Global birdsong embeddings enable superior transfer learning for bioacoustic classification

Automated bioacoustic analysis aids understanding and protection of both marine and terrestrial animals and their habitats across extensive spatiotemporal scales, and typically involves analyzing vast collections of acoustic data. With the advent of deep learning models, classification of important signals from these datasets has markedly improved. These models power critical data analyses for research and decision-making in biodiversity monitoring, animal behaviour studies, and natural resource management. However, deep learning models are often data-hungry and require a significant amount of labeled training data to perform well. While sufficient training data is available for certain taxonomic groups (e.g., common bird species), many classes (such as rare and endangered species, many non-bird taxa, and call-type) lack enough data to train a robust model from scratch. This study investigates the utility of feature embeddings extracted from audio classification models to identify bioacoustic classes other than the ones these models were originally trained on. We evaluate models on diverse datasets, including different bird calls and dialect types, bat calls, marine mammals calls, and amphibians calls. The embeddings extracted from the models trained on bird vocalization data consistently allowed higher quality classification than the embeddings trained on general audio datasets. The results of this study indicate that high-quality feature embeddings from large-scale acoustic bird classifiers can be harnessed for few-shot transfer learning, enabling the learning of new classes from a limited quantity of training data. Our findings reveal the potential for efficient analyses of novel bioacoustic tasks, even in scenarios where available training data is limited to a few samples.

==> data/README.txt <==
The CSV files contain the raw per-run data for all experiments reported in the paper.

The columns in each file are:
* Model name
* Dataset
* Number of training examples
* Number of hidden activations (0 for simple linear regression, or 2048 for the two-layer model experiments).
* Resampling strategy (-2 to use the native sample rate of the embedding model, or -1 to apply no resampling.)
* Top-1 Accuracy
* Class mean average precision
* AUC-ROC
* (-1 placeholder column for another metric we abandoned.)


==> data/embeddings_runs.csv <==
birdnet2.2, bats2, 4, 0, -2, 0.7318246110325318, 0.8082650899887085, 0.9018378853797913, -1.0
birdnet2.2, bats2, 4, 0, -2, 0.7219236209335219, 0.8188822269439697, 0.9043289422988892, -1.0
birdnet2.2, bats2, 4, 0, -2, 0.7456859971711457, 0.8284546136856079, 0.910349428653717, -1.0
birdnet2.2, bats2, 4, 0, -2, 0.6633663366336634, 0.7112153768539429, 0.8436625003814697, -1.0
birdnet2.2, bats2, 4, 0, -2, 0.6294200848656294, 0.7485556602478027, 0.8657199144363403, -1.0
birdnet2.2, bats2, 8, 0, -2, 0.7470872406933788, 0.8124411106109619, 0.9039441347122192, -1.0
birdnet2.2, bats2, 8, 0, -2, 0.7848820687695368, 0.8447966575622559, 0.9225726127624512, -1.0
birdnet2.2, bats2, 8, 0, -2, 0.7621483375959079, 0.8439620733261108, 0.9179822206497192, -1.0
birdnet2.2, bats2, 8, 0, -2, 0.756749076442171, 0.833190381526947, 0.912446141242981, -1.0
birdnet2.2, bats2, 8, 0, -2, 0.707871554418869, 0.839832067489624, 0.9081683158874512, -1.0
birdnet2.2, bats2, 16, 0, -2, 0.7915113277889303, 0.8669078350067139, 0.9285633563995361, -1.0
birdnet2.2, bats2, 16, 0, -2, 0.8259248637797534, 0.900178074836731, 0.9468082189559937, -1.0
birdnet2.2, bats2, 16, 0, -2, 0.7863492973903069, 0.8703435659408569, 0.9290345907211304, -1.0
birdnet2.2, bats2, 16, 0, -2, 0.782047605391454, 0.8602912425994873, 0.9264525175094604, -1.0
birdnet2.2, bats2, 16, 0, -2, 0.7599655864640091, 0.8618299961090088, 0.9242173433303833, -1.0
birdnet2.2, bats2, 32, 0, -2, 0.8232544551562957, 0.9019094705581665, 0.9490983486175537, -1.0
birdnet2.2, bats2, 32, 0, -2, 0.829389424481449, 0.913965106010437, 0.9517710208892822, -1.0
birdnet2.2, bats2, 32, 0, -2, 0.8288051416885772, 0.9064222574234009, 0.952075719833374, -1.0
birdnet2.2, bats2, 32, 0, -2, 0.8381536663745253, 0.9040271043777466, 0.9488207697868347, -1.0
birdnet2.2, bats2, 32, 0, -2, 0.829389424481449, 0.904558002948761, 0.9498915672302246, -1.0
birdnet2.2, bats2, 64, 0, -2, 0.8722306525037936, 0.9277841448783875, 0.9658123254776001, -1.0
birdnet2.2, bats2, 64, 0, -2, 0.8770864946889226, 0.9363328814506531, 0.9683053493499756, -1.0
birdnet2.2, bats2, 64, 0, -2, 0.8631259484066768, 0.9337167739868164, 0.9665148854255676, -1.0
birdnet2.2, bats2, 64, 0, -2, 0.8734446130500759, 0.934661865234375, 0.9685930013656616, -1.0
birdnet2.2, bats2, 64, 0, -2, 0.8892261001517451, 0.9438273310661316, 0.9729584455490112, -1.0
birdnet2.2, bats2, 128, 0, -2, 0.8950312602829879, 0.9508600831031799, 0.976769208908081, -1.0
birdnet2.2, bats2, 128, 0, -2, 0.9032576505429417, 0.9531870484352112, 0.9791533946990967, -1.0
birdnet2.2, bats2, 128, 0, -2, 0.8979927607765712, 0.9525517225265503, 0.9762835502624512, -1.0
birdnet2.2, bats2, 128, 0, -2, 0.8923988153998026, 0.9492256045341492, 0.9760749340057373, -1.0
birdnet2.2, bats2, 128, 0, -2, 0.8963474827245804, 0.9533831477165222, 0.9780461192131042, -1.0
birdnet2.2, bats2, 256, 0, -2, 0.9022556390977443, 0.9547629356384277, 0.9824582934379578, -1.0
birdnet2.2, bats2, 256, 0, -2, 0.9133359715077166, 0.9570558071136475, 0.9841338396072388, -1.0
birdnet2.2, bats2, 256, 0, -2, 0.9117530668777206, 0.9575014114379883, 0.9816020131111145, -1.0
birdnet2.2, bats2, 256, 0, -2, 0.9022556390977443, 0.9578888416290283, 0.9822691082954407, -1.0
birdnet2.2, bats2, 256, 0, -2, 0.9137316976652157, 0.958153486251831, 0.9829026460647583, -1.0
birdnet2.2, rfxc, 4, 0, -2, 0.11295755670334606, 0.21728850901126862, 0.8749675750732422, -1.0
birdnet2.2, rfxc, 4, 0, -2, 0.09128677296204805, 0.19385549426078796, 0.8652876019477844, -1.0
birdnet2.2, rfxc, 4, 0, -2, 0.1465304289243207, 0.19470909237861633, 0.8653957843780518, -1.0
birdnet2.2, rfxc, 4, 0, -2, 0.1285650123512239, 0.21919861435890198, 0.854256808757782, -1.0
birdnet2.2, rfxc, 4, 0, -2, 0.06490006737031215, 0.19402651488780975, 0.865221381187439, -1.0
birdnet2.2, rfxc, 8, 0, -2, 0.10526913468089939, 0.2652466297149658, 0.9096829891204834, -1.0
birdnet2.2, rfxc, 8, 0, -2, 0.08789461730638201, 0.2685639262199402, 0.9006645083427429, -1.0
birdnet2.2, rfxc, 8, 0, -2, 0.11685214626391097, 0.2595248818397522, 0.9042140245437622, -1.0
birdnet2.2, rfxc, 8, 0, -2, 0.12287076992959346, 0.26852408051490784, 0.8982638716697693, -1.0
birdnet2.2, rfxc, 8, 0, -2, 0.08755394049511697, 0.27459949254989624, 0.9050147533416748, -1.0
birdnet2.2, rfxc, 16, 0, -2, 0.13293051359516617, 0.30301374197006226, 0.9290684461593628, -1.0
birdnet2.2, rfxc, 16, 0, -2, 0.11445503137346037, 0.29200872778892517, 0.9268752932548523, -1.0
birdnet2.2, rfxc, 16, 0, -2, 0.12491285149895422, 0.2853796184062958, 0.9257513284683228, -1.0
birdnet2.2, rfxc, 16, 0, -2, 0.12119451545433418, 0.2948974370956421, 0.9320269227027893, -1.0
birdnet2.2, rfxc, 16, 0, -2, 0.0964443411573321, 0.29113155603408813, 0.9200092554092407, -1.0
birdnet2.2, rfxc, 32, 0, -2, 0.10772605410675115, 0.2552100419998169, 0.9376615285873413, -1.0
birdnet2.2, rfxc, 32, 0, -2, 0.09712405556909579, 0.266822874546051, 0.934908926486969, -1.0
birdnet2.2, rfxc, 32, 0, -2, 0.07921033390202291, 0.2591078281402588, 0.9399086833000183, -1.0
birdnet2.2, rfxc, 32, 0, -2, 0.1377041189373629, 0.27078378200531006, 0.9383914470672607, -1.0
birdnet2.2, rfxc, 32, 0, -2, 0.08579088471849866, 0.25319382548332214, 0.9359462261199951, -1.0
birdnet2.2, godwit, 4, 0, -2, 0.7666915608663182, 0.7462815046310425, 0.9024473428726196, -1.0
birdnet2.2, godwit, 4, 0, -2, 0.8337565347274085, 0.8733644485473633, 0.9550437927246094, -1.0
birdnet2.2, godwit, 4, 0, -2, 0.7453323375653472, 0.7746258974075317, 0.9096912145614624, -1.0
birdnet2.2, godwit, 4, 0, -2, 0.7426437640029873, 0.7284854650497437, 0.9073978662490845, -1.0
birdnet2.2, godwit, 4, 0, -2, 0.7632561613144138, 0.7292569279670715, 0.9010930061340332, -1.0
birdnet2.2, godwit, 8, 0, -2, 0.8346067415730337, 0.856534481048584, 0.9501784443855286, -1.0
birdnet2.2, godwit, 8, 0, -2, 0.8160299625468165, 0.8419448733329773, 0.9455232620239258, -1.0
birdnet2.2, godwit, 8, 0, -2, 0.8521348314606741, 0.8822681307792664, 0.9610692858695984, -1.0
birdnet2.2, godwit, 8, 0, -2, 0.7899625468164794, 0.8414106369018555, 0.9355529546737671, -1.0
birdnet2.2, godwit, 8, 0, -2, 0.8308614232209738, 0.8583233952522278, 0.9489208459854126, -1.0
birdnet2.2, godwit, 16, 0, -2, 0.8862094951017332, 0.9213998913764954, 0.9766767621040344, -1.0
birdnet2.2, godwit, 16, 0, -2, 0.8840994724943482, 0.9177600741386414, 0.9772722125053406, -1.0
birdnet2.2, godwit, 16, 0, -2, 0.8746043707611153, 0.9269347190856934, 0.9758688807487488, -1.0
birdnet2.2, godwit, 16, 0, -2, 0.868575734740015, 0.911902129650116, 0.9681731462478638, -1.0
birdnet2.2, godwit, 16, 0, -2, 0.8774679728711379, 0.9049841165542603, 0.9713910222053528, -1.0
birdnet2.2, godwit, 32, 0, -2, 0.8916857360793288, 0.9334520101547241, 0.9780551195144653, -1.0
birdnet2.2, godwit, 32, 0, -2, 0.8988558352402746, 0.9416925311088562, 0.9826872944831848, -1.0
birdnet2.2, godwit, 32, 0, -2, 0.8974828375286041, 0.9417693018913269, 0.9826857447624207, -1.0
birdnet2.2, godwit, 32, 0, -2, 0.9075514874141877, 0.9430758357048035, 0.9837549924850464, -1.0
birdnet2.2, godwit, 32, 0, -2, 0.9026697177726926, 0.9389457702636719, 0.9827958345413208, -1.0
birdnet2.2, godwit, 64, 0, -2, 0.9011727912431587, 0.9468683004379272, 0.9848995208740234, -1.0
birdnet2.2, godwit, 64, 0, -2, 0.9114933541829554, 0.9525059461593628, 0.9866050481796265, -1.0
birdnet2.2, godwit, 64, 0, -2, 0.9116497263487099, 0.9537351727485657, 0.9869444966316223, -1.0
birdnet2.2, godwit, 64, 0, -2, 0.9218139171227522, 0.9583779573440552, 0.988497257232666, -1.0
birdnet2.2, godwit, 64, 0, -2, 0.9175918686473807, 0.9539972543716431, 0.9876366853713989, -1.0
birdnet2.2, godwit, 128, 0, -2, 0.9209876543209876, 0.9603496789932251, 0.9892560243606567, -1.0
birdnet2.2, godwit, 128, 0, -2, 0.9272427983539094, 0.960148811340332, 0.9894965291023254, -1.0
birdnet2.2, godwit, 128, 0, -2, 0.9195061728395062, 0.9600704908370972, 0.9889534115791321, -1.0
birdnet2.2, godwit, 128, 0, -2, 0.928724279835391, 0.9651511907577515, 0.991141140460968, -1.0
birdnet2.2, godwit, 128, 0, -2, 0.9265843621399177, 0.9621537923812866, 0.9902641177177429, -1.0
birdnet2.2, godwit, 256, 0, -2, 0.9332106715731371, 0.9662390947341919, 0.9920706748962402, -1.0
birdnet2.2, godwit, 256, 0, -2, 0.932658693652254, 0.9677799344062805, 0.992357075214386, -1.0
birdnet2.2, godwit, 256, 0, -2, 0.9267709291628334, 0.9667199850082397, 0.99163419008255, -1.0
birdnet2.2, godwit, 256, 0, -2, 0.935970561177553, 0.9688953161239624, 0.9925278425216675, -1.0
birdnet2.2, godwit, 256, 0, -2, 0.9317387304507819, 0.9653425216674805, 0.9917093515396118, -1.0
birdnet2.2, yellowhammer, 4, 0, -2, 0.613029315960912, 0.5442558526992798, 0.5726919770240784, -1.0
birdnet2.2, yellowhammer, 4, 0, -2, 0.5035830618892508, 0.6861004829406738, 0.7374480962753296, -1.0
birdnet2.2, yellowhammer, 4, 0, -2, 0.6788273615635179, 0.6304489374160767, 0.6547976732254028, -1.0
birdnet2.2, yellowhammer, 4, 0, -2, 0.6260586319218241, 0.6315915584564209, 0.6658271551132202, -1.0
birdnet2.2, yellowhammer, 4, 0, -2, 0.6631921824104234, 0.7164870500564575, 0.7670319676399231, -1.0
birdnet2.2, yellowhammer, 8, 0, -2, 0.710543549443353, 0.6517431735992432, 0.7071378231048584, -1.0
birdnet2.2, yellowhammer, 8, 0, -2, 0.656188605108055, 0.7229527235031128, 0.7440274357795715, -1.0
birdnet2.2, yellowhammer, 8, 0, -2, 0.6974459724950884, 0.6769354939460754, 0.7250680923461914, -1.0
birdnet2.2, yellowhammer, 8, 0, -2, 0.6319580877537656, 0.6675145626068115, 0.6951348781585693, -1.0
birdnet2.2, yellowhammer, 8, 0, -2, 0.7727570399476097, 0.7861543893814087, 0.8303414583206177, -1.0
birdnet2.2, yellowhammer, 16, 0, -2, 0.728656518861681, 0.7451552748680115, 0.798548698425293, -1.0
birdnet2.2, yellowhammer, 16, 0, -2, 0.8418266048974189, 0.85357666015625, 0.8756979703903198, -1.0
birdnet2.2, yellowhammer, 16, 0, -2, 0.771674387822634, 0.7362551093101501, 0.7937959432601929, -1.0
birdnet2.2, yellowhammer, 16, 0, -2, 0.7504963600264726, 0.7356224060058594, 0.7620177268981934, -1.0
birdnet2.2, yellowhammer, 16, 0, -2, 0.7339510258107214, 0.7849855422973633, 0.830127477645874, -1.0
birdnet2.2, yellowhammer, 32, 0, -2, 0.847870182555781, 0.8916916251182556, 0.9058459401130676, -1.0
birdnet2.2, yellowhammer, 32, 0, -2, 0.845841784989858, 0.8662501573562622, 0.8845608830451965, -1.0
birdnet2.2, yellowhammer, 32, 0, -2, 0.7876943881000676, 0.8061923980712891, 0.8417075872421265, -1.0
birdnet2.2, yellowhammer, 32, 0, -2, 0.8417849898580122, 0.8524154424667358, 0.8827729225158691, -1.0
birdnet2.2, yellowhammer, 32, 0, -2, 0.8208248816768087, 0.8474404811859131, 0.8704265356063843, -1.0
birdnet2.2, yellowhammer, 64, 0, -2, 0.8628975265017668, 0.923588216304779, 0.938717246055603, -1.0
birdnet2.2, yellowhammer, 64, 0, -2, 0.8572438162544169, 0.8994624614715576, 0.9168815612792969, -1.0
birdnet2.2, yellowhammer, 64, 0, -2, 0.8713780918727915, 0.9231159687042236, 0.9366018772125244, -1.0
birdnet2.2, yellowhammer, 64, 0, -2, 0.8530035335689046, 0.9117723107337952, 0.9284617900848389, -1.0
birdnet2.2, yellowhammer, 64, 0, -2, 0.8904593639575972, 0.9191926717758179, 0.9342538118362427, -1.0
birdnet2.2, yellowhammer, 128, 0, -2, 0.9199689199689199, 0.9550719857215881, 0.9701942205429077, -1.0
birdnet2.2, yellowhammer, 128, 0, -2, 0.8873348873348873, 0.9350055456161499, 0.951984167098999, -1.0
birdnet2.2, yellowhammer, 128, 0, -2, 0.885003885003885, 0.9469046592712402, 0.9619927406311035, -1.0
birdnet2.2, yellowhammer, 128, 0, -2, 0.8772338772338772, 0.9281126260757446, 0.9511513710021973, -1.0
birdnet2.2, yellowhammer, 128, 0, -2, 0.8772338772338772, 0.9436761140823364, 0.9610133171081543, -1.0
birdnet2.2, yellowhammer, 256, 0, -2, 0.9214354995150339, 0.9554628133773804, 0.9760385751724243, -1.0
birdnet2.2, yellowhammer, 256, 0, -2, 0.915615906886518, 0.945546567440033, 0.968293309211731, -1.0
birdnet2.2, yellowhammer, 256, 0, -2, 0.9088263821532493, 0.9475370645523071, 0.9726628065109253, -1.0
birdnet2.2, yellowhammer, 256, 0, -2, 0.9224054316197866, 0.9491317272186279, 0.9721517562866211, -1.0
birdnet2.2, yellowhammer, 256, 0, -2, 0.906886517943744, 0.947197675704956, 0.971183180809021, -1.0
chirp, bats2, 4, 0, -2, 0.7338048090523338, 0.829115629196167, 0.9104181528091431, -1.0
chirp, bats2, 4, 0, -2, 0.7770862800565771, 0.8606423735618591, 0.9215823411941528, -1.0
chirp, bats2, 4, 0, -2, 0.7762376237623763, 0.8737752437591553, 0.9276696443557739, -1.0
chirp, bats2, 4, 0, -2, 0.757001414427157, 0.8073240518569946, 0.9100862741470337, -1.0
chirp, bats2, 4, 0, -2, 0.715983026874116, 0.810856282711029, 0.8955067992210388, -1.0
chirp, bats2, 8, 0, -2, 0.7823245240125035, 0.8743219375610352, 0.9306098222732544, -1.0
chirp, bats2, 8, 0, -2, 0.8189826655299801, 0.9013037085533142, 0.949263334274292, -1.0
chirp, bats2, 8, 0, -2, 0.796817277635692, 0.8947322964668274, 0.9406009912490845, -1.0
chirp, bats2, 8, 0, -2, 0.7919863597612958, 0.8592045307159424, 0.9307059645652771, -1.0
chirp, bats2, 8, 0, -2, 0.7462347257743677, 0.8638149499893188, 0.9186462163925171, -1.0
chirp, bats2, 16, 0, -2, 0.8322340120447376, 0.9016203284263611, 0.9513720273971558, -1.0
chirp, bats2, 16, 0, -2, 0.8221967307140808, 0.9066038727760315, 0.9542784690856934, -1.0
chirp, bats2, 16, 0, -2, 0.8026957269859478, 0.8979893922805786, 0.943234384059906, -1.0
chirp, bats2, 16, 0, -2, 0.8127330083166046, 0.8941105008125305, 0.9463228583335876, -1.0
chirp, bats2, 16, 0, -2, 0.8012618296529969, 0.8933453559875488, 0.9462149739265442, -1.0
chirp, bats2, 32, 0, -2, 0.8498393222319602, 0.9236611127853394, 0.9630843997001648, -1.0
chirp, bats2, 32, 0, -2, 0.8521764534034473, 0.9303609728813171, 0.9681164622306824, -1.0
chirp, bats2, 32, 0, -2, 0.8583114227286006, 0.9313750267028809, 0.9676873683929443, -1.0
chirp, bats2, 32, 0, -2, 0.8676599474145487, 0.9298467040061951, 0.967764675617218, -1.0
chirp, bats2, 32, 0, -2, 0.8653228162430616, 0.9325442910194397, 0.9673852920532227, -1.0
chirp, bats2, 64, 0, -2, 0.8965098634294385, 0.9493622779846191, 0.9775964021682739, -1.0
chirp, bats2, 64, 0, -2, 0.888619119878604, 0.9503936767578125, 0.9781680107116699, -1.0
chirp, bats2, 64, 0, -2, 0.8776934749620637, 0.9410569667816162, 0.973357081413269, -1.0
chirp, bats2, 64, 0, -2, 0.888619119878604, 0.9439609050750732, 0.9754451513290405, -1.0
chirp, bats2, 64, 0, -2, 0.8980273141122913, 0.9524892568588257, 0.9776753187179565, -1.0
chirp, bats2, 128, 0, -2, 0.907864429088516, 0.9616132974624634, 0.9827779531478882, -1.0
chirp, bats2, 128, 0, -2, 0.9091806515301086, 0.9608867168426514, 0.9832692742347717, -1.0
chirp, bats2, 128, 0, -2, 0.9170779861796644, 0.9617913961410522, 0.9829884767532349, -1.0
chirp, bats2, 128, 0, -2, 0.8989799276077657, 0.9555304050445557, 0.9806525707244873, -1.0
chirp, bats2, 128, 0, -2, 0.9114840408028957, 0.9618326425552368, 0.9828409552574158, -1.0
chirp, bats2, 256, 0, -2, 0.9236248516026909, 0.9626818895339966, 0.9866098165512085, -1.0
chirp, bats2, 256, 0, -2, 0.9204590423426988, 0.9591063857078552, 0.9860836267471313, -1.0
chirp, bats2, 256, 0, -2, 0.9149188761377127, 0.958275556564331, 0.9842543601989746, -1.0
chirp, bats2, 256, 0, -2, 0.9168975069252078, 0.9641187191009521, 0.9857958555221558, -1.0
chirp, bats2, 256, 0, -2, 0.9224376731301939, 0.9637830853462219, 0.9861859083175659, -1.0
chirp, rfxc, 4, 0, -2, 0.08937794745115653, 0.2777908742427826, 0.8702492713928223, -1.0
chirp, rfxc, 4, 0, -2, 0.11396811138558276, 0.2975767254829407, 0.8846262097358704, -1.0
chirp, rfxc, 4, 0, -2, 0.11756119470020211, 0.29837554693222046, 0.8896119594573975, -1.0
chirp, rfxc, 4, 0, -2, 0.10116775207725129, 0.29937228560447693, 0.8763779401779175, -1.0
chirp, rfxc, 4, 0, -2, 0.13979339770940938, 0.2662654221057892, 0.8836920261383057, -1.0
chirp, rfxc, 8, 0, -2, 0.11560299795593913, 0.32045474648475647, 0.9158443212509155, -1.0
chirp, rfxc, 8, 0, -2, 0.13195548489666137, 0.32879745960235596, 0.9132269024848938, -1.0
chirp, rfxc, 8, 0, -2, 0.11265046559164206, 0.3226109445095062, 0.9186365008354187, -1.0
chirp, rfxc, 8, 0, -2, 0.1494435612082671, 0.32701563835144043, 0.908263623714447, -1.0
chirp, rfxc, 8, 0, -2, 0.13240972064501477, 0.32814112305641174, 0.9113775491714478, -1.0
chirp, rfxc, 16, 0, -2, 0.1283987915407855, 0.32369357347488403, 0.9327613711357117, -1.0
chirp, rfxc, 16, 0, -2, 0.13874041366488496, 0.3223886489868164, 0.9274700284004211, -1.0
chirp, rfxc, 16, 0, -2, 0.1322333255867999, 0.3196984827518463, 0.9288586378097534, -1.0
chirp, rfxc, 16, 0, -2, 0.12979316755751802, 0.33488404750823975, 0.9270208477973938, -1.0
chirp, rfxc, 16, 0, -2, 0.14176156170113874, 0.32846397161483765, 0.9265035390853882, -1.0
chirp, rfxc, 32, 0, -2, 0.12941749939068975, 0.27648502588272095, 0.9468080401420593, -1.0
chirp, rfxc, 32, 0, -2, 0.1213746039483305, 0.28452223539352417, 0.9398959875106812, -1.0
chirp, rfxc, 32, 0, -2, 0.09432122836948574, 0.2854543626308441, 0.9311112761497498, -1.0
chirp, rfxc, 32, 0, -2, 0.13356080916402632, 0.2785983085632324, 0.9292488694190979, -1.0
chirp, rfxc, 32, 0, -2, 0.12734584450402145, 0.2774322032928467, 0.9354648590087891, -1.0
chirp, godwit, 4, 0, -2, 0.8627333831217326, 0.9124518632888794, 0.9642094373703003, -1.0
chirp, godwit, 4, 0, -2, 0.8598954443614638, 0.892227053642273, 0.9627141952514648, -1.0
chirp, godwit, 4, 0, -2, 0.8691560866318148, 0.9060322046279907, 0.9655394554138184, -1.0
chirp, godwit, 4, 0, -2, 0.8546676624346528, 0.8980778455734253, 0.9576457142829895, -1.0
chirp, godwit, 4, 0, -2, 0.8474981329350262, 0.8648253679275513, 0.9591164588928223, -1.0
chirp, godwit, 8, 0, -2, 0.8847940074906367, 0.9310396313667297, 0.9793794751167297, -1.0
chirp, godwit, 8, 0, -2, 0.8272659176029963, 0.8816565275192261, 0.9630406498908997, -1.0
chirp, godwit, 8, 0, -2, 0.8788014981273409, 0.9337824583053589, 0.9804645776748657, -1.0
chirp, godwit, 8, 0, -2, 0.8746067415730338, 0.91975337266922, 0.9659966230392456, -1.0
chirp, godwit, 8, 0, -2, 0.8984269662921348, 0.9277928471565247, 0.977678120136261, -1.0
chirp, godwit, 16, 0, -2, 0.895101733232856, 0.9440571665763855, 0.984462559223175, -1.0
chirp, godwit, 16, 0, -2, 0.9053504144687264, 0.9416090846061707, 0.9842566251754761, -1.0
chirp, godwit, 16, 0, -2, 0.8952524491333835, 0.9538679122924805, 0.9861771464347839, -1.0
chirp, godwit, 16, 0, -2, 0.9000753579502637, 0.9445809125900269, 0.9827896952629089, -1.0
chirp, godwit, 16, 0, -2, 0.9122833458929918, 0.9509374499320984, 0.9869419932365417, -1.0
chirp, godwit, 32, 0, -2, 0.9102974828375286, 0.9547848701477051, 0.9879520535469055, -1.0
chirp, godwit, 32, 0, -2, 0.9135011441647597, 0.9565083384513855, 0.9883802533149719, -1.0
chirp, godwit, 32, 0, -2, 0.9130434782608695, 0.9616958498954773, 0.9889171719551086, -1.0
chirp, godwit, 32, 0, -2, 0.9249427917620138, 0.9606494903564453, 0.9893226623535156, -1.0
chirp, godwit, 32, 0, -2, 0.9180778032036613, 0.9602981805801392, 0.9894296526908875, -1.0
chirp, godwit, 64, 0, -2, 0.9150899139953088, 0.9607493281364441, 0.9895538091659546, -1.0
chirp, godwit, 64, 0, -2, 0.9236903831118061, 0.9629948735237122, 0.9901531934738159, -1.0
chirp, godwit, 64, 0, -2, 0.9227521501172792, 0.9658768773078918, 0.9906691312789917, -1.0
chirp, godwit, 64, 0, -2, 0.9296325254104769, 0.9665874242782593, 0.9912440180778503, -1.0
chirp, godwit, 64, 0, -2, 0.9260359655981235, 0.9637296795845032, 0.9907968640327454, -1.0
chirp, godwit, 128, 0, -2, 0.9270781893004115, 0.9689579010009766, 0.9922686815261841, -1.0
chirp, godwit, 128, 0, -2, 0.9297119341563786, 0.964675784111023, 0.9907242059707642, -1.0
chirp, godwit, 128, 0, -2, 0.9275720164609054, 0.9695903062820435, 0.9922148585319519, -1.0
chirp, godwit, 128, 0, -2, 0.9326748971193416, 0.9681793451309204, 0.9919306635856628, -1.0
chirp, godwit, 128, 0, -2, 0.9308641975308642, 0.9675663113594055, 0.991657555103302, -1.0
chirp, godwit, 256, 0, -2, 0.9365225390984361, 0.9712015390396118, 0.9938749074935913, -1.0
chirp, godwit, 256, 0, -2, 0.9367065317387304, 0.9697834849357605, 0.9933938980102539, -1.0
chirp, godwit, 256, 0, -2, 0.937442502299908, 0.9716882705688477, 0.9933667182922363, -1.0
chirp, godwit, 256, 0, -2, 0.9376264949402023, 0.9689674377441406, 0.992829442024231, -1.0
chirp, godwit, 256, 0, -2, 0.9348666053357866, 0.9690068364143372, 0.9923738241195679, -1.0
chirp, yellowhammer, 4, 0, -2, 0.7257328990228012, 0.6764273643493652, 0.7171378135681152, -1.0
chirp, yellowhammer, 4, 0, -2, 0.61628664495114, 0.6179555654525757, 0.6757399439811707, -1.0
chirp, yellowhammer, 4, 0, -2, 0.7068403908794788, 0.577325165271759, 0.595840573310852, -1.0
chirp, yellowhammer, 4, 0, -2, 0.6136807817589577, 0.6110707521438599, 0.6508644819259644, -1.0
chirp, yellowhammer, 4, 0, -2, 0.7335504885993486, 0.7673866152763367, 0.7937089800834656, -1.0
chirp, yellowhammer, 8, 0, -2, 0.8133595284872298, 0.8396276831626892, 0.8553616404533386, -1.0
chirp, yellowhammer, 8, 0, -2, 0.7511460379829732, 0.7675288915634155, 0.7927560210227966, -1.0
chirp, yellowhammer, 8, 0, -2, 0.7111984282907662, 0.7202643156051636, 0.7537567615509033, -1.0
chirp, yellowhammer, 8, 0, -2, 0.656188605108055, 0.6815338730812073, 0.7167210578918457, -1.0
chirp, yellowhammer, 8, 0, -2, 0.7753765553372626, 0.8169964551925659, 0.8407571315765381, -1.0
chirp, yellowhammer, 16, 0, -2, 0.8054268696227663, 0.8438037633895874, 0.8614095449447632, -1.0
chirp, yellowhammer, 16, 0, -2, 0.785572468563865, 0.8187992572784424, 0.8386609554290771, -1.0
chirp, yellowhammer, 16, 0, -2, 0.7723362011912641, 0.8192719221115112, 0.8248170614242554, -1.0
chirp, yellowhammer, 16, 0, -2, 0.8378557246856386, 0.8890315294265747, 0.8973894119262695, -1.0
chirp, yellowhammer, 16, 0, -2, 0.7590999338186631, 0.842448353767395, 0.8612455725669861, -1.0
chirp, yellowhammer, 32, 0, -2, 0.8661257606490872, 0.904949963092804, 0.9188598990440369, -1.0
chirp, yellowhammer, 32, 0, -2, 0.8755916159567275, 0.9111301898956299, 0.9198198914527893, -1.0
chirp, yellowhammer, 32, 0, -2, 0.8566599053414469, 0.8770264387130737, 0.879071831703186, -1.0
chirp, yellowhammer, 32, 0, -2, 0.889790398918188, 0.9253154993057251, 0.929877758026123, -1.0
chirp, yellowhammer, 32, 0, -2, 0.8755916159567275, 0.9244459867477417, 0.9242522716522217, -1.0
chirp, yellowhammer, 64, 0, -2, 0.8946996466431095, 0.9448869228363037, 0.9505656957626343, -1.0
chirp, yellowhammer, 64, 0, -2, 0.8996466431095407, 0.9274524450302124, 0.9362852573394775, -1.0
chirp, yellowhammer, 64, 0, -2, 0.9144876325088339, 0.9439696073532104, 0.9480536580085754, -1.0
chirp, yellowhammer, 64, 0, -2, 0.9088339222614841, 0.9490795135498047, 0.9550660848617554, -1.0
chirp, yellowhammer, 64, 0, -2, 0.9159010600706714, 0.9460756778717041, 0.9482609033584595, -1.0
chirp, yellowhammer, 128, 0, -2, 0.916083916083916, 0.9554581642150879, 0.9640964269638062, -1.0
chirp, yellowhammer, 128, 0, -2, 0.9176379176379177, 0.9464931488037109, 0.9541937708854675, -1.0
chirp, yellowhammer, 128, 0, -2, 0.912975912975913, 0.9389009475708008, 0.9439815282821655, -1.0
chirp, yellowhammer, 128, 0, -2, 0.9316239316239316, 0.9611451625823975, 0.9680334329605103, -1.0
chirp, yellowhammer, 128, 0, -2, 0.9316239316239316, 0.9671779870986938, 0.9718351364135742, -1.0
chirp, yellowhammer, 256, 0, -2, 0.938894277400582, 0.9629027843475342, 0.9760354161262512, -1.0
chirp, yellowhammer, 256, 0, -2, 0.9437439379243453, 0.9594489932060242, 0.9731676578521729, -1.0
chirp, yellowhammer, 256, 0, -2, 0.933074684772066, 0.9550619721412659, 0.9642928838729858, -1.0
chirp, yellowhammer, 256, 0, -2, 0.9544131910766246, 0.9744209051132202, 0.9822758436203003, -1.0
chirp, yellowhammer, 256, 0, -2, 0.9573229873908826, 0.9660246968269348, 0.9723789691925049, -1.0
birdnet2.3, bats2, 4, 0, -2, 0.7103253182461103, 0.8072224259376526, 0.9016596674919128, -1.0
birdnet2.3, bats2, 4, 0, -2, 0.68995756718529, 0.8229438662528992, 0.8993685841560364, -1.0
birdnet2.3, bats2, 4, 0, -2, 0.7705799151343706, 0.8685446977615356, 0.9234245419502258, -1.0
birdnet2.3, bats2, 4, 0, -2, 0.6871287128712872, 0.7844125032424927, 0.8892626762390137, -1.0
birdnet2.3, bats2, 4, 0, -2, 0.6415841584158416, 0.7588306665420532, 0.860249400138855, -1.0
birdnet2.3, bats2, 8, 0, -2, 0.777209434498437, 0.8672430515289307, 0.9277856349945068, -1.0
birdnet2.3, bats2, 8, 0, -2, 0.8084683148621767, 0.8925396800041199, 0.942355751991272, -1.0
birdnet2.3, bats2, 8, 0, -2, 0.800795680591077, 0.8865588903427124, 0.9351527690887451, -1.0
birdnet2.3, bats2, 8, 0, -2, 0.7854504120488776, 0.8589808344841003, 0.9324401021003723, -1.0
birdnet2.3, bats2, 8, 0, -2, 0.736288718385905, 0.8548953533172607, 0.9159308671951294, -1.0
birdnet2.3, bats2, 16, 0, -2, 0.8362489245770003, 0.902543306350708, 0.9524522423744202, -1.0
birdnet2.3, bats2, 16, 0, -2, 0.8316604531115572, 0.9087945222854614, 0.9543113708496094, -1.0
birdnet2.3, bats2, 16, 0, -2, 0.8141669056495555, 0.9031596183776855, 0.9479812383651733, -1.0
birdnet2.3, bats2, 16, 0, -2, 0.8184685976484084, 0.8994817733764648, 0.9495980143547058, -1.0
birdnet2.3, bats2, 16, 0, -2, 0.7837682821909951, 0.8796278238296509, 0.9382486939430237, -1.0
birdnet2.3, bats2, 32, 0, -2, 0.8428279287174992, 0.919558048248291, 0.9609836339950562, -1.0
birdnet2.3, bats2, 32, 0, -2, 0.8463336254747298, 0.9301100969314575, 0.9632169604301453, -1.0
birdnet2.3, bats2, 32, 0, -2, 0.855097867367806, 0.9250056743621826, 0.9630651473999023, -1.0
birdnet2.3, bats2, 32, 0, -2, 0.8515921706105756, 0.9263511896133423, 0.963096022605896, -1.0
birdnet2.3, bats2, 32, 0, -2, 0.8343558282208589, 0.9218131303787231, 0.9585944414138794, -1.0
birdnet2.3, bats2, 64, 0, -2, 0.8867981790591806, 0.9439493417739868, 0.9750105142593384, -1.0
birdnet2.3, bats2, 64, 0, -2, 0.8710166919575114, 0.9423421025276184, 0.9721909165382385, -1.0
birdnet2.3, bats2, 64, 0, -2, 0.8682852807283763, 0.9438104629516602, 0.9718611240386963, -1.0
birdnet2.3, bats2, 64, 0, -2, 0.8786039453717754, 0.9430243968963623, 0.9726687073707581, -1.0
birdnet2.3, bats2, 64, 0, -2, 0.8822458270106222, 0.9453810453414917, 0.9726946949958801, -1.0
birdnet2.3, bats2, 128, 0, -2, 0.8927278710102007, 0.956153154373169, 0.9785745739936829, -1.0
birdnet2.3, bats2, 128, 0, -2, 0.8927278710102007, 0.9560043215751648, 0.9799892902374268, -1.0
birdnet2.3, bats2, 128, 0, -2, 0.8953603158933859, 0.9591172337532043, 0.9801058173179626, -1.0
birdnet2.3, bats2, 128, 0, -2, 0.8881210924646266, 0.9547748565673828, 0.9782222509384155, -1.0
birdnet2.3, bats2, 128, 0, -2, 0.8960184271141823, 0.954207181930542, 0.978569746017456, -1.0
birdnet2.3, bats2, 256, 0, -2, 0.9137316976652157, 0.9602751731872559, 0.9841289520263672, -1.0
birdnet2.3, bats2, 256, 0, -2, 0.9117530668777206, 0.9561165571212769, 0.9842982888221741, -1.0
birdnet2.3, bats2, 256, 0, -2, 0.9085872576177285, 0.9587146043777466, 0.9824479222297668, -1.0
birdnet2.3, bats2, 256, 0, -2, 0.9002770083102493, 0.9597436189651489, 0.9837480783462524, -1.0
birdnet2.3, bats2, 256, 0, -2, 0.9050257222002375, 0.9584494233131409, 0.9826830625534058, -1.0
birdnet2.3, rfxc, 4, 0, -2, 0.11565236918931057, 0.2534783184528351, 0.895008385181427, -1.0
birdnet2.3, rfxc, 4, 0, -2, 0.1240736582079497, 0.2832667827606201, 0.8956233859062195, -1.0
birdnet2.3, rfxc, 4, 0, -2, 0.10734336402425332, 0.2650836110115051, 0.8987009525299072, -1.0
birdnet2.3, rfxc, 4, 0, -2, 0.10026948124859646, 0.26824524998664856, 0.8850544095039368, -1.0
birdnet2.3, rfxc, 4, 0, -2, 0.11789804626094767, 0.24056997895240784, 0.8935735821723938, -1.0
birdnet2.3, rfxc, 8, 0, -2, 0.12502838973427208, 0.2934121787548065, 0.9140492081642151, -1.0
birdnet2.3, rfxc, 8, 0, -2, 0.12536906654553714, 0.30266478657722473, 0.907001256942749, -1.0
birdnet2.3, rfxc, 8, 0, -2, 0.11492164433340904, 0.305874764919281, 0.9171940684318542, -1.0
birdnet2.3, rfxc, 8, 0, -2, 0.11685214626391097, 0.30037203431129456, 0.9071358442306519, -1.0
birdnet2.3, rfxc, 8, 0, -2, 0.13547581194640018, 0.2835019826889038, 0.9086556434631348, -1.0
birdnet2.3, rfxc, 16, 0, -2, 0.12293748547524982, 0.313837468624115, 0.929564893245697, -1.0
birdnet2.3, rfxc, 16, 0, -2, 0.1467580757610969, 0.30826336145401, 0.9227569103240967, -1.0
birdnet2.3, rfxc, 16, 0, -2, 0.1356030676272368, 0.2957160472869873, 0.9244518876075745, -1.0
birdnet2.3, rfxc, 16, 0, -2, 0.15198698582384382, 0.3189418315887451, 0.9276251792907715, -1.0
birdnet2.3, rfxc, 16, 0, -2, 0.13966999767603996, 0.30235782265663147, 0.9217614531517029, -1.0
birdnet2.3, rfxc, 32, 0, -2, 0.13429198147696808, 0.2652013301849365, 0.9413262009620667, -1.0
birdnet2.3, rfxc, 32, 0, -2, 0.1245430173044114, 0.27990129590034485, 0.9348217248916626, -1.0
birdnet2.3, rfxc, 32, 0, -2, 0.15110894467462832, 0.2713319659233093, 0.9376762509346008, -1.0
birdnet2.3, rfxc, 32, 0, -2, 0.19839142091152814, 0.2750230133533478, 0.9323383569717407, -1.0
birdnet2.3, rfxc, 32, 0, -2, 0.12917377528637583, 0.2697371244430542, 0.9299671649932861, -1.0
birdnet2.3, godwit, 4, 0, -2, 0.834503360716953, 0.8761994242668152, 0.9467503428459167, -1.0
birdnet2.3, godwit, 4, 0, -2, 0.8560119492158327, 0.8937370181083679, 0.9619650840759277, -1.0
birdnet2.3, godwit, 4, 0, -2, 0.8195668409260642, 0.8864415287971497, 0.9559569358825684, -1.0
birdnet2.3, godwit, 4, 0, -2, 0.8319641523525019, 0.8530614972114563, 0.9464766383171082, -1.0
birdnet2.3, godwit, 4, 0, -2, 0.8083644510828977, 0.8476098775863647, 0.9496170282363892, -1.0
birdnet2.3, godwit, 8, 0, -2, 0.8797003745318352, 0.9224525690078735, 0.9753475189208984, -1.0
birdnet2.3, godwit, 8, 0, -2, 0.8423970037453183, 0.8968381881713867, 0.9638850092887878, -1.0
birdnet2.3, godwit, 8, 0, -2, 0.8394007490636705, 0.920989990234375, 0.9729434251785278, -1.0
birdnet2.3, godwit, 8, 0, -2, 0.8656179775280899, 0.9147083163261414, 0.9628506898880005, -1.0
birdnet2.3, godwit, 8, 0, -2, 0.8624719101123596, 0.9035475850105286, 0.9655577540397644, -1.0
birdnet2.3, godwit, 16, 0, -2, 0.8928409947249435, 0.9360434412956238, 0.9810768365859985, -1.0
birdnet2.3, godwit, 16, 0, -2, 0.8905802562170309, 0.9339991807937622, 0.9811323285102844, -1.0
birdnet2.3, godwit, 16, 0, -2, 0.8810851544837981, 0.9436722993850708, 0.9811550974845886, -1.0
birdnet2.3, godwit, 16, 0, -2, 0.8963074604370761, 0.9403214454650879, 0.9785224199295044, -1.0
birdnet2.3, godwit, 16, 0, -2, 0.8975131876412962, 0.934367299079895, 0.979405403137207, -1.0
birdnet2.3, godwit, 32, 0, -2, 0.9034324942791762, 0.9468128085136414, 0.9846059679985046, -1.0
birdnet2.3, godwit, 32, 0, -2, 0.9128909229595729, 0.9551323652267456, 0.9870699048042297, -1.0
birdnet2.3, godwit, 32, 0, -2, 0.9009916094584287, 0.9550882577896118, 0.9864802360534668, -1.0
birdnet2.3, godwit, 32, 0, -2, 0.9200610221205187, 0.9561589360237122, 0.9880074262619019, -1.0
birdnet2.3, godwit, 32, 0, -2, 0.9163996948893974, 0.9514625668525696, 0.9857215881347656, -1.0
birdnet2.3, godwit, 64, 0, -2, 0.9129007036747459, 0.9567095041275024, 0.9872751235961914, -1.0
birdnet2.3, godwit, 64, 0, -2, 0.9257232212666145, 0.9636437296867371, 0.9897586703300476, -1.0
birdnet2.3, godwit, 64, 0, -2, 0.9168100078186083, 0.9606925845146179, 0.9884382486343384, -1.0
birdnet2.3, godwit, 64, 0, -2, 0.9315089913995309, 0.9640216827392578, 0.9901407957077026, -1.0
birdnet2.3, godwit, 64, 0, -2, 0.926817826426896, 0.959441065788269, 0.9882742166519165, -1.0
birdnet2.3, godwit, 128, 0, -2, 0.9280658436213992, 0.9656912684440613, 0.9900490641593933, -1.0
birdnet2.3, godwit, 128, 0, -2, 0.9265843621399177, 0.9595507383346558, 0.9890416860580444, -1.0
birdnet2.3, godwit, 128, 0, -2, 0.9227983539094651, 0.9634014368057251, 0.9895404577255249, -1.0
birdnet2.3, godwit, 128, 0, -2, 0.939917695473251, 0.9691915512084961, 0.9919601678848267, -1.0
birdnet2.3, godwit, 128, 0, -2, 0.9297119341563786, 0.964266300201416, 0.9899735450744629, -1.0
birdnet2.3, godwit, 256, 0, -2, 0.9333946642134314, 0.9705151319503784, 0.9924724698066711, -1.0
birdnet2.3, godwit, 256, 0, -2, 0.9335786568537259, 0.9690059423446655, 0.9924391508102417, -1.0
birdnet2.3, godwit, 256, 0, -2, 0.9372585096596137, 0.9688045382499695, 0.9916704893112183, -1.0
birdnet2.3, godwit, 256, 0, -2, 0.9405703771849127, 0.9714154005050659, 0.9928948283195496, -1.0
birdnet2.3, godwit, 256, 0, -2, 0.937442502299908, 0.9684332609176636, 0.9914434552192688, -1.0
birdnet2.3, yellowhammer, 4, 0, -2, 0.7596091205211727, 0.7315938472747803, 0.7559463977813721, -1.0
birdnet2.3, yellowhammer, 4, 0, -2, 0.6586319218241042, 0.7288374900817871, 0.7718597054481506, -1.0
birdnet2.3, yellowhammer, 4, 0, -2, 0.6749185667752443, 0.6250298619270325, 0.6670195460319519, -1.0
birdnet2.3, yellowhammer, 4, 0, -2, 0.701628664495114, 0.7206858396530151, 0.7319064140319824, -1.0
birdnet2.3, yellowhammer, 4, 0, -2, 0.7100977198697068, 0.6714914441108704, 0.7275633215904236, -1.0
birdnet2.3, yellowhammer, 8, 0, -2, 0.776686313032089, 0.8001233339309692, 0.8088247179985046, -1.0
birdnet2.3, yellowhammer, 8, 0, -2, 0.7688277668631304, 0.7474308013916016, 0.803359866142273, -1.0
birdnet2.3, yellowhammer, 8, 0, -2, 0.6686313032089064, 0.6627791523933411, 0.7087492346763611, -1.0
birdnet2.3, yellowhammer, 8, 0, -2, 0.7452521283562541, 0.7587994337081909, 0.7887133359909058, -1.0
birdnet2.3, yellowhammer, 8, 0, -2, 0.8094302554027505, 0.8232418298721313, 0.8546826243400574, -1.0
birdnet2.3, yellowhammer, 16, 0, -2, 0.8246194573130378, 0.8521018028259277, 0.873521089553833, -1.0
birdnet2.3, yellowhammer, 16, 0, -2, 0.8180013236267373, 0.8587072491645813, 0.8745307922363281, -1.0
birdnet2.3, yellowhammer, 16, 0, -2, 0.7174056915949703, 0.7526161670684814, 0.7989187240600586, -1.0
birdnet2.3, yellowhammer, 16, 0, -2, 0.8292521508934481, 0.8410578370094299, 0.858604907989502, -1.0
birdnet2.3, yellowhammer, 16, 0, -2, 0.7948378557246857, 0.8570199012756348, 0.8793730139732361, -1.0
birdnet2.3, yellowhammer, 32, 0, -2, 0.86342123056119, 0.9154870510101318, 0.9310128688812256, -1.0
birdnet2.3, yellowhammer, 32, 0, -2, 0.8492224475997295, 0.8964877128601074, 0.9051771759986877, -1.0
birdnet2.3, yellowhammer, 32, 0, -2, 0.7870182555780934, 0.8159862160682678, 0.8628777265548706, -1.0
birdnet2.3, yellowhammer, 32, 0, -2, 0.8465179175118324, 0.8850362300872803, 0.9057890176773071, -1.0
birdnet2.3, yellowhammer, 32, 0, -2, 0.8471940500338067, 0.904516339302063, 0.9221333265304565, -1.0
birdnet2.3, yellowhammer, 64, 0, -2, 0.872791519434629, 0.9317930936813354, 0.9497330188751221, -1.0
birdnet2.3, yellowhammer, 64, 0, -2, 0.872791519434629, 0.9148279428482056, 0.9279748201370239, -1.0
birdnet2.3, yellowhammer, 64, 0, -2, 0.8671378091872791, 0.917793869972229, 0.9367060661315918, -1.0
birdnet2.3, yellowhammer, 64, 0, -2, 0.8699646643109541, 0.9068912863731384, 0.9290833473205566, -1.0
birdnet2.3, yellowhammer, 64, 0, -2, 0.8826855123674912, 0.934681236743927, 0.9431630373001099, -1.0
birdnet2.3, yellowhammer, 128, 0, -2, 0.8772338772338772, 0.9283329844474792, 0.9525479078292847, -1.0
birdnet2.3, yellowhammer, 128, 0, -2, 0.898989898989899, 0.9376823902130127, 0.9497679471969604, -1.0
birdnet2.3, yellowhammer, 128, 0, -2, 0.8982128982128982, 0.9383605718612671, 0.9582170248031616, -1.0
birdnet2.3, yellowhammer, 128, 0, -2, 0.8811188811188811, 0.9311142563819885, 0.9511986970901489, -1.0
birdnet2.3, yellowhammer, 128, 0, -2, 0.8834498834498834, 0.9406954050064087, 0.9568612575531006, -1.0
birdnet2.3, yellowhammer, 256, 0, -2, 0.906886517943744, 0.930618405342102, 0.9627627730369568, -1.0
birdnet2.3, yellowhammer, 256, 0, -2, 0.9117361784675073, 0.9434537887573242, 0.9662647247314453, -1.0
birdnet2.3, yellowhammer, 256, 0, -2, 0.8923375363724539, 0.9220757484436035, 0.959428071975708, -1.0
birdnet2.3, yellowhammer, 256, 0, -2, 0.9059165858389913, 0.939817488193512, 0.9645989537239075, -1.0
birdnet2.3, yellowhammer, 256, 0, -2, 0.9059165858389913, 0.9385857582092285, 0.964927077293396, -1.0
chirp160, bats2, 4, 0, -2, 0.6942008486562942, 0.7575857639312744, 0.854799747467041, -1.0
chirp160, bats2, 4, 0, -2, 0.693917963224894, 0.7881767153739929, 0.8856090307235718, -1.0
chirp160, bats2, 4, 0, -2, 0.691937765205092, 0.7809783220291138, 0.8738090991973877, -1.0
chirp160, bats2, 4, 0, -2, 0.6432814710042433, 0.6728945970535278, 0.8394927978515625, -1.0
chirp160, bats2, 4, 0, -2, 0.6251768033946252, 0.7158852815628052, 0.8503928184509277, -1.0
chirp160, bats2, 8, 0, -2, 0.7036089798238135, 0.8030773401260376, 0.8882836103439331, -1.0
chirp160, bats2, 8, 0, -2, 0.6720659278204035, 0.7473520636558533, 0.8619784116744995, -1.0
chirp160, bats2, 8, 0, -2, 0.7163967036089798, 0.7904922962188721, 0.8891787528991699, -1.0
chirp160, bats2, 8, 0, -2, 0.6004546746234726, 0.6654044985771179, 0.8101944923400879, -1.0
chirp160, bats2, 8, 0, -2, 0.6646774651889742, 0.7714451551437378, 0.8688700199127197, -1.0
chirp160, bats2, 16, 0, -2, 0.7565242328649269, 0.8478745222091675, 0.914771318435669, -1.0
chirp160, bats2, 16, 0, -2, 0.7765987955262403, 0.8554450273513794, 0.9194607734680176, -1.0
chirp160, bats2, 16, 0, -2, 0.7605391453971896, 0.8284740447998047, 0.9069905877113342, -1.0
chirp160, bats2, 16, 0, -2, 0.7418984800688271, 0.8171994090080261, 0.8985759615898132, -1.0
chirp160, bats2, 16, 0, -2, 0.7166618870088901, 0.8160699009895325, 0.889595091342926, -1.0
chirp160, bats2, 32, 0, -2, 0.796669588080631, 0.8667650818824768, 0.9286379218101501, -1.0
chirp160, bats2, 32, 0, -2, 0.7984224364592463, 0.8787604570388794, 0.9305885434150696, -1.0
chirp160, bats2, 32, 0, -2, 0.7791411042944786, 0.8613555431365967, 0.9251533150672913, -1.0
chirp160, bats2, 32, 0, -2, 0.7905346187554777, 0.8648661971092224, 0.9288209676742554, -1.0
chirp160, bats2, 32, 0, -2, 0.7870289219982471, 0.861992359161377, 0.9223818778991699, -1.0
chirp160, bats2, 64, 0, -2, 0.8373292867981791, 0.9004448652267456, 0.9481546878814697, -1.0
chirp160, bats2, 64, 0, -2, 0.8321699544764796, 0.8991119861602783, 0.9509721994400024, -1.0
chirp160, bats2, 64, 0, -2, 0.8166919575113809, 0.8922955989837646, 0.9448636770248413, -1.0
chirp160, bats2, 64, 0, -2, 0.8300455235204856, 0.8957169651985168, 0.948290228843689, -1.0
chirp160, bats2, 64, 0, -2, 0.8306525037936268, 0.8958396911621094, 0.9441295266151428, -1.0
chirp160, bats2, 128, 0, -2, 0.8545574202040145, 0.918361246585846, 0.9586642384529114, -1.0
chirp160, bats2, 128, 0, -2, 0.855544587035209, 0.9122835397720337, 0.9590310454368591, -1.0
chirp160, bats2, 128, 0, -2, 0.8608094768015795, 0.9189213514328003, 0.961904764175415, -1.0
chirp160, bats2, 128, 0, -2, 0.8479763079960513, 0.915392279624939, 0.9595763683319092, -1.0
chirp160, bats2, 128, 0, -2, 0.8594932543599868, 0.9160146713256836, 0.9587634205818176, -1.0
chirp160, bats2, 256, 0, -2, 0.8725761772853186, 0.9203754663467407, 0.9668518304824829, -1.0
chirp160, bats2, 256, 0, -2, 0.8745548080728136, 0.9168693423271179, 0.9674447774887085, -1.0
chirp160, bats2, 256, 0, -2, 0.8725761772853186, 0.9195845723152161, 0.9672083258628845, -1.0
chirp160, bats2, 256, 0, -2, 0.8614958448753463, 0.918761134147644, 0.9674522876739502, -1.0
chirp160, bats2, 256, 0, -2, 0.8678274633953305, 0.9170786142349243, 0.9662075042724609, -1.0
chirp160, rfxc, 4, 0, -2, 0.062092971030765776, 0.1802433431148529, 0.8220247626304626, -1.0
chirp160, rfxc, 4, 0, -2, 0.08847967662250168, 0.18881268799304962, 0.8284308910369873, -1.0
chirp160, rfxc, 4, 0, -2, 0.10172917134516056, 0.18617647886276245, 0.8450462222099304, -1.0
chirp160, rfxc, 4, 0, -2, 0.07983381989669885, 0.20988322794437408, 0.8323076367378235, -1.0
chirp160, rfxc, 4, 0, -2, 0.07365820794969684, 0.1669975221157074, 0.8278814554214478, -1.0
chirp160, rfxc, 8, 0, -2, 0.08335225982284805, 0.24860066175460815, 0.8852579593658447, -1.0
chirp160, rfxc, 8, 0, -2, 0.10118101294571882, 0.26640617847442627, 0.8880098462104797, -1.0
chirp160, rfxc, 8, 0, -2, 0.08709970474676357, 0.2754134237766266, 0.8931989073753357, -1.0
chirp160, rfxc, 8, 0, -2, 0.08675902793549853, 0.27935564517974854, 0.8878507018089294, -1.0
chirp160, rfxc, 8, 0, -2, 0.10572337042925278, 0.27114519476890564, 0.8855249285697937, -1.0
chirp160, rfxc, 16, 0, -2, 0.09667673716012085, 0.2857357859611511, 0.9163251519203186, -1.0
chirp160, rfxc, 16, 0, -2, 0.09853590518243087, 0.2854502499103546, 0.9122810363769531, -1.0
chirp160, rfxc, 16, 0, -2, 0.086218917034627, 0.28080838918685913, 0.9082183837890625, -1.0
chirp160, rfxc, 16, 0, -2, 0.09144782709737392, 0.29691269993782043, 0.9120835065841675, -1.0
chirp160, rfxc, 16, 0, -2, 0.09005345108064142, 0.2788161337375641, 0.910257875919342, -1.0
chirp160, rfxc, 32, 0, -2, 0.06897392152083841, 0.2403821349143982, 0.9301185011863708, -1.0
chirp160, rfxc, 32, 0, -2, 0.07847916158908116, 0.27190232276916504, 0.9227875471115112, -1.0
chirp160, rfxc, 32, 0, -2, 0.06787716305142578, 0.24461093544960022, 0.9166072010993958, -1.0
chirp160, rfxc, 32, 0, -2, 0.0856690226663417, 0.2558360993862152, 0.9210752844810486, -1.0
chirp160, rfxc, 32, 0, -2, 0.08700950524006824, 0.23668110370635986, 0.9255600571632385, -1.0
chirp160, godwit, 4, 0, -2, 0.7544436146377894, 0.7309442162513733, 0.8959730863571167, -1.0
chirp160, godwit, 4, 0, -2, 0.7012696041822255, 0.7355133891105652, 0.8803961873054504, -1.0
chirp160, godwit, 4, 0, -2, 0.7347274085138162, 0.7063413262367249, 0.877373993396759, -1.0
chirp160, godwit, 4, 0, -2, 0.7230769230769231, 0.7235435247421265, 0.8901879191398621, -1.0
chirp160, godwit, 4, 0, -2, 0.6068707991038088, 0.606930136680603, 0.8561292886734009, -1.0
chirp160, godwit, 8, 0, -2, 0.8295131086142322, 0.8395495414733887, 0.9441112279891968, -1.0
chirp160, godwit, 8, 0, -2, 0.7850187265917603, 0.7862396836280823, 0.9193120002746582, -1.0
chirp160, godwit, 8, 0, -2, 0.8175280898876405, 0.85044926404953, 0.9504607915878296, -1.0
chirp160, godwit, 8, 0, -2, 0.8077902621722847, 0.7987009286880493, 0.9168893098831177, -1.0
chirp160, godwit, 8, 0, -2, 0.7989513108614232, 0.8350151777267456, 0.9434502720832825, -1.0
chirp160, godwit, 16, 0, -2, 0.8617935192162773, 0.8961898684501648, 0.9634011387825012, -1.0
chirp160, godwit, 16, 0, -2, 0.8550113036925395, 0.8788687586784363, 0.9550386667251587, -1.0
chirp160, godwit, 16, 0, -2, 0.8691785983421251, 0.9049698710441589, 0.9660102725028992, -1.0
chirp160, godwit, 16, 0, -2, 0.8596834966088922, 0.8886955976486206, 0.9563173055648804, -1.0
chirp160, godwit, 16, 0, -2, 0.8518462697814619, 0.8883428573608398, 0.9594914317131042, -1.0
chirp160, godwit, 32, 0, -2, 0.8768878718535469, 0.9116366505622864, 0.967870831489563, -1.0
chirp160, godwit, 32, 0, -2, 0.8814645308924485, 0.9138644337654114, 0.9707446098327637, -1.0
chirp160, godwit, 32, 0, -2, 0.881159420289855, 0.9252959489822388, 0.9725372195243835, -1.0
chirp160, godwit, 32, 0, -2, 0.8785659801678108, 0.9200876355171204, 0.9719297289848328, -1.0
chirp160, godwit, 32, 0, -2, 0.8782608695652174, 0.9182589650154114, 0.9722181558609009, -1.0
chirp160, godwit, 64, 0, -2, 0.8872556684910086, 0.9261096715927124, 0.9754481315612793, -1.0
chirp160, godwit, 64, 0, -2, 0.8956997654417513, 0.9292958974838257, 0.9769929647445679, -1.0
chirp160, godwit, 64, 0, -2, 0.8955433932759969, 0.9381977319717407, 0.9802454710006714, -1.0
chirp160, godwit, 64, 0, -2, 0.9003909304143862, 0.9364559054374695, 0.9799613952636719, -1.0
chirp160, godwit, 64, 0, -2, 0.8878811571540266, 0.9297527074813843, 0.9776671528816223, -1.0
chirp160, godwit, 128, 0, -2, 0.9041975308641975, 0.9409691691398621, 0.9814032316207886, -1.0
chirp160, godwit, 128, 0, -2, 0.9020576131687242, 0.9369692802429199, 0.9807405471801758, -1.0
chirp160, godwit, 128, 0, -2, 0.9066666666666666, 0.9437249898910522, 0.9829205274581909, -1.0
chirp160, godwit, 128, 0, -2, 0.9120987654320988, 0.9449089169502258, 0.9836729168891907, -1.0
chirp160, godwit, 128, 0, -2, 0.9017283950617284, 0.9396419525146484, 0.9813019037246704, -1.0
chirp160, godwit, 256, 0, -2, 0.9122355105795769, 0.946514904499054, 0.9852229952812195, -1.0
chirp160, godwit, 256, 0, -2, 0.9100275988960441, 0.9482837915420532, 0.9853450655937195, -1.0
chirp160, godwit, 256, 0, -2, 0.9137074517019319, 0.9464413523674011, 0.9848660230636597, -1.0
chirp160, godwit, 256, 0, -2, 0.9183072677092916, 0.9479368329048157, 0.986059844493866, -1.0
chirp160, godwit, 256, 0, -2, 0.9109475620975162, 0.9433574676513672, 0.9841048121452332, -1.0
chirp160, yellowhammer, 4, 0, -2, 0.6905537459283387, 0.6198492050170898, 0.6727646589279175, -1.0
chirp160, yellowhammer, 4, 0, -2, 0.6449511400651465, 0.6491934061050415, 0.6775975227355957, -1.0
chirp160, yellowhammer, 4, 0, -2, 0.48534201954397393, 0.5182780027389526, 0.5245267748832703, -1.0
chirp160, yellowhammer, 4, 0, -2, 0.5205211726384364, 0.6452711224555969, 0.6601473093032837, -1.0
chirp160, yellowhammer, 4, 0, -2, 0.6104234527687297, 0.5924603939056396, 0.6399554014205933, -1.0
chirp160, yellowhammer, 8, 0, -2, 0.7675180091683038, 0.7357969880104065, 0.7794202566146851, -1.0
chirp160, yellowhammer, 8, 0, -2, 0.7151277013752456, 0.6518762111663818, 0.6873922944068909, -1.0
chirp160, yellowhammer, 8, 0, -2, 0.5651604453176162, 0.5940245389938354, 0.613831639289856, -1.0
chirp160, yellowhammer, 8, 0, -2, 0.49377865094957435, 0.6337473392486572, 0.6435273289680481, -1.0
chirp160, yellowhammer, 8, 0, -2, 0.6863130320890635, 0.6621272563934326, 0.7095134258270264, -1.0
chirp160, yellowhammer, 16, 0, -2, 0.7068166776968895, 0.7100724577903748, 0.7371290326118469, -1.0
chirp160, yellowhammer, 16, 0, -2, 0.6982131039046989, 0.6774880886077881, 0.7193586826324463, -1.0
chirp160, yellowhammer, 16, 0, -2, 0.5790866975512905, 0.6380303502082825, 0.6769013404846191, -1.0
chirp160, yellowhammer, 16, 0, -2, 0.7518199867637326, 0.7479267120361328, 0.7922437191009521, -1.0
chirp160, yellowhammer, 16, 0, -2, 0.7399073461283918, 0.751503586769104, 0.8002088069915771, -1.0
chirp160, yellowhammer, 32, 0, -2, 0.7998647734956051, 0.8085792064666748, 0.850954532623291, -1.0
chirp160, yellowhammer, 32, 0, -2, 0.8032454361054767, 0.7889752388000488, 0.8335695266723633, -1.0
chirp160, yellowhammer, 32, 0, -2, 0.7985125084516566, 0.7967898845672607, 0.8291200995445251, -1.0
chirp160, yellowhammer, 32, 0, -2, 0.7789046653144016, 0.8195446729660034, 0.8403403759002686, -1.0
chirp160, yellowhammer, 32, 0, -2, 0.8140635564570656, 0.838462233543396, 0.8693232536315918, -1.0
chirp160, yellowhammer, 64, 0, -2, 0.8445229681978799, 0.864703357219696, 0.9024090766906738, -1.0
chirp160, yellowhammer, 64, 0, -2, 0.8367491166077738, 0.8360294699668884, 0.8825210332870483, -1.0
chirp160, yellowhammer, 64, 0, -2, 0.8487632508833922, 0.8539045453071594, 0.8911034464836121, -1.0
chirp160, yellowhammer, 64, 0, -2, 0.8353356890459364, 0.8678585290908813, 0.8922781944274902, -1.0
chirp160, yellowhammer, 64, 0, -2, 0.8240282685512368, 0.8454453945159912, 0.8778477311134338, -1.0
chirp160, yellowhammer, 128, 0, -2, 0.8679098679098679, 0.8797317743301392, 0.9116808176040649, -1.0
chirp160, yellowhammer, 128, 0, -2, 0.8554778554778555, 0.8620587587356567, 0.9030133485794067, -1.0
chirp160, yellowhammer, 128, 0, -2, 0.8414918414918415, 0.8631865978240967, 0.8929117918014526, -1.0
chirp160, yellowhammer, 128, 0, -2, 0.8492618492618492, 0.8816579580307007, 0.9127025604248047, -1.0
chirp160, yellowhammer, 128, 0, -2, 0.8624708624708625, 0.8682773113250732, 0.9117802381515503, -1.0
chirp160, yellowhammer, 256, 0, -2, 0.8913676042677012, 0.8866459131240845, 0.939940333366394, -1.0
chirp160, yellowhammer, 256, 0, -2, 0.8748787584869059, 0.8532354235649109, 0.9138051271438599, -1.0
chirp160, yellowhammer, 256, 0, -2, 0.8806983511154219, 0.8790086507797241, 0.9234938621520996, -1.0
chirp160, yellowhammer, 256, 0, -2, 0.8777885548011639, 0.8998870849609375, 0.9415240287780762, -1.0
chirp160, yellowhammer, 256, 0, -2, 0.8903976721629486, 0.883571445941925, 0.924405574798584, -1.0
chirp320, bats2, 4, 0, -2, 0.7083451202263084, 0.797998309135437, 0.8934832811355591, -1.0
chirp320, bats2, 4, 0, -2, 0.7199434229137199, 0.8206233382225037, 0.9069366455078125, -1.0
chirp320, bats2, 4, 0, -2, 0.7287128712871287, 0.8258723020553589, 0.9050738215446472, -1.0
chirp320, bats2, 4, 0, -2, 0.6161244695898161, 0.686984121799469, 0.8395369648933411, -1.0
chirp320, bats2, 4, 0, -2, 0.6387553041018388, 0.7442885637283325, 0.8603729009628296, -1.0
chirp320, bats2, 8, 0, -2, 0.748792270531401, 0.8435900807380676, 0.9108972549438477, -1.0
chirp320, bats2, 8, 0, -2, 0.7522023302074453, 0.8382384777069092, 0.9187130928039551, -1.0
chirp320, bats2, 8, 0, -2, 0.7365728900255755, 0.829307496547699, 0.9112662076950073, -1.0
chirp320, bats2, 8, 0, -2, 0.7001989201477693, 0.7589482069015503, 0.8778136968612671, -1.0
chirp320, bats2, 8, 0, -2, 0.6882637112816141, 0.8120930194854736, 0.8901476860046387, -1.0
chirp320, bats2, 16, 0, -2, 0.7872096357900774, 0.8562281131744385, 0.9243448972702026, -1.0
chirp320, bats2, 16, 0, -2, 0.7720103240607973, 0.8622387647628784, 0.9294612407684326, -1.0
chirp320, bats2, 16, 0, -2, 0.7631201605965013, 0.8649604320526123, 0.9268661737442017, -1.0
chirp320, bats2, 16, 0, -2, 0.7662747347289934, 0.8487082123756409, 0.9226464629173279, -1.0
chirp320, bats2, 16, 0, -2, 0.7545167765987956, 0.8457943797111511, 0.9159491062164307, -1.0
chirp320, bats2, 32, 0, -2, 0.8022202746129127, 0.8807465434074402, 0.9377514123916626, -1.0
chirp320, bats2, 32, 0, -2, 0.7992988606485539, 0.8902904987335205, 0.9419423341751099, -1.0
chirp320, bats2, 32, 0, -2, 0.8016359918200409, 0.8894408941268921, 0.9432207942008972, -1.0
chirp320, bats2, 32, 0, -2, 0.8001752848378615, 0.8744953870773315, 0.9364041090011597, -1.0
chirp320, bats2, 32, 0, -2, 0.8115687992988606, 0.8928881883621216, 0.9446383118629456, -1.0
chirp320, bats2, 64, 0, -2, 0.8430955993930197, 0.9110848903656006, 0.9551304578781128, -1.0
chirp320, bats2, 64, 0, -2, 0.8500758725341426, 0.9182586669921875, 0.9605575203895569, -1.0
chirp320, bats2, 64, 0, -2, 0.8297420333839151, 0.9117424488067627, 0.955357551574707, -1.0
chirp320, bats2, 64, 0, -2, 0.8427921092564492, 0.9046626091003418, 0.9548077583312988, -1.0
chirp320, bats2, 64, 0, -2, 0.844309559939302, 0.9133654236793518, 0.9557890892028809, -1.0
chirp320, bats2, 128, 0, -2, 0.859822309970385, 0.9312922954559326, 0.9657067060470581, -1.0
chirp320, bats2, 128, 0, -2, 0.8743007568279039, 0.932075023651123, 0.9683338403701782, -1.0
chirp320, bats2, 128, 0, -2, 0.8743007568279039, 0.9351762533187866, 0.9697308540344238, -1.0
chirp320, bats2, 128, 0, -2, 0.8614675880223758, 0.9245718717575073, 0.9655150175094604, -1.0
chirp320, bats2, 128, 0, -2, 0.8693649226719316, 0.9297612309455872, 0.9672342538833618, -1.0
chirp320, bats2, 256, 0, -2, 0.8789077958053028, 0.9369292259216309, 0.973343014717102, -1.0
chirp320, bats2, 256, 0, -2, 0.8800949742777998, 0.9345863461494446, 0.9738783836364746, -1.0
chirp320, bats2, 256, 0, -2, 0.8808864265927978, 0.9346720576286316, 0.9723129868507385, -1.0
chirp320, bats2, 256, 0, -2, 0.8840522358527899, 0.9390624761581421, 0.9733395576477051, -1.0
chirp320, bats2, 256, 0, -2, 0.8840522358527899, 0.9392364621162415, 0.9742425680160522, -1.0
chirp320, rfxc, 4, 0, -2, 0.08050752301818999, 0.2265433371067047, 0.8618570566177368, -1.0
chirp320, rfxc, 4, 0, -2, 0.09465528856950371, 0.2355021834373474, 0.8660796880722046, -1.0
chirp320, rfxc, 4, 0, -2, 0.10330114529530654, 0.24482913315296173, 0.8745474815368652, -1.0
chirp320, rfxc, 4, 0, -2, 0.08746912194026499, 0.24786096811294556, 0.8618353009223938, -1.0
chirp320, rfxc, 4, 0, -2, 0.09880979115203234, 0.21641498804092407, 0.8631150722503662, -1.0
chirp320, rfxc, 8, 0, -2, 0.11980467862820804, 0.2798229455947876, 0.9034650921821594, -1.0
chirp320, rfxc, 8, 0, -2, 0.13286395639336815, 0.299974650144577, 0.9007592797279358, -1.0
chirp320, rfxc, 8, 0, -2, 0.09629797865091982, 0.2934231460094452, 0.9086530208587646, -1.0
chirp320, rfxc, 8, 0, -2, 0.10685895980013627, 0.2989804148674011, 0.8929203152656555, -1.0
chirp320, rfxc, 8, 0, -2, 0.10776743129684306, 0.27700522541999817, 0.8958048224449158, -1.0
chirp320, rfxc, 16, 0, -2, 0.12131071345572857, 0.30637553334236145, 0.9286898970603943, -1.0
chirp320, rfxc, 16, 0, -2, 0.14884963978619567, 0.29762911796569824, 0.9216108918190002, -1.0
chirp320, rfxc, 16, 0, -2, 0.10527538926330467, 0.2955135703086853, 0.9179408550262451, -1.0
chirp320, rfxc, 16, 0, -2, 0.113409249360911, 0.31565189361572266, 0.920009970664978, -1.0
chirp320, rfxc, 16, 0, -2, 0.12897978154775738, 0.3058927059173584, 0.919651210308075, -1.0
chirp320, rfxc, 32, 0, -2, 0.09822081403850841, 0.2611464560031891, 0.9404566884040833, -1.0
chirp320, rfxc, 32, 0, -2, 0.12052156958323178, 0.280542254447937, 0.9308626651763916, -1.0
chirp320, rfxc, 32, 0, -2, 0.08591274677065562, 0.26181358098983765, 0.9232526421546936, -1.0
chirp320, rfxc, 32, 0, -2, 0.10723860589812333, 0.26290181279182434, 0.928824782371521, -1.0
chirp320, rfxc, 32, 0, -2, 0.1216183280526444, 0.2514582872390747, 0.9306436777114868, -1.0
chirp320, godwit, 4, 0, -2, 0.8167289021657954, 0.8651458621025085, 0.9450241327285767, -1.0
chirp320, godwit, 4, 0, -2, 0.7970126960418222, 0.8421609997749329, 0.9417978525161743, -1.0
chirp320, godwit, 4, 0, -2, 0.8067214339058999, 0.8298667073249817, 0.9335972666740417, -1.0
chirp320, godwit, 4, 0, -2, 0.7499626587005228, 0.7736717462539673, 0.9086979627609253, -1.0
chirp320, godwit, 4, 0, -2, 0.7865571321882001, 0.803942859172821, 0.9225224256515503, -1.0
chirp320, godwit, 8, 0, -2, 0.8629213483146068, 0.8998848795890808, 0.9647045135498047, -1.0
chirp320, godwit, 8, 0, -2, 0.7866666666666666, 0.8336026072502136, 0.9343789219856262, -1.0
chirp320, godwit, 8, 0, -2, 0.850187265917603, 0.9025157690048218, 0.9668575525283813, -1.0
chirp320, godwit, 8, 0, -2, 0.8325093632958801, 0.8577990531921387, 0.9420908093452454, -1.0
chirp320, godwit, 8, 0, -2, 0.8521348314606741, 0.8876434564590454, 0.9609082937240601, -1.0
chirp320, godwit, 16, 0, -2, 0.868575734740015, 0.9115646481513977, 0.9702886343002319, -1.0
chirp320, godwit, 16, 0, -2, 0.8755086661642804, 0.9066277742385864, 0.9707195162773132, -1.0
chirp320, godwit, 16, 0, -2, 0.8768651092690278, 0.9269994497299194, 0.9743142127990723, -1.0
chirp320, godwit, 16, 0, -2, 0.8639035418236624, 0.8986212611198425, 0.9667667150497437, -1.0
chirp320, godwit, 16, 0, -2, 0.8791258477769405, 0.9148328900337219, 0.9739270210266113, -1.0
chirp320, godwit, 32, 0, -2, 0.887719298245614, 0.925762951374054, 0.9760137796401978, -1.0
chirp320, godwit, 32, 0, -2, 0.8843630816170862, 0.9271993637084961, 0.9773977994918823, -1.0
chirp320, godwit, 32, 0, -2, 0.8936689549961861, 0.9365981221199036, 0.9798989295959473, -1.0
chirp320, godwit, 32, 0, -2, 0.8976353928299008, 0.9363460540771484, 0.9809280633926392, -1.0
chirp320, godwit, 32, 0, -2, 0.8892448512585812, 0.9301002621650696, 0.9785262942314148, -1.0
chirp320, godwit, 64, 0, -2, 0.8939796716184519, 0.9350773096084595, 0.9796490669250488, -1.0
chirp320, godwit, 64, 0, -2, 0.9021110242376857, 0.937281608581543, 0.9811745882034302, -1.0
chirp320, godwit, 64, 0, -2, 0.9021110242376857, 0.944584846496582, 0.9835492372512817, -1.0
chirp320, godwit, 64, 0, -2, 0.9105551211884284, 0.9467118382453918, 0.9848562479019165, -1.0
chirp320, godwit, 64, 0, -2, 0.9007036747458952, 0.9412104487419128, 0.9832822680473328, -1.0
chirp320, godwit, 128, 0, -2, 0.9071604938271605, 0.9465529322624207, 0.9841684103012085, -1.0
chirp320, godwit, 128, 0, -2, 0.9102880658436214, 0.944080650806427, 0.9842871427536011, -1.0
chirp320, godwit, 128, 0, -2, 0.9130864197530865, 0.9490834474563599, 0.9851938486099243, -1.0
chirp320, godwit, 128, 0, -2, 0.9175308641975308, 0.9522887468338013, 0.9866226315498352, -1.0
chirp320, godwit, 128, 0, -2, 0.9089711934156378, 0.9460849761962891, 0.9855165481567383, -1.0
chirp320, godwit, 256, 0, -2, 0.9172033118675254, 0.9534217715263367, 0.9880142211914062, -1.0
chirp320, godwit, 256, 0, -2, 0.919411223551058, 0.951148509979248, 0.9877874255180359, -1.0
chirp320, godwit, 256, 0, -2, 0.9184912603495861, 0.9511263966560364, 0.987417995929718, -1.0
chirp320, godwit, 256, 0, -2, 0.9240110395584177, 0.9557441473007202, 0.9885764122009277, -1.0
chirp320, godwit, 256, 0, -2, 0.9173873045078197, 0.9505857229232788, 0.9877034425735474, -1.0
chirp320, yellowhammer, 4, 0, -2, 0.7387622149837133, 0.7194703817367554, 0.7518524527549744, -1.0
chirp320, yellowhammer, 4, 0, -2, 0.38892508143322474, 0.6719716787338257, 0.7076069116592407, -1.0
chirp320, yellowhammer, 4, 0, -2, 0.5348534201954397, 0.48116642236709595, 0.44284766912460327, -1.0
chirp320, yellowhammer, 4, 0, -2, 0.49185667752442996, 0.7018068432807922, 0.6918140649795532, -1.0
chirp320, yellowhammer, 4, 0, -2, 0.6638436482084691, 0.6688210964202881, 0.713361382484436, -1.0
chirp320, yellowhammer, 8, 0, -2, 0.8185985592665357, 0.8139162063598633, 0.8280110955238342, -1.0
chirp320, yellowhammer, 8, 0, -2, 0.5946299934512115, 0.7002426385879517, 0.7301545739173889, -1.0
chirp320, yellowhammer, 8, 0, -2, 0.49181401440733463, 0.5780233144760132, 0.5879442691802979, -1.0
chirp320, yellowhammer, 8, 0, -2, 0.5710543549443353, 0.6800013780593872, 0.7018642425537109, -1.0
chirp320, yellowhammer, 8, 0, -2, 0.7125081859855926, 0.7828769683837891, 0.8005354404449463, -1.0
chirp320, yellowhammer, 16, 0, -2, 0.7445400397088021, 0.8018959164619446, 0.8217902183532715, -1.0
chirp320, yellowhammer, 16, 0, -2, 0.642620780939775, 0.751331627368927, 0.7662763595581055, -1.0
chirp320, yellowhammer, 16, 0, -2, 0.6346790205162144, 0.7676620483398438, 0.7832528352737427, -1.0
chirp320, yellowhammer, 16, 0, -2, 0.7776307081403044, 0.8113477230072021, 0.828850269317627, -1.0
chirp320, yellowhammer, 16, 0, -2, 0.7796161482461945, 0.8216781616210938, 0.8334800004959106, -1.0
chirp320, yellowhammer, 32, 0, -2, 0.7964841108857336, 0.8412920236587524, 0.8757427334785461, -1.0
chirp320, yellowhammer, 32, 0, -2, 0.7660581473968898, 0.8341103792190552, 0.8480802774429321, -1.0
chirp320, yellowhammer, 32, 0, -2, 0.7795807978363759, 0.8666006326675415, 0.8746929168701172, -1.0
chirp320, yellowhammer, 32, 0, -2, 0.8133874239350912, 0.8641690015792847, 0.8705494403839111, -1.0
chirp320, yellowhammer, 32, 0, -2, 0.847870182555781, 0.88313889503479, 0.8936315774917603, -1.0
chirp320, yellowhammer, 64, 0, -2, 0.8586572438162544, 0.9059381484985352, 0.9173023700714111, -1.0
chirp320, yellowhammer, 64, 0, -2, 0.8522968197879859, 0.8827012777328491, 0.8966132402420044, -1.0
chirp320, yellowhammer, 64, 0, -2, 0.8720848056537103, 0.9093008041381836, 0.9194456934928894, -1.0
chirp320, yellowhammer, 64, 0, -2, 0.8395759717314487, 0.8866010904312134, 0.89455246925354, -1.0
chirp320, yellowhammer, 64, 0, -2, 0.8593639575971731, 0.8979575634002686, 0.9031998515129089, -1.0
chirp320, yellowhammer, 128, 0, -2, 0.8982128982128982, 0.9211164712905884, 0.933469295501709, -1.0
chirp320, yellowhammer, 128, 0, -2, 0.885003885003885, 0.9135875105857849, 0.9257502555847168, -1.0
chirp320, yellowhammer, 128, 0, -2, 0.8865578865578866, 0.9179390668869019, 0.9274889230728149, -1.0
chirp320, yellowhammer, 128, 0, -2, 0.8632478632478633, 0.9067217111587524, 0.9208583831787109, -1.0
chirp320, yellowhammer, 128, 0, -2, 0.8982128982128982, 0.9266793131828308, 0.9376034736633301, -1.0
chirp320, yellowhammer, 256, 0, -2, 0.9165858389912707, 0.9356525540351868, 0.954355001449585, -1.0
chirp320, yellowhammer, 256, 0, -2, 0.9010669253152279, 0.9145748019218445, 0.9425620436668396, -1.0
chirp320, yellowhammer, 256, 0, -2, 0.9078564500484966, 0.9196499586105347, 0.9482219219207764, -1.0
chirp320, yellowhammer, 256, 0, -2, 0.9010669253152279, 0.9313660860061646, 0.9583964347839355, -1.0
chirp320, yellowhammer, 256, 0, -2, 0.9000969932104753, 0.9205483198165894, 0.9409466981887817, -1.0
chirp640, bats2, 4, 0, -2, 0.7253182461103254, 0.8219023942947388, 0.9033291935920715, -1.0
chirp640, bats2, 4, 0, -2, 0.751909476661952, 0.8500961065292358, 0.9133069515228271, -1.0
chirp640, bats2, 4, 0, -2, 0.7564356435643564, 0.8448175191879272, 0.9153486490249634, -1.0
chirp640, bats2, 4, 0, -2, 0.7173974540311174, 0.7849489450454712, 0.8920631408691406, -1.0
chirp640, bats2, 4, 0, -2, 0.676944837340877, 0.7893362045288086, 0.8801776170730591, -1.0
chirp640, bats2, 8, 0, -2, 0.7593066211992043, 0.8633400201797485, 0.9196853041648865, -1.0
chirp640, bats2, 8, 0, -2, 0.8127308894572322, 0.8738267421722412, 0.9335224628448486, -1.0
chirp640, bats2, 8, 0, -2, 0.7777777777777778, 0.8664403557777405, 0.9265638589859009, -1.0
chirp640, bats2, 8, 0, -2, 0.7695368002273373, 0.8342080116271973, 0.9144909381866455, -1.0
chirp640, bats2, 8, 0, -2, 0.7439613526570048, 0.8574814796447754, 0.9116790294647217, -1.0
chirp640, bats2, 16, 0, -2, 0.8184685976484084, 0.893493115901947, 0.9433726072311401, -1.0
chirp640, bats2, 16, 0, -2, 0.8184685976484084, 0.8944665193557739, 0.945639431476593, -1.0
chirp640, bats2, 16, 0, -2, 0.8006882707198164, 0.891248345375061, 0.939910888671875, -1.0
chirp640, bats2, 16, 0, -2, 0.7906509893891598, 0.8740748167037964, 0.9351412057876587, -1.0
chirp640, bats2, 16, 0, -2, 0.7559506739317465, 0.8662511706352234, 0.9256483912467957, -1.0
chirp640, bats2, 32, 0, -2, 0.8425357873210634, 0.9162084460258484, 0.9576538801193237, -1.0
chirp640, bats2, 32, 0, -2, 0.8472100496640373, 0.9222291707992554, 0.9606822729110718, -1.0
chirp640, bats2, 32, 0, -2, 0.8416593631317558, 0.9226939082145691, 0.9609642028808594, -1.0
chirp640, bats2, 32, 0, -2, 0.8472100496640373, 0.9168440103530884, 0.9593921303749084, -1.0
chirp640, bats2, 32, 0, -2, 0.8317265556529361, 0.9174639582633972, 0.9551907777786255, -1.0
chirp640, bats2, 64, 0, -2, 0.8722306525037936, 0.9367609024047852, 0.9695144891738892, -1.0
chirp640, bats2, 64, 0, -2, 0.8716236722306525, 0.9344640970230103, 0.9689337015151978, -1.0
chirp640, bats2, 64, 0, -2, 0.8713201820940819, 0.9342890977859497, 0.9676997661590576, -1.0
chirp640, bats2, 64, 0, -2, 0.8749620637329287, 0.9334824085235596, 0.9684411287307739, -1.0
chirp640, bats2, 64, 0, -2, 0.8746585735963581, 0.9362043142318726, 0.9678598642349243, -1.0
chirp640, bats2, 128, 0, -2, 0.8933859822309971, 0.9478756785392761, 0.9759327173233032, -1.0
chirp640, bats2, 128, 0, -2, 0.8845014807502468, 0.949245035648346, 0.9772117137908936, -1.0
chirp640, bats2, 128, 0, -2, 0.8960184271141823, 0.9519127607345581, 0.9774890542030334, -1.0
chirp640, bats2, 128, 0, -2, 0.8838433695294505, 0.9436111450195312, 0.9750087261199951, -1.0
chirp640, bats2, 128, 0, -2, 0.8841724251398486, 0.9457361102104187, 0.9747037887573242, -1.0
chirp640, bats2, 256, 0, -2, 0.9046299960427384, 0.9476161599159241, 0.9800869822502136, -1.0
chirp640, bats2, 256, 0, -2, 0.9026513652552434, 0.9483445286750793, 0.9806495904922485, -1.0
chirp640, bats2, 256, 0, -2, 0.9026513652552434, 0.9476466178894043, 0.9793740510940552, -1.0
chirp640, bats2, 256, 0, -2, 0.8998812821527503, 0.9532917737960815, 0.9806088209152222, -1.0
chirp640, bats2, 256, 0, -2, 0.8998812821527503, 0.9491457939147949, 0.9797619581222534, -1.0
chirp640, rfxc, 4, 0, -2, 0.11093644733887267, 0.2584170997142792, 0.8672890663146973, -1.0
chirp640, rfxc, 4, 0, -2, 0.18897372557826184, 0.2690291702747345, 0.8763549327850342, -1.0
chirp640, rfxc, 4, 0, -2, 0.11374354367841905, 0.2714066207408905, 0.8881661891937256, -1.0
chirp640, rfxc, 4, 0, -2, 0.09499214013024927, 0.28249311447143555, 0.8675562143325806, -1.0
chirp640, rfxc, 4, 0, -2, 0.12014372333258477, 0.24984559416770935, 0.8778106570243835, -1.0
chirp640, rfxc, 8, 0, -2, 0.12525550760844878, 0.2934380769729614, 0.9069742560386658, -1.0
chirp640, rfxc, 8, 0, -2, 0.14864864864864866, 0.3111972510814667, 0.9075491428375244, -1.0
chirp640, rfxc, 8, 0, -2, 0.10697251873722462, 0.31290391087532043, 0.9139902591705322, -1.0
chirp640, rfxc, 8, 0, -2, 0.10913013854190325, 0.30937832593917847, 0.8960453271865845, -1.0
chirp640, rfxc, 8, 0, -2, 0.126958891664774, 0.30334529280662537, 0.903311014175415, -1.0
chirp640, rfxc, 16, 0, -2, 0.13025795956309552, 0.29910048842430115, 0.9257165789604187, -1.0
chirp640, rfxc, 16, 0, -2, 0.1637229839646758, 0.2957051396369934, 0.9209807515144348, -1.0
chirp640, rfxc, 16, 0, -2, 0.12665582151986987, 0.29711997509002686, 0.919423520565033, -1.0
chirp640, rfxc, 16, 0, -2, 0.12700441552405298, 0.3138362467288971, 0.917873740196228, -1.0
chirp640, rfxc, 16, 0, -2, 0.1496630257959563, 0.3035913109779358, 0.9207316040992737, -1.0
chirp640, rfxc, 32, 0, -2, 0.11698757007067999, 0.2524828612804413, 0.9398635625839233, -1.0
chirp640, rfxc, 32, 0, -2, 0.13380453326834024, 0.27212783694267273, 0.9298197031021118, -1.0
chirp640, rfxc, 32, 0, -2, 0.10163295149890324, 0.25628557801246643, 0.9225068092346191, -1.0
chirp640, rfxc, 32, 0, -2, 0.14257860102364123, 0.25224119424819946, 0.9221900701522827, -1.0
chirp640, rfxc, 32, 0, -2, 0.12941749939068975, 0.2505105137825012, 0.9271524548530579, -1.0
chirp640, godwit, 4, 0, -2, 0.8333084391336818, 0.8890714645385742, 0.9517115354537964, -1.0
chirp640, godwit, 4, 0, -2, 0.8446601941747572, 0.874862790107727, 0.9523479342460632, -1.0
chirp640, godwit, 4, 0, -2, 0.8336071695294996, 0.8711143732070923, 0.9424665570259094, -1.0
chirp640, godwit, 4, 0, -2, 0.8433159073935773, 0.870437741279602, 0.948927104473114, -1.0
chirp640, godwit, 4, 0, -2, 0.8288274831964152, 0.8571082949638367, 0.9460665583610535, -1.0
chirp640, godwit, 8, 0, -2, 0.8771535580524344, 0.9177433252334595, 0.9712284207344055, -1.0
chirp640, godwit, 8, 0, -2, 0.8026966292134832, 0.8526991009712219, 0.9490169286727905, -1.0
chirp640, godwit, 8, 0, -2, 0.8555805243445693, 0.9193109273910522, 0.9715431332588196, -1.0
chirp640, godwit, 8, 0, -2, 0.8669662921348315, 0.9026494026184082, 0.9568454623222351, -1.0
chirp640, godwit, 8, 0, -2, 0.8831460674157303, 0.9149335026741028, 0.9712966680526733, -1.0
chirp640, godwit, 16, 0, -2, 0.8887716654107009, 0.9319730997085571, 0.9768654108047485, -1.0
chirp640, godwit, 16, 0, -2, 0.8919366993217784, 0.9260640144348145, 0.9769643545150757, -1.0
chirp640, godwit, 16, 0, -2, 0.8848530519969857, 0.9375423192977905, 0.9790544509887695, -1.0
chirp640, godwit, 16, 0, -2, 0.8865109269027882, 0.9299654960632324, 0.9746068120002747, -1.0
chirp640, godwit, 16, 0, -2, 0.893293142426526, 0.9312047958374023, 0.9788582921028137, -1.0
chirp640, godwit, 32, 0, -2, 0.9040427154843631, 0.9414469599723816, 0.9822901487350464, -1.0
chirp640, godwit, 32, 0, -2, 0.9043478260869565, 0.9432979822158813, 0.9817999005317688, -1.0
chirp640, godwit, 32, 0, -2, 0.9006864988558353, 0.9479947090148926, 0.9826003909111023, -1.0
chirp640, godwit, 32, 0, -2, 0.9043478260869565, 0.9459079504013062, 0.9835360646247864, -1.0
chirp640, godwit, 32, 0, -2, 0.9023646071700991, 0.9433247447013855, 0.9828920364379883, -1.0
chirp640, godwit, 64, 0, -2, 0.9089913995308835, 0.9463788270950317, 0.9831767082214355, -1.0
chirp640, godwit, 64, 0, -2, 0.9169663799843628, 0.949282169342041, 0.9842015504837036, -1.0
chirp640, godwit, 64, 0, -2, 0.9114933541829554, 0.9521533250808716, 0.9852433204650879, -1.0
chirp640, godwit, 64, 0, -2, 0.9185301016419077, 0.9531266093254089, 0.9859272241592407, -1.0
chirp640, godwit, 64, 0, -2, 0.9146207974980454, 0.9504870176315308, 0.9855605959892273, -1.0
chirp640, godwit, 128, 0, -2, 0.9176954732510288, 0.9539817571640015, 0.9866223335266113, -1.0
chirp640, godwit, 128, 0, -2, 0.9175308641975308, 0.9497413635253906, 0.9855904579162598, -1.0
chirp640, godwit, 128, 0, -2, 0.9181893004115226, 0.954663872718811, 0.986611545085907, -1.0
chirp640, godwit, 128, 0, -2, 0.9247736625514403, 0.9547250866889954, 0.9874296188354492, -1.0
chirp640, godwit, 128, 0, -2, 0.9190123456790124, 0.9530656933784485, 0.9864824414253235, -1.0
chirp640, godwit, 256, 0, -2, 0.9264029438822448, 0.9589945673942566, 0.9895561337471008, -1.0
chirp640, godwit, 256, 0, -2, 0.9206991720331187, 0.9536463022232056, 0.9882480502128601, -1.0
chirp640, godwit, 256, 0, -2, 0.9230910763569458, 0.9562166333198547, 0.9887216687202454, -1.0
chirp640, godwit, 256, 0, -2, 0.9249310027598896, 0.9561862945556641, 0.989043116569519, -1.0
chirp640, godwit, 256, 0, -2, 0.9284268629254829, 0.9585118293762207, 0.9886617660522461, -1.0
chirp640, yellowhammer, 4, 0, -2, 0.7407166123778501, 0.695106029510498, 0.7458312511444092, -1.0
chirp640, yellowhammer, 4, 0, -2, 0.5719869706840391, 0.7687070369720459, 0.7937899827957153, -1.0
chirp640, yellowhammer, 4, 0, -2, 0.6241042345276873, 0.5898110866546631, 0.6091707944869995, -1.0
chirp640, yellowhammer, 4, 0, -2, 0.549185667752443, 0.7007001638412476, 0.7256185412406921, -1.0
chirp640, yellowhammer, 4, 0, -2, 0.5400651465798045, 0.6550666093826294, 0.6817278861999512, -1.0
chirp640, yellowhammer, 8, 0, -2, 0.8009168303863785, 0.7967559099197388, 0.8218303918838501, -1.0
chirp640, yellowhammer, 8, 0, -2, 0.7668631303208906, 0.7891823053359985, 0.8078261017799377, -1.0
chirp640, yellowhammer, 8, 0, -2, 0.6660117878192534, 0.6605643033981323, 0.6949215531349182, -1.0
chirp640, yellowhammer, 8, 0, -2, 0.6437459070072037, 0.7947458028793335, 0.8136725425720215, -1.0
chirp640, yellowhammer, 8, 0, -2, 0.6941715782580222, 0.8167591691017151, 0.8372800350189209, -1.0
chirp640, yellowhammer, 16, 0, -2, 0.7935142289874255, 0.8392356634140015, 0.8668181300163269, -1.0
chirp640, yellowhammer, 16, 0, -2, 0.7921906022501655, 0.8350486159324646, 0.8528846502304077, -1.0
chirp640, yellowhammer, 16, 0, -2, 0.7511581733951026, 0.8352482318878174, 0.8386222124099731, -1.0
chirp640, yellowhammer, 16, 0, -2, 0.85704831237591, 0.89830482006073, 0.9073769450187683, -1.0
chirp640, yellowhammer, 16, 0, -2, 0.7293183322303111, 0.8289710283279419, 0.8475774526596069, -1.0
chirp640, yellowhammer, 32, 0, -2, 0.8803245436105477, 0.9280754327774048, 0.9368135929107666, -1.0
chirp640, yellowhammer, 32, 0, -2, 0.8688302907369845, 0.9028546810150146, 0.9090555906295776, -1.0
chirp640, yellowhammer, 32, 0, -2, 0.8336713995943205, 0.8983515501022339, 0.9059653878211975, -1.0
chirp640, yellowhammer, 32, 0, -2, 0.8992562542258282, 0.9278109669685364, 0.9329396486282349, -1.0
chirp640, yellowhammer, 32, 0, -2, 0.8755916159567275, 0.9320010542869568, 0.939576268196106, -1.0
chirp640, yellowhammer, 64, 0, -2, 0.8968197879858657, 0.9418314695358276, 0.9471039772033691, -1.0
chirp640, yellowhammer, 64, 0, -2, 0.8918727915194347, 0.9297999143600464, 0.93748539686203, -1.0
chirp640, yellowhammer, 64, 0, -2, 0.8791519434628975, 0.9314013719558716, 0.9421522617340088, -1.0
chirp640, yellowhammer, 64, 0, -2, 0.9095406360424029, 0.9409351348876953, 0.9474561810493469, -1.0
chirp640, yellowhammer, 64, 0, -2, 0.9180212014134276, 0.9532405138015747, 0.9598156809806824, -1.0
chirp640, yellowhammer, 128, 0, -2, 0.9285159285159286, 0.9574124813079834, 0.9627797603607178, -1.0
chirp640, yellowhammer, 128, 0, -2, 0.9137529137529138, 0.9535689353942871, 0.9605358839035034, -1.0
chirp640, yellowhammer, 128, 0, -2, 0.9013209013209014, 0.9444960355758667, 0.9522920846939087, -1.0
chirp640, yellowhammer, 128, 0, -2, 0.9254079254079254, 0.9518412947654724, 0.9587483406066895, -1.0
chirp640, yellowhammer, 128, 0, -2, 0.9324009324009324, 0.964768648147583, 0.9701762199401855, -1.0
chirp640, yellowhammer, 256, 0, -2, 0.933074684772066, 0.9638881087303162, 0.9728111028671265, -1.0
chirp640, yellowhammer, 256, 0, -2, 0.9466537342386033, 0.9710140824317932, 0.9765307307243347, -1.0
chirp640, yellowhammer, 256, 0, -2, 0.9282250242483027, 0.9620184898376465, 0.9741109609603882, -1.0
chirp640, yellowhammer, 256, 0, -2, 0.9359844810863239, 0.9720338582992554, 0.9821369647979736, -1.0
chirp640, yellowhammer, 256, 0, -2, 0.9369544131910766, 0.9660811424255371, 0.9742749929428101, -1.0
chirp960, bats2, 4, 0, -2, 0.7244695898161244, 0.8132784366607666, 0.9033621549606323, -1.0
chirp960, bats2, 4, 0, -2, 0.734936350777935, 0.8418651819229126, 0.9131404161453247, -1.0
chirp960, bats2, 4, 0, -2, 0.7598302687411598, 0.8481267094612122, 0.916107177734375, -1.0
chirp960, bats2, 4, 0, -2, 0.6908062234794908, 0.7577841281890869, 0.8804553747177124, -1.0
chirp960, bats2, 4, 0, -2, 0.6413012729844413, 0.7418429255485535, 0.8595689535140991, -1.0
chirp960, bats2, 8, 0, -2, 0.7610116510372265, 0.8518974781036377, 0.9224700331687927, -1.0
chirp960, bats2, 8, 0, -2, 0.8093208297811878, 0.8860756754875183, 0.9429827332496643, -1.0
chirp960, bats2, 8, 0, -2, 0.7848820687695368, 0.8651682734489441, 0.9278796911239624, -1.0
chirp960, bats2, 8, 0, -2, 0.7661267405512929, 0.8223773241043091, 0.915075421333313, -1.0
chirp960, bats2, 8, 0, -2, 0.7504973003694231, 0.8521968126296997, 0.9174190759658813, -1.0
chirp960, bats2, 16, 0, -2, 0.83567536564382, 0.8909009099006653, 0.9485206604003906, -1.0
chirp960, bats2, 16, 0, -2, 0.8158875824490966, 0.8941926956176758, 0.947722852230072, -1.0
chirp960, bats2, 16, 0, -2, 0.8012618296529969, 0.8840023875236511, 0.9366885423660278, -1.0
chirp960, bats2, 16, 0, -2, 0.7869228563234872, 0.8646153211593628, 0.9338208436965942, -1.0
chirp960, bats2, 16, 0, -2, 0.7694293088614855, 0.8642860054969788, 0.9322566986083984, -1.0
chirp960, bats2, 32, 0, -2, 0.8565585743499854, 0.9166516065597534, 0.9600179195404053, -1.0
chirp960, bats2, 32, 0, -2, 0.8358165352030382, 0.9150339961051941, 0.9599388837814331, -1.0
chirp960, bats2, 32, 0, -2, 0.8442886356996786, 0.9135426878929138, 0.9587181210517883, -1.0
chirp960, bats2, 32, 0, -2, 0.8431200701139352, 0.9127764701843262, 0.9586478471755981, -1.0
chirp960, bats2, 32, 0, -2, 0.8507157464212679, 0.918181836605072, 0.9597876667976379, -1.0
chirp960, bats2, 64, 0, -2, 0.8786039453717754, 0.9396435022354126, 0.972029447555542, -1.0
chirp960, bats2, 64, 0, -2, 0.8694992412746586, 0.933052659034729, 0.9714987277984619, -1.0
chirp960, bats2, 64, 0, -2, 0.8670713201820941, 0.9321954250335693, 0.9693378806114197, -1.0
chirp960, bats2, 64, 0, -2, 0.8746585735963581, 0.9309278130531311, 0.969154417514801, -1.0
chirp960, bats2, 64, 0, -2, 0.8749620637329287, 0.9366856217384338, 0.9701268672943115, -1.0
chirp960, bats2, 128, 0, -2, 0.8868048700230339, 0.9516679644584656, 0.9779713749885559, -1.0
chirp960, bats2, 128, 0, -2, 0.8920697597894044, 0.9483576416969299, 0.9783535003662109, -1.0
chirp960, bats2, 128, 0, -2, 0.9035867061533399, 0.9530177116394043, 0.980108916759491, -1.0
chirp960, bats2, 128, 0, -2, 0.8874629812438302, 0.9466180205345154, 0.9759708642959595, -1.0
chirp960, bats2, 128, 0, -2, 0.8966765383349786, 0.950152575969696, 0.9785556197166443, -1.0
chirp960, bats2, 256, 0, -2, 0.9046299960427384, 0.9485195875167847, 0.9815311431884766, -1.0
chirp960, bats2, 256, 0, -2, 0.8998812821527503, 0.945475161075592, 0.9811607599258423, -1.0
chirp960, bats2, 256, 0, -2, 0.9062129006727345, 0.9474269151687622, 0.9811596870422363, -1.0
chirp960, bats2, 256, 0, -2, 0.9010684606252474, 0.9542868137359619, 0.9824118614196777, -1.0
chirp960, bats2, 256, 0, -2, 0.9034428175702414, 0.9498975276947021, 0.9823132753372192, -1.0
chirp960, rfxc, 4, 0, -2, 0.1138558275320009, 0.26922422647476196, 0.8763144016265869, -1.0
chirp960, rfxc, 4, 0, -2, 0.13889512688075456, 0.26712965965270996, 0.8847686648368835, -1.0
chirp960, rfxc, 4, 0, -2, 0.13170896025151582, 0.27354106307029724, 0.8883258104324341, -1.0
chirp960, rfxc, 4, 0, -2, 0.1118347181675275, 0.2837568521499634, 0.8764516711235046, -1.0
chirp960, rfxc, 4, 0, -2, 0.14877610599595778, 0.27022236585617065, 0.8920939564704895, -1.0
chirp960, rfxc, 8, 0, -2, 0.1369520781285487, 0.3046523332595825, 0.913016676902771, -1.0
chirp960, rfxc, 8, 0, -2, 0.15864183511242336, 0.3208951950073242, 0.9099358320236206, -1.0
chirp960, rfxc, 8, 0, -2, 0.13070633658868952, 0.3121415376663208, 0.9117705821990967, -1.0
chirp960, rfxc, 8, 0, -2, 0.14910288439700203, 0.3153490424156189, 0.9011186957359314, -1.0
chirp960, rfxc, 8, 0, -2, 0.13240972064501477, 0.31811487674713135, 0.9082963466644287, -1.0
chirp960, rfxc, 16, 0, -2, 0.13095514757146176, 0.3148706257343292, 0.9281781911849976, -1.0
chirp960, rfxc, 16, 0, -2, 0.156053915872647, 0.30447325110435486, 0.9194853901863098, -1.0
chirp960, rfxc, 16, 0, -2, 0.13490587961887054, 0.3059806525707245, 0.9212414622306824, -1.0
chirp960, rfxc, 16, 0, -2, 0.1409481756913781, 0.326327919960022, 0.9248035550117493, -1.0
chirp960, rfxc, 16, 0, -2, 0.1574482918893795, 0.30871325731277466, 0.926625669002533, -1.0
chirp960, rfxc, 32, 0, -2, 0.1397757738240312, 0.24989578127861023, 0.9394872784614563, -1.0
chirp960, rfxc, 32, 0, -2, 0.13356080916402632, 0.27554360032081604, 0.9300020337104797, -1.0
chirp960, rfxc, 32, 0, -2, 0.11235681208871558, 0.2598007917404175, 0.9251531362533569, -1.0
chirp960, rfxc, 32, 0, -2, 0.16353887399463807, 0.2675589323043823, 0.9283896684646606, -1.0
chirp960, rfxc, 32, 0, -2, 0.14330977333658299, 0.24315179884433746, 0.931623101234436, -1.0
chirp960, godwit, 4, 0, -2, 0.8303211351755041, 0.8846920132637024, 0.9538257718086243, -1.0
chirp960, godwit, 4, 0, -2, 0.843614637789395, 0.8787439465522766, 0.9505356550216675, -1.0
chirp960, godwit, 4, 0, -2, 0.822554144884242, 0.8599163293838501, 0.9396737813949585, -1.0
chirp960, godwit, 4, 0, -2, 0.846303211351755, 0.8688743710517883, 0.9561936259269714, -1.0
chirp960, godwit, 4, 0, -2, 0.7998506348020911, 0.8182530403137207, 0.9403113126754761, -1.0
chirp960, godwit, 8, 0, -2, 0.8765543071161048, 0.9190560579299927, 0.9743663668632507, -1.0
chirp960, godwit, 8, 0, -2, 0.8443445692883895, 0.8844868540763855, 0.9605998992919922, -1.0
chirp960, godwit, 8, 0, -2, 0.854681647940075, 0.9234552383422852, 0.9735482335090637, -1.0
chirp960, godwit, 8, 0, -2, 0.872059925093633, 0.9172569513320923, 0.9673868417739868, -1.0
chirp960, godwit, 8, 0, -2, 0.8750561797752809, 0.9038270711898804, 0.9642223119735718, -1.0
chirp960, godwit, 16, 0, -2, 0.9012810851544838, 0.9378319978713989, 0.9800630807876587, -1.0
chirp960, godwit, 16, 0, -2, 0.9033911077618689, 0.9350660443305969, 0.9798319935798645, -1.0
chirp960, godwit, 16, 0, -2, 0.8905802562170309, 0.9424060583114624, 0.981948733329773, -1.0
chirp960, godwit, 16, 0, -2, 0.892690278824416, 0.9335089921951294, 0.978791356086731, -1.0
chirp960, godwit, 16, 0, -2, 0.8911831198191409, 0.9210745096206665, 0.9760180711746216, -1.0
chirp960, godwit, 32, 0, -2, 0.9099923722349351, 0.946646511554718, 0.983733057975769, -1.0
chirp960, godwit, 32, 0, -2, 0.9077040427154843, 0.9470217823982239, 0.9833377599716187, -1.0
chirp960, godwit, 32, 0, -2, 0.9066361556064073, 0.9507298469543457, 0.9845291376113892, -1.0
chirp960, godwit, 32, 0, -2, 0.9135011441647597, 0.9524272680282593, 0.9857471585273743, -1.0
chirp960, godwit, 32, 0, -2, 0.9058733790999237, 0.9424490928649902, 0.9835589528083801, -1.0
chirp960, godwit, 64, 0, -2, 0.909773260359656, 0.949606716632843, 0.9844573140144348, -1.0
chirp960, godwit, 64, 0, -2, 0.9196247068021892, 0.9523420333862305, 0.9852420687675476, -1.0
chirp960, godwit, 64, 0, -2, 0.9150899139953088, 0.9532127380371094, 0.9855990409851074, -1.0
chirp960, godwit, 64, 0, -2, 0.9255668491008601, 0.959068775177002, 0.988058865070343, -1.0
chirp960, godwit, 64, 0, -2, 0.9139953088350273, 0.9504454731941223, 0.9860430955886841, -1.0
chirp960, godwit, 128, 0, -2, 0.9247736625514403, 0.9584892392158508, 0.988172709941864, -1.0
chirp960, godwit, 128, 0, -2, 0.920164609053498, 0.9528883099555969, 0.9863442182540894, -1.0
chirp960, godwit, 128, 0, -2, 0.9239506172839507, 0.9562877416610718, 0.9870284199714661, -1.0
chirp960, godwit, 128, 0, -2, 0.9303703703703704, 0.9608950614929199, 0.9889587163925171, -1.0
chirp960, godwit, 128, 0, -2, 0.9196707818930041, 0.9577621221542358, 0.9883666038513184, -1.0
chirp960, godwit, 256, 0, -2, 0.9311867525298988, 0.964799702167511, 0.9908056259155273, -1.0
chirp960, godwit, 256, 0, -2, 0.9258509659613615, 0.9584550857543945, 0.9892002940177917, -1.0
chirp960, godwit, 256, 0, -2, 0.9328426862925483, 0.9605666995048523, 0.9893864393234253, -1.0
chirp960, godwit, 256, 0, -2, 0.9363385464581416, 0.9650764465332031, 0.9909911155700684, -1.0
chirp960, godwit, 256, 0, -2, 0.9258509659613615, 0.9604142904281616, 0.9894633293151855, -1.0
chirp960, yellowhammer, 4, 0, -2, 0.7726384364820847, 0.7796053290367126, 0.820016622543335, -1.0
chirp960, yellowhammer, 4, 0, -2, 0.6195439739413681, 0.7102261185646057, 0.7397862076759338, -1.0
chirp960, yellowhammer, 4, 0, -2, 0.6006514657980456, 0.5290534496307373, 0.5270329713821411, -1.0
chirp960, yellowhammer, 4, 0, -2, 0.6560260586319219, 0.7189940214157104, 0.7374169826507568, -1.0
chirp960, yellowhammer, 4, 0, -2, 0.6358306188925081, 0.7242774963378906, 0.7446451187133789, -1.0
chirp960, yellowhammer, 8, 0, -2, 0.8192534381139489, 0.8401621580123901, 0.8612111806869507, -1.0
chirp960, yellowhammer, 8, 0, -2, 0.8290766208251473, 0.8562766313552856, 0.8760501146316528, -1.0
chirp960, yellowhammer, 8, 0, -2, 0.6555337262606418, 0.6699365377426147, 0.6985900402069092, -1.0
chirp960, yellowhammer, 8, 0, -2, 0.6673215455140799, 0.7184702754020691, 0.7459573745727539, -1.0
chirp960, yellowhammer, 8, 0, -2, 0.6195153896529142, 0.7857517004013062, 0.7982166409492493, -1.0
chirp960, yellowhammer, 16, 0, -2, 0.8550628722700199, 0.8715255856513977, 0.8940162658691406, -1.0
chirp960, yellowhammer, 16, 0, -2, 0.8358702845797485, 0.8626894950866699, 0.8683887124061584, -1.0
chirp960, yellowhammer, 16, 0, -2, 0.6790205162144275, 0.7844702005386353, 0.7964970469474792, -1.0
chirp960, yellowhammer, 16, 0, -2, 0.8596955658504302, 0.8810725212097168, 0.8815594911575317, -1.0
chirp960, yellowhammer, 16, 0, -2, 0.8431502316346791, 0.9038492441177368, 0.9157034158706665, -1.0
chirp960, yellowhammer, 32, 0, -2, 0.8816768086544963, 0.9184257984161377, 0.9363291263580322, -1.0
chirp960, yellowhammer, 32, 0, -2, 0.8749154834347532, 0.9077156782150269, 0.9099860191345215, -1.0
chirp960, yellowhammer, 32, 0, -2, 0.847870182555781, 0.9011632204055786, 0.9135175943374634, -1.0
chirp960, yellowhammer, 32, 0, -2, 0.9039891818796484, 0.9275194406509399, 0.9285299777984619, -1.0
chirp960, yellowhammer, 32, 0, -2, 0.8911426639621366, 0.9412803053855896, 0.9472718238830566, -1.0
chirp960, yellowhammer, 64, 0, -2, 0.8989399293286219, 0.9514274597167969, 0.960766613483429, -1.0
chirp960, yellowhammer, 64, 0, -2, 0.903886925795053, 0.9355316758155823, 0.9421255588531494, -1.0
chirp960, yellowhammer, 64, 0, -2, 0.9130742049469964, 0.9433038234710693, 0.9576976895332336, -1.0
chirp960, yellowhammer, 64, 0, -2, 0.9208480565371024, 0.9548355340957642, 0.9588151574134827, -1.0
chirp960, yellowhammer, 64, 0, -2, 0.9307420494699646, 0.9641386866569519, 0.9682799577713013, -1.0
chirp960, yellowhammer, 128, 0, -2, 0.9292929292929293, 0.9625285863876343, 0.9702284336090088, -1.0
chirp960, yellowhammer, 128, 0, -2, 0.940947940947941, 0.9669374823570251, 0.9731518030166626, -1.0
chirp960, yellowhammer, 128, 0, -2, 0.9121989121989122, 0.9454666376113892, 0.9579921960830688, -1.0
chirp960, yellowhammer, 128, 0, -2, 0.9300699300699301, 0.9597240090370178, 0.9660828113555908, -1.0
chirp960, yellowhammer, 128, 0, -2, 0.933954933954934, 0.9662438631057739, 0.9736536741256714, -1.0
chirp960, yellowhammer, 256, 0, -2, 0.9466537342386033, 0.9663954973220825, 0.9793733358383179, -1.0
chirp960, yellowhammer, 256, 0, -2, 0.953443258971872, 0.9684450626373291, 0.9801367521286011, -1.0
chirp960, yellowhammer, 256, 0, -2, 0.9408341416100873, 0.9602186679840088, 0.9784079790115356, -1.0
chirp960, yellowhammer, 256, 0, -2, 0.94180407371484, 0.9696221351623535, 0.9785846471786499, -1.0
chirp960, yellowhammer, 256, 0, -2, 0.9437439379243453, 0.96736079454422, 0.9799253940582275, -1.0
chirp1280, bats2, 4, 0, -2, 0.7168316831683168, 0.8179967999458313, 0.9032406806945801, -1.0
chirp1280, bats2, 4, 0, -2, 0.7482319660537482, 0.8492282629013062, 0.9176819920539856, -1.0
chirp1280, bats2, 4, 0, -2, 0.7513437057991513, 0.8466196656227112, 0.9163082838058472, -1.0
chirp1280, bats2, 4, 0, -2, 0.6721357850070722, 0.7405966520309448, 0.8729674220085144, -1.0
chirp1280, bats2, 4, 0, -2, 0.6704384724186704, 0.7734131217002869, 0.8697149753570557, -1.0
chirp1280, bats2, 8, 0, -2, 0.749644785450412, 0.8550048470497131, 0.9201167821884155, -1.0
chirp1280, bats2, 8, 0, -2, 0.8061949417448139, 0.8863062262535095, 0.9416661858558655, -1.0
chirp1280, bats2, 8, 0, -2, 0.7766410912190963, 0.8674252033233643, 0.9296581745147705, -1.0
chirp1280, bats2, 8, 0, -2, 0.75589656152316, 0.8137930035591125, 0.9128464460372925, -1.0
chirp1280, bats2, 8, 0, -2, 0.7524865018471156, 0.8555895090103149, 0.9133471250534058, -1.0
chirp1280, bats2, 16, 0, -2, 0.8184685976484084, 0.8914176225662231, 0.94526207447052, -1.0
chirp1280, bats2, 16, 0, -2, 0.8170347003154574, 0.8934639692306519, 0.9467807412147522, -1.0
chirp1280, bats2, 16, 0, -2, 0.7989675939202753, 0.8942446112632751, 0.9424881935119629, -1.0
chirp1280, bats2, 16, 0, -2, 0.7935187840550617, 0.8708968162536621, 0.9377572536468506, -1.0
chirp1280, bats2, 16, 0, -2, 0.7826211643246344, 0.8697913885116577, 0.9336066842079163, -1.0
chirp1280, bats2, 32, 0, -2, 0.8425357873210634, 0.9162775278091431, 0.9576278924942017, -1.0
chirp1280, bats2, 32, 0, -2, 0.841075080338884, 0.9190743565559387, 0.9610631465911865, -1.0
chirp1280, bats2, 32, 0, -2, 0.8492550394390885, 0.9190054535865784, 0.9613916277885437, -1.0
chirp1280, bats2, 32, 0, -2, 0.8524685947998831, 0.9177645444869995, 0.9614481925964355, -1.0
chirp1280, bats2, 32, 0, -2, 0.8580192813321648, 0.9263412952423096, 0.9632787704467773, -1.0
chirp1280, bats2, 64, 0, -2, 0.8779969650986343, 0.9419129490852356, 0.9729527235031128, -1.0
chirp1280, bats2, 64, 0, -2, 0.8773899848254931, 0.9349457621574402, 0.9718325138092041, -1.0
chirp1280, bats2, 64, 0, -2, 0.8722306525037936, 0.9346756935119629, 0.9699371457099915, -1.0
chirp1280, bats2, 64, 0, -2, 0.8731411229135053, 0.935513973236084, 0.971113920211792, -1.0
chirp1280, bats2, 64, 0, -2, 0.8786039453717754, 0.9389354586601257, 0.9709563255310059, -1.0
chirp1280, bats2, 128, 0, -2, 0.8960184271141823, 0.952688455581665, 0.978426456451416, -1.0
chirp1280, bats2, 128, 0, -2, 0.8927278710102007, 0.9491344094276428, 0.9780203700065613, -1.0
chirp1280, bats2, 128, 0, -2, 0.9072063178677197, 0.9549839496612549, 0.979469895362854, -1.0
chirp1280, bats2, 128, 0, -2, 0.8904244817374136, 0.9486864805221558, 0.9770742654800415, -1.0
chirp1280, bats2, 128, 0, -2, 0.8963474827245804, 0.9521937370300293, 0.978174090385437, -1.0
chirp1280, bats2, 256, 0, -2, 0.9145231499802137, 0.9506781101226807, 0.9826350808143616, -1.0
chirp1280, bats2, 256, 0, -2, 0.9042342698852394, 0.9477077126502991, 0.9817969799041748, -1.0
chirp1280, bats2, 256, 0, -2, 0.9109616145627226, 0.9493194818496704, 0.9819294810295105, -1.0
chirp1280, bats2, 256, 0, -2, 0.9101701622477246, 0.958360493183136, 0.9839295744895935, -1.0
chirp1280, bats2, 256, 0, -2, 0.9105658884052236, 0.9524557590484619, 0.9817588925361633, -1.0
chirp1280, rfxc, 4, 0, -2, 0.11329440826409162, 0.27217262983322144, 0.8817896246910095, -1.0
chirp1280, rfxc, 4, 0, -2, 0.13911969458791826, 0.29631268978118896, 0.8970745205879211, -1.0
chirp1280, rfxc, 4, 0, -2, 0.15742196272176062, 0.2992386221885681, 0.9020004272460938, -1.0
chirp1280, rfxc, 4, 0, -2, 0.14293734560970134, 0.3021325170993805, 0.8839768767356873, -1.0
chirp1280, rfxc, 4, 0, -2, 0.1324949472265888, 0.2826493978500366, 0.9001551866531372, -1.0
chirp1280, rfxc, 8, 0, -2, 0.12491483079718374, 0.308615118265152, 0.915972888469696, -1.0
chirp1280, rfxc, 8, 0, -2, 0.15557574381103792, 0.3329470157623291, 0.9170640707015991, -1.0
chirp1280, rfxc, 8, 0, -2, 0.1436520554167613, 0.3228603005409241, 0.9178396463394165, -1.0
chirp1280, rfxc, 8, 0, -2, 0.1396774926186691, 0.32748809456825256, 0.9075875878334045, -1.0
chirp1280, rfxc, 8, 0, -2, 0.14535543947308655, 0.316935658454895, 0.9110376238822937, -1.0
chirp1280, rfxc, 16, 0, -2, 0.1409481756913781, 0.31616467237472534, 0.931491494178772, -1.0
chirp1280, rfxc, 16, 0, -2, 0.17162444805949337, 0.31648996472358704, 0.926005482673645, -1.0
chirp1280, rfxc, 16, 0, -2, 0.14362072972344875, 0.31474846601486206, 0.9226802587509155, -1.0
chirp1280, rfxc, 16, 0, -2, 0.1337438996049268, 0.32853779196739197, 0.9288135766983032, -1.0
chirp1280, rfxc, 16, 0, -2, 0.16209621194515456, 0.3183414936065674, 0.9270961880683899, -1.0
chirp1280, rfxc, 32, 0, -2, 0.1370948086765781, 0.26483216881752014, 0.9427940249443054, -1.0
chirp1280, rfxc, 32, 0, -2, 0.1391664635632464, 0.27989625930786133, 0.9343416690826416, -1.0
chirp1280, rfxc, 32, 0, -2, 0.11308798440165732, 0.27676814794540405, 0.9291450381278992, -1.0
chirp1280, rfxc, 32, 0, -2, 0.1728003899585669, 0.2609556317329407, 0.9280788898468018, -1.0
chirp1280, rfxc, 32, 0, -2, 0.15269315135266878, 0.2596476078033447, 0.9354763031005859, -1.0
chirp1280, godwit, 4, 0, -2, 0.8522778192681105, 0.9077709317207336, 0.9678860902786255, -1.0
chirp1280, godwit, 4, 0, -2, 0.8480955937266617, 0.8876161575317383, 0.9583136439323425, -1.0
chirp1280, godwit, 4, 0, -2, 0.819865571321882, 0.8842290639877319, 0.9540058970451355, -1.0
chirp1280, godwit, 4, 0, -2, 0.8422703510082151, 0.8727984428405762, 0.9551986455917358, -1.0
chirp1280, godwit, 4, 0, -2, 0.8103061986557132, 0.8575577735900879, 0.9485747218132019, -1.0
chirp1280, godwit, 8, 0, -2, 0.8750561797752809, 0.9243577718734741, 0.9758269190788269, -1.0
chirp1280, godwit, 8, 0, -2, 0.8235205992509363, 0.882548451423645, 0.9566358327865601, -1.0
chirp1280, godwit, 8, 0, -2, 0.8518352059925094, 0.9220824241638184, 0.975171685218811, -1.0
chirp1280, godwit, 8, 0, -2, 0.8762546816479401, 0.9255074262619019, 0.9712785482406616, -1.0
chirp1280, godwit, 8, 0, -2, 0.8808988764044944, 0.9166107177734375, 0.9711918830871582, -1.0
chirp1280, godwit, 16, 0, -2, 0.8904295403165033, 0.934223473072052, 0.9797006845474243, -1.0
chirp1280, godwit, 16, 0, -2, 0.9006782215523738, 0.9362391233444214, 0.9809907078742981, -1.0
chirp1280, godwit, 16, 0, -2, 0.8875659382064808, 0.9483481645584106, 0.9842917323112488, -1.0
chirp1280, godwit, 16, 0, -2, 0.8916352675207234, 0.9388414621353149, 0.9801125526428223, -1.0
chirp1280, godwit, 16, 0, -2, 0.8890730972117559, 0.9322254061698914, 0.9800910949707031, -1.0
chirp1280, godwit, 32, 0, -2, 0.9063310450038139, 0.9481884241104126, 0.9845281839370728, -1.0
chirp1280, godwit, 32, 0, -2, 0.9099923722349351, 0.9522355198860168, 0.9848273396492004, -1.0
chirp1280, godwit, 32, 0, -2, 0.9080091533180779, 0.954672634601593, 0.98663729429245, -1.0
chirp1280, godwit, 32, 0, -2, 0.9168573607932876, 0.9563250541687012, 0.9870122671127319, -1.0
chirp1280, godwit, 32, 0, -2, 0.900839054157132, 0.9435744285583496, 0.9838460683822632, -1.0
chirp1280, godwit, 64, 0, -2, 0.9105551211884284, 0.9539350271224976, 0.9856410026550293, -1.0
chirp1280, godwit, 64, 0, -2, 0.9180609851446443, 0.9558024406433105, 0.9869534373283386, -1.0
chirp1280, godwit, 64, 0, -2, 0.9168100078186083, 0.9591728448867798, 0.9880269765853882, -1.0
chirp1280, godwit, 64, 0, -2, 0.9247849882720875, 0.9616684913635254, 0.9888802766799927, -1.0
chirp1280, godwit, 64, 0, -2, 0.9127443315089914, 0.9527150988578796, 0.9863154292106628, -1.0
chirp1280, godwit, 128, 0, -2, 0.9231275720164609, 0.9610589146614075, 0.9883953332901001, -1.0
chirp1280, godwit, 128, 0, -2, 0.92, 0.9529839754104614, 0.9865961074829102, -1.0
chirp1280, godwit, 128, 0, -2, 0.9260905349794238, 0.9614506959915161, 0.9889074563980103, -1.0
chirp1280, godwit, 128, 0, -2, 0.9265843621399177, 0.9631900787353516, 0.9894229173660278, -1.0
chirp1280, godwit, 128, 0, -2, 0.9219753086419753, 0.9578749537467957, 0.988717257976532, -1.0
chirp1280, godwit, 256, 0, -2, 0.9298988040478381, 0.9632192850112915, 0.9903796315193176, -1.0
chirp1280, godwit, 256, 0, -2, 0.9310027598896045, 0.9619289636611938, 0.9908456802368164, -1.0
chirp1280, godwit, 256, 0, -2, 0.9313707451701931, 0.9624988436698914, 0.990176796913147, -1.0
chirp1280, godwit, 256, 0, -2, 0.9324747010119595, 0.9662872552871704, 0.9910427927970886, -1.0
chirp1280, godwit, 256, 0, -2, 0.9276908923643055, 0.9626935124397278, 0.9907711744308472, -1.0
chirp1280, yellowhammer, 4, 0, -2, 0.7478827361563518, 0.7047178745269775, 0.7472976446151733, -1.0
chirp1280, yellowhammer, 4, 0, -2, 0.7446254071661238, 0.778438925743103, 0.7986446619033813, -1.0
chirp1280, yellowhammer, 4, 0, -2, 0.4970684039087948, 0.5797815918922424, 0.5953216552734375, -1.0
chirp1280, yellowhammer, 4, 0, -2, 0.6241042345276873, 0.6427544355392456, 0.6978943347930908, -1.0
chirp1280, yellowhammer, 4, 0, -2, 0.7029315960912053, 0.7693905830383301, 0.7921191453933716, -1.0
chirp1280, yellowhammer, 8, 0, -2, 0.8192534381139489, 0.8441660404205322, 0.8639568090438843, -1.0
chirp1280, yellowhammer, 8, 0, -2, 0.8159790438768828, 0.8262022733688354, 0.848014235496521, -1.0
chirp1280, yellowhammer, 8, 0, -2, 0.6267190569744597, 0.6945517063140869, 0.727486789226532, -1.0
chirp1280, yellowhammer, 8, 0, -2, 0.6175507531106745, 0.6680254936218262, 0.7184733152389526, -1.0
chirp1280, yellowhammer, 8, 0, -2, 0.7838899803536346, 0.8410859704017639, 0.8557137846946716, -1.0
chirp1280, yellowhammer, 16, 0, -2, 0.8246194573130378, 0.8674421310424805, 0.8814160823822021, -1.0
chirp1280, yellowhammer, 16, 0, -2, 0.8199867637326274, 0.8524342775344849, 0.8690930604934692, -1.0
chirp1280, yellowhammer, 16, 0, -2, 0.71409662475182, 0.8152069449424744, 0.8272225856781006, -1.0
chirp1280, yellowhammer, 16, 0, -2, 0.8332230311052283, 0.8934959173202515, 0.8959093689918518, -1.0
chirp1280, yellowhammer, 16, 0, -2, 0.7663798808735937, 0.8494513034820557, 0.8613976836204529, -1.0
chirp1280, yellowhammer, 32, 0, -2, 0.8776200135226504, 0.9245579242706299, 0.9347230792045593, -1.0
chirp1280, yellowhammer, 32, 0, -2, 0.8837052062204191, 0.9267878532409668, 0.9308229684829712, -1.0
chirp1280, yellowhammer, 32, 0, -2, 0.8661257606490872, 0.9160066843032837, 0.9190065860748291, -1.0
chirp1280, yellowhammer, 32, 0, -2, 0.889790398918188, 0.9401426315307617, 0.9421274662017822, -1.0
chirp1280, yellowhammer, 32, 0, -2, 0.8931710615280595, 0.9232876896858215, 0.9307296872138977, -1.0
chirp1280, yellowhammer, 64, 0, -2, 0.9109540636042402, 0.9492306709289551, 0.9530574679374695, -1.0
chirp1280, yellowhammer, 64, 0, -2, 0.8989399293286219, 0.9386159181594849, 0.9429290294647217, -1.0
chirp1280, yellowhammer, 64, 0, -2, 0.9074204946996467, 0.9514409303665161, 0.956491231918335, -1.0
chirp1280, yellowhammer, 64, 0, -2, 0.901060070671378, 0.9504463076591492, 0.9579735994338989, -1.0
chirp1280, yellowhammer, 64, 0, -2, 0.930035335689046, 0.9601950645446777, 0.9624459743499756, -1.0
chirp1280, yellowhammer, 128, 0, -2, 0.9331779331779332, 0.9674883484840393, 0.9715548157691956, -1.0
chirp1280, yellowhammer, 128, 0, -2, 0.9378399378399378, 0.9621049761772156, 0.9648525714874268, -1.0
chirp1280, yellowhammer, 128, 0, -2, 0.9316239316239316, 0.9606636762619019, 0.9656835794448853, -1.0
chirp1280, yellowhammer, 128, 0, -2, 0.9238539238539238, 0.9645106792449951, 0.9717210531234741, -1.0
chirp1280, yellowhammer, 128, 0, -2, 0.9393939393939394, 0.9718533754348755, 0.9761061072349548, -1.0
chirp1280, yellowhammer, 256, 0, -2, 0.9515033947623667, 0.9682791233062744, 0.9742497801780701, -1.0
chirp1280, yellowhammer, 256, 0, -2, 0.9553831231813773, 0.9700556993484497, 0.9735115170478821, -1.0
chirp1280, yellowhammer, 256, 0, -2, 0.9408341416100873, 0.9683007001876831, 0.9752782583236694, -1.0
chirp1280, yellowhammer, 256, 0, -2, 0.950533462657614, 0.9815587997436523, 0.9880776405334473, -1.0
chirp1280, yellowhammer, 256, 0, -2, 0.9524733268671193, 0.974367618560791, 0.9780356884002686, -1.0
chirp2560, bats2, 4, 0, -2, 0.6831683168316832, 0.7875650525093079, 0.8897006511688232, -1.0
chirp2560, bats2, 4, 0, -2, 0.7564356435643564, 0.8603302836418152, 0.9224590063095093, -1.0
chirp2560, bats2, 4, 0, -2, 0.7705799151343706, 0.864517867565155, 0.9242828488349915, -1.0
chirp2560, bats2, 4, 0, -2, 0.6786421499292786, 0.755100429058075, 0.8807367086410522, -1.0
chirp2560, bats2, 4, 0, -2, 0.6611032531824611, 0.7656863331794739, 0.8681870102882385, -1.0
chirp2560, bats2, 8, 0, -2, 0.7280477408354646, 0.847938597202301, 0.9167588353157043, -1.0
chirp2560, bats2, 8, 0, -2, 0.8132992327365729, 0.8936313986778259, 0.946020245552063, -1.0
chirp2560, bats2, 8, 0, -2, 0.793691389599318, 0.8842174410820007, 0.9357237815856934, -1.0
chirp2560, bats2, 8, 0, -2, 0.7880079568059107, 0.8427112698554993, 0.9266455173492432, -1.0
chirp2560, bats2, 8, 0, -2, 0.7635691957942597, 0.8679654598236084, 0.9229719042778015, -1.0
chirp2560, bats2, 16, 0, -2, 0.838829939776312, 0.9047764539718628, 0.9553688764572144, -1.0
chirp2560, bats2, 16, 0, -2, 0.8273587611127043, 0.8999559879302979, 0.9512403011322021, -1.0
chirp2560, bats2, 16, 0, -2, 0.809004875250932, 0.8996297717094421, 0.9465848207473755, -1.0
chirp2560, bats2, 16, 0, -2, 0.8135933467163751, 0.8863644003868103, 0.944401741027832, -1.0
chirp2560, bats2, 16, 0, -2, 0.7837682821909951, 0.8770730495452881, 0.9391376376152039, -1.0
chirp2560, bats2, 32, 0, -2, 0.8515921706105756, 0.9244697690010071, 0.9635927677154541, -1.0
chirp2560, bats2, 32, 0, -2, 0.8501314636283961, 0.9260294437408447, 0.9653788805007935, -1.0
chirp2560, bats2, 32, 0, -2, 0.8635699678644464, 0.9226734638214111, 0.9642453789710999, -1.0
chirp2560, bats2, 32, 0, -2, 0.8501314636283961, 0.9235531091690063, 0.9631401300430298, -1.0
chirp2560, bats2, 32, 0, -2, 0.8591878469179083, 0.9293764233589172, 0.9660948514938354, -1.0
chirp2560, bats2, 64, 0, -2, 0.8807283763277693, 0.9404903650283813, 0.9722905158996582, -1.0
chirp2560, bats2, 64, 0, -2, 0.8834597875569044, 0.9427042007446289, 0.9749481081962585, -1.0
chirp2560, bats2, 64, 0, -2, 0.8704097116843703, 0.9351181983947754, 0.9717183113098145, -1.0
chirp2560, bats2, 64, 0, -2, 0.8734446130500759, 0.9360190629959106, 0.970484733581543, -1.0
chirp2560, bats2, 64, 0, -2, 0.8752655538694992, 0.9424006938934326, 0.9733846187591553, -1.0
chirp2560, bats2, 128, 0, -2, 0.9009542612701547, 0.955077588558197, 0.9791061282157898, -1.0
chirp2560, bats2, 128, 0, -2, 0.9019414281013491, 0.9524154663085938, 0.9793735146522522, -1.0
chirp2560, bats2, 128, 0, -2, 0.9025995393221454, 0.9556981325149536, 0.9804147481918335, -1.0
chirp2560, bats2, 128, 0, -2, 0.8910825929582099, 0.949460506439209, 0.9766933917999268, -1.0
chirp2560, bats2, 128, 0, -2, 0.8973346495557749, 0.951262891292572, 0.9784351587295532, -1.0
chirp2560, bats2, 256, 0, -2, 0.9149188761377127, 0.9520527720451355, 0.983022153377533, -1.0
chirp2560, bats2, 256, 0, -2, 0.9121487930352197, 0.9486839175224304, 0.9829668998718262, -1.0
chirp2560, bats2, 256, 0, -2, 0.9109616145627226, 0.9514126777648926, 0.9828924536705017, -1.0
chirp2560, bats2, 256, 0, -2, 0.9129402453502177, 0.9600450992584229, 0.984714925289154, -1.0
chirp2560, bats2, 256, 0, -2, 0.9172932330827067, 0.9548999071121216, 0.9837806224822998, -1.0
chirp2560, rfxc, 4, 0, -2, 0.1071187963170896, 0.279541015625, 0.8852658271789551, -1.0
chirp2560, rfxc, 4, 0, -2, 0.1753873792948574, 0.31294479966163635, 0.8964858055114746, -1.0
chirp2560, rfxc, 4, 0, -2, 0.1434987648776106, 0.30410340428352356, 0.9018476009368896, -1.0
chirp2560, rfxc, 4, 0, -2, 0.12800359308331463, 0.3071543872356415, 0.883810818195343, -1.0
chirp2560, rfxc, 4, 0, -2, 0.1337300696159892, 0.2855106294155121, 0.9011010527610779, -1.0
chirp2560, rfxc, 8, 0, -2, 0.1234385646150352, 0.3115155100822449, 0.9166001677513123, -1.0
chirp2560, rfxc, 8, 0, -2, 0.15001135589370884, 0.344575971364975, 0.916909396648407, -1.0
chirp2560, rfxc, 8, 0, -2, 0.143879173290938, 0.3238712549209595, 0.9189199209213257, -1.0
chirp2560, rfxc, 8, 0, -2, 0.14649102884397003, 0.33135902881622314, 0.9058701992034912, -1.0
chirp2560, rfxc, 8, 0, -2, 0.14126731773790596, 0.3173205852508545, 0.9130393862724304, -1.0
chirp2560, rfxc, 16, 0, -2, 0.13397629560771554, 0.3129369616508484, 0.9304223656654358, -1.0
chirp2560, rfxc, 16, 0, -2, 0.13804322565651872, 0.3265581429004669, 0.9261332154273987, -1.0
chirp2560, rfxc, 16, 0, -2, 0.15047641180571694, 0.31052166223526, 0.9228499531745911, -1.0
chirp2560, rfxc, 16, 0, -2, 0.14547989774575878, 0.33647310733795166, 0.9291027784347534, -1.0
chirp2560, rfxc, 16, 0, -2, 0.16221240994654892, 0.3249894976615906, 0.9289457201957703, -1.0
chirp2560, rfxc, 32, 0, -2, 0.1452595661710943, 0.26756924390792847, 0.9397851824760437, -1.0
chirp2560, rfxc, 32, 0, -2, 0.1193029490616622, 0.2946135997772217, 0.9347028136253357, -1.0
chirp2560, rfxc, 32, 0, -2, 0.13222032659029978, 0.2774256467819214, 0.9246692061424255, -1.0
chirp2560, rfxc, 32, 0, -2, 0.15720204728247625, 0.28005847334861755, 0.9258996844291687, -1.0
chirp2560, rfxc, 32, 0, -2, 0.14745308310991956, 0.2678802013397217, 0.9357349276542664, -1.0
chirp2560, godwit, 4, 0, -2, 0.8483943241224795, 0.9132674932479858, 0.9667263031005859, -1.0
chirp2560, godwit, 4, 0, -2, 0.8578043315907393, 0.9015239477157593, 0.9661757349967957, -1.0
chirp2560, godwit, 4, 0, -2, 0.854219566840926, 0.9113930463790894, 0.9673770070075989, -1.0
chirp2560, godwit, 4, 0, -2, 0.863629574309186, 0.9078847765922546, 0.9671098589897156, -1.0
chirp2560, godwit, 4, 0, -2, 0.8612397311426437, 0.8836280703544617, 0.9649003744125366, -1.0
chirp2560, godwit, 8, 0, -2, 0.8805992509363296, 0.9315801858901978, 0.9794603586196899, -1.0
chirp2560, godwit, 8, 0, -2, 0.8205243445692884, 0.8798460960388184, 0.9610284566879272, -1.0
chirp2560, godwit, 8, 0, -2, 0.8599250936329588, 0.9339436292648315, 0.9795729517936707, -1.0
chirp2560, godwit, 8, 0, -2, 0.8780524344569288, 0.9304361343383789, 0.972369372844696, -1.0
chirp2560, godwit, 8, 0, -2, 0.8987265917602997, 0.9332237243652344, 0.9788565635681152, -1.0
chirp2560, godwit, 16, 0, -2, 0.8972117558402412, 0.9453459978103638, 0.9833841323852539, -1.0
chirp2560, godwit, 16, 0, -2, 0.8994724943481537, 0.9388169050216675, 0.9817072153091431, -1.0
chirp2560, godwit, 16, 0, -2, 0.8911831198191409, 0.9519508481025696, 0.9854065179824829, -1.0
chirp2560, godwit, 16, 0, -2, 0.8937452901281085, 0.9443345069885254, 0.9821840524673462, -1.0
chirp2560, godwit, 16, 0, -2, 0.8987189148455162, 0.9400042295455933, 0.9827842712402344, -1.0
chirp2560, godwit, 32, 0, -2, 0.9159420289855073, 0.956290602684021, 0.98786860704422, -1.0
chirp2560, godwit, 32, 0, -2, 0.9118230358504958, 0.9518645405769348, 0.9852649569511414, -1.0
chirp2560, godwit, 32, 0, -2, 0.9122807017543859, 0.9604002237319946, 0.9881582260131836, -1.0
chirp2560, godwit, 32, 0, -2, 0.9153318077803204, 0.9568966031074524, 0.9875679016113281, -1.0
chirp2560, godwit, 32, 0, -2, 0.9054157131960335, 0.9515620470046997, 0.9868807792663574, -1.0
chirp2560, godwit, 64, 0, -2, 0.9121188428459734, 0.9569562673568726, 0.9866379499435425, -1.0
chirp2560, godwit, 64, 0, -2, 0.9219702892885067, 0.9583925008773804, 0.9877818822860718, -1.0
chirp2560, godwit, 64, 0, -2, 0.9219702892885067, 0.9620300531387329, 0.988786518573761, -1.0
chirp2560, godwit, 64, 0, -2, 0.9330727130570758, 0.9651649594306946, 0.9905254244804382, -1.0
chirp2560, godwit, 64, 0, -2, 0.9210320562939797, 0.9581018686294556, 0.9887126684188843, -1.0
chirp2560, godwit, 128, 0, -2, 0.9270781893004115, 0.9650154113769531, 0.9903222918510437, -1.0
chirp2560, godwit, 128, 0, -2, 0.9236213991769547, 0.9591325521469116, 0.9888455271720886, -1.0
chirp2560, godwit, 128, 0, -2, 0.928724279835391, 0.9639032483100891, 0.9892900586128235, -1.0
chirp2560, godwit, 128, 0, -2, 0.9351440329218107, 0.9657133221626282, 0.990757167339325, -1.0
chirp2560, godwit, 128, 0, -2, 0.9288888888888889, 0.9614596366882324, 0.9901114702224731, -1.0
chirp2560, godwit, 256, 0, -2, 0.9333946642134314, 0.9683672785758972, 0.9920819401741028, -1.0
chirp2560, godwit, 256, 0, -2, 0.9350505979760809, 0.9654245376586914, 0.9920056462287903, -1.0
chirp2560, godwit, 256, 0, -2, 0.9322907083716652, 0.9665602445602417, 0.9911230802536011, -1.0
chirp2560, godwit, 256, 0, -2, 0.9372585096596137, 0.9687078595161438, 0.9924582242965698, -1.0
chirp2560, godwit, 256, 0, -2, 0.9352345906163754, 0.9673107266426086, 0.9920400381088257, -1.0
chirp2560, yellowhammer, 4, 0, -2, 0.7726384364820847, 0.7615423202514648, 0.7910263538360596, -1.0
chirp2560, yellowhammer, 4, 0, -2, 0.7387622149837133, 0.807336688041687, 0.817516565322876, -1.0
chirp2560, yellowhammer, 4, 0, -2, 0.6990228013029316, 0.6540517807006836, 0.6703373193740845, -1.0
chirp2560, yellowhammer, 4, 0, -2, 0.6605863192182411, 0.7509962320327759, 0.7768586874008179, -1.0
chirp2560, yellowhammer, 4, 0, -2, 0.7485342019543973, 0.7749999761581421, 0.8052355647087097, -1.0
chirp2560, yellowhammer, 8, 0, -2, 0.8323510150622135, 0.8773508071899414, 0.8846356868743896, -1.0
chirp2560, yellowhammer, 8, 0, -2, 0.808120497707924, 0.8220901489257812, 0.841463565826416, -1.0
chirp2560, yellowhammer, 8, 0, -2, 0.7092337917485265, 0.73033207654953, 0.7693829536437988, -1.0
chirp2560, yellowhammer, 8, 0, -2, 0.6817288801571709, 0.7688908576965332, 0.7968123555183411, -1.0
chirp2560, yellowhammer, 8, 0, -2, 0.839554682383759, 0.9148602485656738, 0.9267263412475586, -1.0
chirp2560, yellowhammer, 16, 0, -2, 0.8888153540701522, 0.933796763420105, 0.9367271661758423, -1.0
chirp2560, yellowhammer, 16, 0, -2, 0.8563864990072799, 0.896495521068573, 0.9010536670684814, -1.0
chirp2560, yellowhammer, 16, 0, -2, 0.7902051621442753, 0.8719322681427002, 0.8760571479797363, -1.0
chirp2560, yellowhammer, 16, 0, -2, 0.9179351422898743, 0.9482067823410034, 0.9490997791290283, -1.0
chirp2560, yellowhammer, 16, 0, -2, 0.870946393117141, 0.9439438581466675, 0.9455723762512207, -1.0
chirp2560, yellowhammer, 32, 0, -2, 0.9188640973630832, 0.9555662870407104, 0.96224445104599, -1.0
chirp2560, yellowhammer, 32, 0, -2, 0.9202163624070318, 0.9517616629600525, 0.9540632367134094, -1.0
chirp2560, yellowhammer, 32, 0, -2, 0.905341446923597, 0.9365127086639404, 0.9404805302619934, -1.0
chirp2560, yellowhammer, 32, 0, -2, 0.9256254225828262, 0.9598034024238586, 0.9617621898651123, -1.0
chirp2560, yellowhammer, 32, 0, -2, 0.9330628803245437, 0.9643470048904419, 0.9676185846328735, -1.0
chirp2560, yellowhammer, 64, 0, -2, 0.9307420494699646, 0.9726186394691467, 0.9762191772460938, -1.0
chirp2560, yellowhammer, 64, 0, -2, 0.9293286219081273, 0.9613239765167236, 0.9641011953353882, -1.0
chirp2560, yellowhammer, 64, 0, -2, 0.9236749116607774, 0.9692113399505615, 0.974520742893219, -1.0
chirp2560, yellowhammer, 64, 0, -2, 0.9363957597173145, 0.9712270498275757, 0.9738163948059082, -1.0
chirp2560, yellowhammer, 64, 0, -2, 0.9462897526501767, 0.9759232997894287, 0.978765606880188, -1.0
chirp2560, yellowhammer, 128, 0, -2, 0.9448329448329449, 0.9786937236785889, 0.9824987649917603, -1.0
chirp2560, yellowhammer, 128, 0, -2, 0.9518259518259519, 0.9754683971405029, 0.977364182472229, -1.0
chirp2560, yellowhammer, 128, 0, -2, 0.9425019425019425, 0.9713467955589294, 0.9760605096817017, -1.0
chirp2560, yellowhammer, 128, 0, -2, 0.9533799533799534, 0.979174017906189, 0.982047438621521, -1.0
chirp2560, yellowhammer, 128, 0, -2, 0.9549339549339549, 0.9845595359802246, 0.9870028495788574, -1.0
chirp2560, yellowhammer, 256, 0, -2, 0.9553831231813773, 0.9826469421386719, 0.9891597628593445, -1.0
chirp2560, yellowhammer, 256, 0, -2, 0.965082444228904, 0.9801360368728638, 0.9848123788833618, -1.0
chirp2560, yellowhammer, 256, 0, -2, 0.9592628516003879, 0.9817331433296204, 0.9892102479934692, -1.0
chirp2560, yellowhammer, 256, 0, -2, 0.9689621726479146, 0.989282488822937, 0.9948354959487915, -1.0
chirp2560, yellowhammer, 256, 0, -2, 0.9689621726479146, 0.9816012382507324, 0.9864213466644287, -1.0
chirp_new_pcen, bats2, 4, 0, -2, 0.691937765205092, 0.792445182800293, 0.8953476548194885, -1.0
chirp_new_pcen, bats2, 4, 0, -2, 0.7445544554455445, 0.8396936655044556, 0.9097265005111694, -1.0
chirp_new_pcen, bats2, 4, 0, -2, 0.747949080622348, 0.8398488759994507, 0.9101883172988892, -1.0
chirp_new_pcen, bats2, 4, 0, -2, 0.7196605374823196, 0.7624036073684692, 0.887356162071228, -1.0
chirp_new_pcen, bats2, 4, 0, -2, 0.6531824611032532, 0.7578850984573364, 0.8644207715988159, -1.0
chirp_new_pcen, bats2, 8, 0, -2, 0.7524865018471156, 0.8516881465911865, 0.9201005697250366, -1.0
chirp_new_pcen, bats2, 8, 0, -2, 0.7982381358340438, 0.877408504486084, 0.9376934766769409, -1.0
chirp_new_pcen, bats2, 8, 0, -2, 0.7789144643364592, 0.8734863996505737, 0.9284159541130066, -1.0
chirp_new_pcen, bats2, 8, 0, -2, 0.7777777777777778, 0.8294336199760437, 0.912960410118103, -1.0
chirp_new_pcen, bats2, 8, 0, -2, 0.7317419721511793, 0.8528891205787659, 0.910355806350708, -1.0
chirp_new_pcen, bats2, 16, 0, -2, 0.8084313163177517, 0.8852032423019409, 0.9417587518692017, -1.0
chirp_new_pcen, bats2, 16, 0, -2, 0.7992543733868654, 0.8860468864440918, 0.9423248171806335, -1.0
chirp_new_pcen, bats2, 16, 0, -2, 0.7765987955262403, 0.8807902336120605, 0.9331961870193481, -1.0
chirp_new_pcen, bats2, 16, 0, -2, 0.7998279323200459, 0.8803950548171997, 0.9371606111526489, -1.0
chirp_new_pcen, bats2, 16, 0, -2, 0.8012618296529969, 0.8895865082740784, 0.9406932592391968, -1.0
chirp_new_pcen, bats2, 32, 0, -2, 0.8390300905638329, 0.916677713394165, 0.9583961367607117, -1.0
chirp_new_pcen, bats2, 32, 0, -2, 0.8451650598889863, 0.9218834638595581, 0.961808443069458, -1.0
chirp_new_pcen, bats2, 32, 0, -2, 0.8390300905638329, 0.9209253787994385, 0.9612346887588501, -1.0
chirp_new_pcen, bats2, 32, 0, -2, 0.8498393222319602, 0.9220197200775146, 0.9613398313522339, -1.0
chirp_new_pcen, bats2, 32, 0, -2, 0.8553900087642419, 0.9246694445610046, 0.9616327285766602, -1.0
chirp_new_pcen, bats2, 64, 0, -2, 0.8919575113808801, 0.9499869346618652, 0.9764441847801208, -1.0
chirp_new_pcen, bats2, 64, 0, -2, 0.8883156297420334, 0.9469594955444336, 0.9757885932922363, -1.0
chirp_new_pcen, bats2, 64, 0, -2, 0.8728376327769347, 0.9420168399810791, 0.9730658531188965, -1.0
chirp_new_pcen, bats2, 64, 0, -2, 0.8846737481031867, 0.9467786550521851, 0.975273072719574, -1.0
chirp_new_pcen, bats2, 64, 0, -2, 0.883763277693475, 0.9481615424156189, 0.9742253422737122, -1.0
chirp_new_pcen, bats2, 128, 0, -2, 0.9016123724909509, 0.9577469229698181, 0.9804577827453613, -1.0
chirp_new_pcen, bats2, 128, 0, -2, 0.9062191510365252, 0.9587143659591675, 0.982824444770813, -1.0
chirp_new_pcen, bats2, 128, 0, -2, 0.9114840408028957, 0.9631277322769165, 0.9834936261177063, -1.0
chirp_new_pcen, bats2, 128, 0, -2, 0.9006252056597565, 0.9588313698768616, 0.9814772605895996, -1.0
chirp_new_pcen, bats2, 128, 0, -2, 0.9002961500493584, 0.959966778755188, 0.9817743301391602, -1.0
chirp_new_pcen, bats2, 256, 0, -2, 0.92402057776019, 0.9599780440330505, 0.9854457974433899, -1.0
chirp_new_pcen, bats2, 256, 0, -2, 0.9204590423426988, 0.9549839496612549, 0.9864910840988159, -1.0
chirp_new_pcen, bats2, 256, 0, -2, 0.9157103284527107, 0.9593958854675293, 0.9853591918945312, -1.0
chirp_new_pcen, bats2, 256, 0, -2, 0.9125445191927186, 0.9638001918792725, 0.9860734939575195, -1.0
chirp_new_pcen, bats2, 256, 0, -2, 0.9192718638702018, 0.9656288027763367, 0.9869492053985596, -1.0
chirp_new_pcen, rfxc, 4, 0, -2, 0.09151134066921177, 0.25400957465171814, 0.8526646494865417, -1.0
chirp_new_pcen, rfxc, 4, 0, -2, 0.1283404446440602, 0.2724893391132355, 0.8668032884597778, -1.0
chirp_new_pcen, rfxc, 4, 0, -2, 0.11890860094318437, 0.2747136056423187, 0.8763893842697144, -1.0
chirp_new_pcen, rfxc, 4, 0, -2, 0.10779249943858073, 0.27920499444007874, 0.8550477027893066, -1.0
chirp_new_pcen, rfxc, 4, 0, -2, 0.10610824163485291, 0.2423238903284073, 0.8717477917671204, -1.0
chirp_new_pcen, rfxc, 8, 0, -2, 0.10526913468089939, 0.32244032621383667, 0.9070283770561218, -1.0
chirp_new_pcen, rfxc, 8, 0, -2, 0.16023166023166024, 0.33939090371131897, 0.9086897373199463, -1.0
chirp_new_pcen, rfxc, 8, 0, -2, 0.10992505110152169, 0.3261030614376068, 0.9135684370994568, -1.0
chirp_new_pcen, rfxc, 8, 0, -2, 0.12559618441971382, 0.33268433809280396, 0.8994543552398682, -1.0
chirp_new_pcen, rfxc, 8, 0, -2, 0.11764705882352941, 0.3306940197944641, 0.9083508253097534, -1.0
chirp_new_pcen, rfxc, 16, 0, -2, 0.113409249360911, 0.3335284888744354, 0.9333683252334595, -1.0
chirp_new_pcen, rfxc, 16, 0, -2, 0.16000464792005578, 0.3361284136772156, 0.9300727248191833, -1.0
chirp_new_pcen, rfxc, 16, 0, -2, 0.1423425517081106, 0.3264492154121399, 0.9271383881568909, -1.0
chirp_new_pcen, rfxc, 16, 0, -2, 0.11910295142923542, 0.34743404388427734, 0.9295610785484314, -1.0
chirp_new_pcen, rfxc, 16, 0, -2, 0.1336277016035324, 0.3352726697921753, 0.9290817379951477, -1.0
chirp_new_pcen, rfxc, 32, 0, -2, 0.10967584694126249, 0.27985480427742004, 0.9480273723602295, -1.0
chirp_new_pcen, rfxc, 32, 0, -2, 0.13441384352912503, 0.29626837372779846, 0.9392060041427612, -1.0
chirp_new_pcen, rfxc, 32, 0, -2, 0.10297343407262978, 0.2878740131855011, 0.9327441453933716, -1.0
chirp_new_pcen, rfxc, 32, 0, -2, 0.1377041189373629, 0.30492135882377625, 0.9328417778015137, -1.0
chirp_new_pcen, rfxc, 32, 0, -2, 0.12722398245186448, 0.27651548385620117, 0.9387591481208801, -1.0
chirp_new_pcen, godwit, 4, 0, -2, 0.8480955937266617, 0.9086909294128418, 0.9669154286384583, -1.0
chirp_new_pcen, godwit, 4, 0, -2, 0.8525765496639283, 0.8980919122695923, 0.961351215839386, -1.0
chirp_new_pcen, godwit, 4, 0, -2, 0.8524271844660194, 0.8796542882919312, 0.9546988606452942, -1.0
chirp_new_pcen, godwit, 4, 0, -2, 0.8618371919342793, 0.89686518907547, 0.9583429098129272, -1.0
chirp_new_pcen, godwit, 4, 0, -2, 0.8328603435399552, 0.8538714647293091, 0.9547767639160156, -1.0
chirp_new_pcen, godwit, 8, 0, -2, 0.8707116104868914, 0.9209535717964172, 0.9753731489181519, -1.0
chirp_new_pcen, godwit, 8, 0, -2, 0.8521348314606741, 0.8882430195808411, 0.9634093046188354, -1.0
chirp_new_pcen, godwit, 8, 0, -2, 0.866816479400749, 0.9256536364555359, 0.976222038269043, -1.0
chirp_new_pcen, godwit, 8, 0, -2, 0.878501872659176, 0.9213593602180481, 0.9683457612991333, -1.0
chirp_new_pcen, godwit, 8, 0, -2, 0.8895880149812734, 0.9252027273178101, 0.9750872850418091, -1.0
chirp_new_pcen, godwit, 16, 0, -2, 0.8908816880180859, 0.9377769231796265, 0.9813371896743774, -1.0
chirp_new_pcen, godwit, 16, 0, -2, 0.9047475508666164, 0.9405206441879272, 0.9825442433357239, -1.0
chirp_new_pcen, godwit, 16, 0, -2, 0.8917859834212509, 0.9468482732772827, 0.9837207794189453, -1.0
chirp_new_pcen, godwit, 16, 0, -2, 0.8884702336096458, 0.9376537203788757, 0.9803119897842407, -1.0
chirp_new_pcen, godwit, 16, 0, -2, 0.8999246420497362, 0.9420179128646851, 0.9835137128829956, -1.0
chirp_new_pcen, godwit, 32, 0, -2, 0.9052631578947369, 0.9488924145698547, 0.9855407476425171, -1.0
chirp_new_pcen, godwit, 32, 0, -2, 0.9113653699466057, 0.9535529017448425, 0.9863994717597961, -1.0
chirp_new_pcen, godwit, 32, 0, -2, 0.9045003813882533, 0.9532737731933594, 0.9861409068107605, -1.0
chirp_new_pcen, godwit, 32, 0, -2, 0.913348588863463, 0.9543473124504089, 0.9873506426811218, -1.0
chirp_new_pcen, godwit, 32, 0, -2, 0.9069412662090007, 0.9514675140380859, 0.9863807559013367, -1.0
chirp_new_pcen, godwit, 64, 0, -2, 0.9071149335418296, 0.9522851705551147, 0.986408531665802, -1.0
chirp_new_pcen, godwit, 64, 0, -2, 0.9232212666145426, 0.9607952237129211, 0.988316535949707, -1.0
chirp_new_pcen, godwit, 64, 0, -2, 0.9175918686473807, 0.9588204622268677, 0.9881294965744019, -1.0
chirp_new_pcen, godwit, 64, 0, -2, 0.9252541047693511, 0.9615613222122192, 0.9895373582839966, -1.0
chirp_new_pcen, godwit, 64, 0, -2, 0.9169663799843628, 0.9577123522758484, 0.9886355400085449, -1.0
chirp_new_pcen, godwit, 128, 0, -2, 0.9274074074074075, 0.9640930891036987, 0.99036705493927, -1.0
chirp_new_pcen, godwit, 128, 0, -2, 0.9224691358024691, 0.9611473083496094, 0.9891968965530396, -1.0
chirp_new_pcen, godwit, 128, 0, -2, 0.92559670781893, 0.9623629450798035, 0.9900415539741516, -1.0
chirp_new_pcen, godwit, 128, 0, -2, 0.9311934156378601, 0.9639967679977417, 0.9905527234077454, -1.0
chirp_new_pcen, godwit, 128, 0, -2, 0.9231275720164609, 0.9634785652160645, 0.9905188679695129, -1.0
chirp_new_pcen, godwit, 256, 0, -2, 0.9332106715731371, 0.9704207181930542, 0.9928187131881714, -1.0
chirp_new_pcen, godwit, 256, 0, -2, 0.9278748850045998, 0.9680206179618835, 0.9920892715454102, -1.0
chirp_new_pcen, godwit, 256, 0, -2, 0.9344986200551978, 0.9664772152900696, 0.991899847984314, -1.0
chirp_new_pcen, godwit, 256, 0, -2, 0.9379944802207911, 0.9677912592887878, 0.9923720359802246, -1.0
chirp_new_pcen, godwit, 256, 0, -2, 0.9273229070837167, 0.966447651386261, 0.9914472699165344, -1.0
chirp_new_pcen, yellowhammer, 4, 0, -2, 0.752442996742671, 0.7462016344070435, 0.7863823175430298, -1.0
chirp_new_pcen, yellowhammer, 4, 0, -2, 0.549185667752443, 0.6720061898231506, 0.7032855749130249, -1.0
chirp_new_pcen, yellowhammer, 4, 0, -2, 0.6241042345276873, 0.5853062868118286, 0.5891075134277344, -1.0
chirp_new_pcen, yellowhammer, 4, 0, -2, 0.5902280130293159, 0.6482643485069275, 0.6909983158111572, -1.0
chirp_new_pcen, yellowhammer, 4, 0, -2, 0.5706840390879478, 0.664040744304657, 0.6980510354042053, -1.0
chirp_new_pcen, yellowhammer, 8, 0, -2, 0.8133595284872298, 0.8405389189720154, 0.8595682382583618, -1.0
chirp_new_pcen, yellowhammer, 8, 0, -2, 0.747871643745907, 0.8386346101760864, 0.8438779711723328, -1.0
chirp_new_pcen, yellowhammer, 8, 0, -2, 0.6830386378519974, 0.6588830351829529, 0.6849967241287231, -1.0
chirp_new_pcen, yellowhammer, 8, 0, -2, 0.6378519973804846, 0.7050102353096008, 0.7366327047348022, -1.0
chirp_new_pcen, yellowhammer, 8, 0, -2, 0.6967910936476752, 0.8544338941574097, 0.8665205240249634, -1.0
chirp_new_pcen, yellowhammer, 16, 0, -2, 0.8338848444738584, 0.8719103336334229, 0.8840609788894653, -1.0
chirp_new_pcen, yellowhammer, 16, 0, -2, 0.814692256783587, 0.8701763153076172, 0.8724164962768555, -1.0
chirp_new_pcen, yellowhammer, 16, 0, -2, 0.7624090006618134, 0.8329234719276428, 0.8394193649291992, -1.0
chirp_new_pcen, yellowhammer, 16, 0, -2, 0.8484447385837194, 0.8912270069122314, 0.8939428925514221, -1.0
chirp_new_pcen, yellowhammer, 16, 0, -2, 0.7696889477167439, 0.8851431012153625, 0.892195463180542, -1.0
chirp_new_pcen, yellowhammer, 32, 0, -2, 0.8620689655172413, 0.9235227108001709, 0.9312824010848999, -1.0
chirp_new_pcen, yellowhammer, 32, 0, -2, 0.8945233265720081, 0.9240943789482117, 0.9260027408599854, -1.0
chirp_new_pcen, yellowhammer, 32, 0, -2, 0.8208248816768087, 0.8929238319396973, 0.904425323009491, -1.0
chirp_new_pcen, yellowhammer, 32, 0, -2, 0.8891142663962136, 0.9314876794815063, 0.9321752786636353, -1.0
chirp_new_pcen, yellowhammer, 32, 0, -2, 0.8918187964841109, 0.930148720741272, 0.9364075660705566, -1.0
chirp_new_pcen, yellowhammer, 64, 0, -2, 0.8954063604240282, 0.9501810073852539, 0.9549123048782349, -1.0
chirp_new_pcen, yellowhammer, 64, 0, -2, 0.9074204946996467, 0.9405595660209656, 0.9447203278541565, -1.0
chirp_new_pcen, yellowhammer, 64, 0, -2, 0.9031802120141342, 0.9511493444442749, 0.956722617149353, -1.0
chirp_new_pcen, yellowhammer, 64, 0, -2, 0.9130742049469964, 0.9549399018287659, 0.9607869386672974, -1.0
chirp_new_pcen, yellowhammer, 64, 0, -2, 0.9137809187279152, 0.9475101828575134, 0.9528006315231323, -1.0
chirp_new_pcen, yellowhammer, 128, 0, -2, 0.9324009324009324, 0.9611433744430542, 0.96571946144104, -1.0
chirp_new_pcen, yellowhammer, 128, 0, -2, 0.9261849261849262, 0.9590675830841064, 0.9652045965194702, -1.0
chirp_new_pcen, yellowhammer, 128, 0, -2, 0.9191919191919192, 0.9574593305587769, 0.96286940574646, -1.0
chirp_new_pcen, yellowhammer, 128, 0, -2, 0.9324009324009324, 0.9657579660415649, 0.9718106985092163, -1.0
chirp_new_pcen, yellowhammer, 128, 0, -2, 0.9355089355089355, 0.9691723585128784, 0.9769273996353149, -1.0
chirp_new_pcen, yellowhammer, 256, 0, -2, 0.9466537342386033, 0.963896632194519, 0.9717258214950562, -1.0
chirp_new_pcen, yellowhammer, 256, 0, -2, 0.9515033947623667, 0.9751327633857727, 0.9809792041778564, -1.0
chirp_new_pcen, yellowhammer, 256, 0, -2, 0.92725509214355, 0.9621564745903015, 0.9755685329437256, -1.0
chirp_new_pcen, yellowhammer, 256, 0, -2, 0.9408341416100873, 0.9760891795158386, 0.9873142242431641, -1.0
chirp_new_pcen, yellowhammer, 256, 0, -2, 0.9592628516003879, 0.9768891334533691, 0.9861500263214111, -1.0
yamnet, bats2, 4, 0, -2, 0.45516265912305515, 0.5376651287078857, 0.7486318945884705, -1.0
yamnet, bats2, 4, 0, -2, 0.41895332390381895, 0.3993246257305145, 0.6716699600219727, -1.0
yamnet, bats2, 4, 0, -2, 0.5394625176803395, 0.5448652505874634, 0.7636212706565857, -1.0
yamnet, bats2, 4, 0, -2, 0.4514851485148515, 0.4793957471847534, 0.7004580497741699, -1.0
yamnet, bats2, 4, 0, -2, 0.4339462517680339, 0.4106418490409851, 0.6826395988464355, -1.0
yamnet, bats2, 8, 0, -2, 0.5191815856777494, 0.510094404220581, 0.7701765298843384, -1.0
yamnet, bats2, 8, 0, -2, 0.4876385336743393, 0.47493237257003784, 0.723711371421814, -1.0
yamnet, bats2, 8, 0, -2, 0.5302642796248934, 0.5940161347389221, 0.7903754115104675, -1.0
yamnet, bats2, 8, 0, -2, 0.5470304063654448, 0.5782934427261353, 0.7665116786956787, -1.0
yamnet, bats2, 8, 0, -2, 0.4416027280477408, 0.4409140646457672, 0.7230523228645325, -1.0
yamnet, bats2, 16, 0, -2, 0.5818755377114998, 0.6221505403518677, 0.8091527223587036, -1.0
yamnet, bats2, 16, 0, -2, 0.5511901347863493, 0.5793046951293945, 0.7871866822242737, -1.0
yamnet, bats2, 16, 0, -2, 0.5546314883854316, 0.5994565486907959, 0.7985687255859375, -1.0
yamnet, bats2, 16, 0, -2, 0.6260395755663895, 0.657370924949646, 0.8188977241516113, -1.0
yamnet, bats2, 16, 0, -2, 0.4929739030685403, 0.5152742266654968, 0.7551814317703247, -1.0
yamnet, bats2, 32, 0, -2, 0.6202161846333626, 0.6706998944282532, 0.8338906764984131, -1.0
yamnet, bats2, 32, 0, -2, 0.6202161846333626, 0.6724732518196106, 0.8390966057777405, -1.0
yamnet, bats2, 32, 0, -2, 0.6047326906222612, 0.6327096223831177, 0.8225569128990173, -1.0
yamnet, bats2, 32, 0, -2, 0.6298568507157464, 0.6551528573036194, 0.8284022808074951, -1.0
yamnet, bats2, 32, 0, -2, 0.5536079462459831, 0.630668044090271, 0.8049198389053345, -1.0
yamnet, bats2, 64, 0, -2, 0.6546282245827011, 0.6996495723724365, 0.8477146625518799, -1.0
yamnet, bats2, 64, 0, -2, 0.6570561456752656, 0.7086048126220703, 0.8642237186431885, -1.0
yamnet, bats2, 64, 0, -2, 0.6479514415781487, 0.6941083669662476, 0.8475062251091003, -1.0
yamnet, bats2, 64, 0, -2, 0.6786039453717754, 0.7170848846435547, 0.8684588670730591, -1.0
yamnet, bats2, 64, 0, -2, 0.6543247344461305, 0.6876551508903503, 0.8529969453811646, -1.0
yamnet, bats2, 128, 0, -2, 0.684106614017769, 0.7258000373840332, 0.8708927631378174, -1.0
yamnet, bats2, 128, 0, -2, 0.6719315564330371, 0.7508484125137329, 0.8804223537445068, -1.0
yamnet, bats2, 128, 0, -2, 0.6791707798617966, 0.7044309377670288, 0.8721624612808228, -1.0
yamnet, bats2, 128, 0, -2, 0.696610727212899, 0.7460697293281555, 0.8815590143203735, -1.0
yamnet, bats2, 128, 0, -2, 0.6847647252385654, 0.7392328977584839, 0.8776254057884216, -1.0
yamnet, bats2, 256, 0, -2, 0.7111199050257222, 0.764671266078949, 0.8955700397491455, -1.0
yamnet, bats2, 256, 0, -2, 0.7214087851206965, 0.7649519443511963, 0.8957982063293457, -1.0
yamnet, bats2, 256, 0, -2, 0.7016224772457459, 0.7316995859146118, 0.8909937739372253, -1.0
yamnet, bats2, 256, 0, -2, 0.7091412742382271, 0.7607235908508301, 0.8910205364227295, -1.0
yamnet, bats2, 256, 0, -2, 0.705184012663237, 0.7695347666740417, 0.8942580819129944, -1.0
yamnet, rfxc, 4, 0, -2, 0.03660453626768471, 0.09214996546506882, 0.7609615921974182, -1.0
yamnet, rfxc, 4, 0, -2, 0.030653492027846396, 0.08395721763372421, 0.7587510943412781, -1.0
yamnet, rfxc, 4, 0, -2, 0.0376150909499214, 0.09715946018695831, 0.7702268958091736, -1.0
yamnet, rfxc, 4, 0, -2, 0.03750280709633955, 0.1092585027217865, 0.7617817521095276, -1.0
yamnet, rfxc, 4, 0, -2, 0.030765775881428252, 0.08651215583086014, 0.7507131695747375, -1.0
yamnet, rfxc, 8, 0, -2, 0.09448103565750625, 0.1111072525382042, 0.7935307025909424, -1.0
yamnet, rfxc, 8, 0, -2, 0.07188280717692483, 0.1053679883480072, 0.802199125289917, -1.0
yamnet, rfxc, 8, 0, -2, 0.045082898024074496, 0.11951634287834167, 0.8039014935493469, -1.0
yamnet, rfxc, 8, 0, -2, 0.04553713377242789, 0.11652788519859314, 0.7998248338699341, -1.0
yamnet, rfxc, 8, 0, -2, 0.039518510106745404, 0.12614773213863373, 0.8035915493965149, -1.0
yamnet, rfxc, 16, 0, -2, 0.06797583081570997, 0.12183380872011185, 0.8240123987197876, -1.0
yamnet, rfxc, 16, 0, -2, 0.07785266093423193, 0.13192039728164673, 0.8288233280181885, -1.0
yamnet, rfxc, 16, 0, -2, 0.06716244480594934, 0.13245654106140137, 0.8329759836196899, -1.0
yamnet, rfxc, 16, 0, -2, 0.06356030676272369, 0.1256478726863861, 0.8310397863388062, -1.0
yamnet, rfxc, 16, 0, -2, 0.06971880083662561, 0.13807901740074158, 0.8283217549324036, -1.0
yamnet, rfxc, 32, 0, -2, 0.05447233731416037, 0.09733612090349197, 0.849826455116272, -1.0
yamnet, rfxc, 32, 0, -2, 0.07238605898123325, 0.11353505402803421, 0.8404492735862732, -1.0
yamnet, rfxc, 32, 0, -2, 0.06495247379965878, 0.13269288837909698, 0.8550119996070862, -1.0
yamnet, rfxc, 32, 0, -2, 0.055569095783573, 0.12188833206892014, 0.8603982329368591, -1.0
yamnet, rfxc, 32, 0, -2, 0.05166951011455033, 0.12764912843704224, 0.8309912085533142, -1.0
yamnet, godwit, 4, 0, -2, 0.5853622106049291, 0.6078495979309082, 0.8341679573059082, -1.0
yamnet, godwit, 4, 0, -2, 0.5741598207617625, 0.6059603691101074, 0.827109694480896, -1.0
yamnet, godwit, 4, 0, -2, 0.490067214339059, 0.5676114559173584, 0.8111674189567566, -1.0
yamnet, godwit, 4, 0, -2, 0.5520537714712472, 0.6250386834144592, 0.8352327346801758, -1.0
yamnet, godwit, 4, 0, -2, 0.5702763256161314, 0.5830588340759277, 0.8257395029067993, -1.0
yamnet, godwit, 8, 0, -2, 0.6338576779026217, 0.6782861351966858, 0.8653589487075806, -1.0
yamnet, godwit, 8, 0, -2, 0.6022471910112359, 0.6390997767448425, 0.8424064517021179, -1.0
yamnet, godwit, 8, 0, -2, 0.5952059925093633, 0.6345917582511902, 0.8510392904281616, -1.0
yamnet, godwit, 8, 0, -2, 0.5869662921348314, 0.6197963953018188, 0.8267221450805664, -1.0
yamnet, godwit, 8, 0, -2, 0.562247191011236, 0.6057437658309937, 0.8381208181381226, -1.0
yamnet, godwit, 16, 0, -2, 0.679879427279578, 0.7036511301994324, 0.885600209236145, -1.0
yamnet, godwit, 16, 0, -2, 0.6432554634513942, 0.6935151815414429, 0.8757354617118835, -1.0
yamnet, godwit, 16, 0, -2, 0.654559155990957, 0.7079364657402039, 0.8848335146903992, -1.0
yamnet, godwit, 16, 0, -2, 0.6583270535041447, 0.7144104242324829, 0.8829351663589478, -1.0
yamnet, godwit, 16, 0, -2, 0.6827430293896006, 0.7137764096260071, 0.8909309506416321, -1.0
yamnet, godwit, 32, 0, -2, 0.7252479023646071, 0.766227662563324, 0.9103435277938843, -1.0
yamnet, godwit, 32, 0, -2, 0.6897025171624714, 0.7511767148971558, 0.9009126424789429, -1.0
yamnet, godwit, 32, 0, -2, 0.70465293668955, 0.7502545118331909, 0.9013423919677734, -1.0
yamnet, godwit, 32, 0, -2, 0.6962623951182304, 0.7586720585823059, 0.9050860404968262, -1.0
yamnet, godwit, 32, 0, -2, 0.7185354691075515, 0.7634721994400024, 0.9104477167129517, -1.0
yamnet, godwit, 64, 0, -2, 0.7474589523064894, 0.7961293458938599, 0.9253098368644714, -1.0
yamnet, godwit, 64, 0, -2, 0.7304143862392494, 0.8037198185920715, 0.9233754873275757, -1.0
yamnet, godwit, 64, 0, -2, 0.7362001563721657, 0.7896698713302612, 0.9197408556938171, -1.0
yamnet, godwit, 64, 0, -2, 0.7462079749804534, 0.7921646237373352, 0.9224945306777954, -1.0
yamnet, godwit, 64, 0, -2, 0.7391712275215012, 0.7902703285217285, 0.9224430322647095, -1.0
yamnet, godwit, 128, 0, -2, 0.7667489711934157, 0.8106328248977661, 0.9331216812133789, -1.0
yamnet, godwit, 128, 0, -2, 0.7647736625514403, 0.8249613046646118, 0.9339666366577148, -1.0
yamnet, godwit, 128, 0, -2, 0.7662551440329218, 0.8212040066719055, 0.9361754655838013, -1.0
yamnet, godwit, 128, 0, -2, 0.7759670781893004, 0.8233070373535156, 0.9366550445556641, -1.0
yamnet, godwit, 128, 0, -2, 0.7697119341563786, 0.8177112340927124, 0.933081328868866, -1.0
yamnet, godwit, 256, 0, -2, 0.7880404783808648, 0.8341766595840454, 0.9458450078964233, -1.0
yamnet, godwit, 256, 0, -2, 0.7955841766329347, 0.8460189700126648, 0.9469963908195496, -1.0
yamnet, godwit, 256, 0, -2, 0.7908003679852806, 0.8465360403060913, 0.9477320909500122, -1.0
yamnet, godwit, 256, 0, -2, 0.7915363385464581, 0.8452668190002441, 0.946771502494812, -1.0
yamnet, godwit, 256, 0, -2, 0.784360625574977, 0.834579348564148, 0.9435469508171082, -1.0
yamnet, yellowhammer, 4, 0, -2, 0.444299674267101, 0.48935961723327637, 0.4847145974636078, -1.0
yamnet, yellowhammer, 4, 0, -2, 0.5537459283387622, 0.5073826313018799, 0.5025529265403748, -1.0
yamnet, yellowhammer, 4, 0, -2, 0.5778501628664495, 0.5122560262680054, 0.5231403112411499, -1.0
yamnet, yellowhammer, 4, 0, -2, 0.45732899022801304, 0.5068891644477844, 0.5063470602035522, -1.0
yamnet, yellowhammer, 4, 0, -2, 0.4358306188925081, 0.4760482907295227, 0.4608333110809326, -1.0
yamnet, yellowhammer, 8, 0, -2, 0.4302554027504912, 0.4999089241027832, 0.5015472769737244, -1.0
yamnet, yellowhammer, 8, 0, -2, 0.527177472167649, 0.5212775468826294, 0.5196331143379211, -1.0
yamnet, yellowhammer, 8, 0, -2, 0.5802226588081205, 0.5125648379325867, 0.5302233099937439, -1.0
yamnet, yellowhammer, 8, 0, -2, 0.4656188605108055, 0.5119040012359619, 0.5191317200660706, -1.0
yamnet, yellowhammer, 8, 0, -2, 0.4590700720366732, 0.4910838305950165, 0.47945448756217957, -1.0
yamnet, yellowhammer, 16, 0, -2, 0.45929847782925215, 0.4811466634273529, 0.4699077010154724, -1.0
yamnet, yellowhammer, 16, 0, -2, 0.500330906684315, 0.5257845520973206, 0.5369377136230469, -1.0
yamnet, yellowhammer, 16, 0, -2, 0.5440105890138981, 0.5286893844604492, 0.5386463403701782, -1.0
yamnet, yellowhammer, 16, 0, -2, 0.499669093315685, 0.5390583276748657, 0.5516520738601685, -1.0
yamnet, yellowhammer, 16, 0, -2, 0.4983454665784249, 0.4892544448375702, 0.4808542728424072, -1.0
yamnet, yellowhammer, 32, 0, -2, 0.5253549695740365, 0.5175569653511047, 0.5186020135879517, -1.0
yamnet, yellowhammer, 32, 0, -2, 0.5212981744421906, 0.5560382604598999, 0.5691360831260681, -1.0
yamnet, yellowhammer, 32, 0, -2, 0.5997295469912103, 0.5453101992607117, 0.5581955909729004, -1.0
yamnet, yellowhammer, 32, 0, -2, 0.5361730899256254, 0.542881965637207, 0.5566873550415039, -1.0
yamnet, yellowhammer, 32, 0, -2, 0.5354969574036511, 0.515143632888794, 0.5254024267196655, -1.0
yamnet, yellowhammer, 64, 0, -2, 0.5547703180212014, 0.5496711134910583, 0.5668268203735352, -1.0
yamnet, yellowhammer, 64, 0, -2, 0.5554770318021202, 0.5565370321273804, 0.5825464129447937, -1.0
yamnet, yellowhammer, 64, 0, -2, 0.5717314487632509, 0.5367501974105835, 0.5380383729934692, -1.0
yamnet, yellowhammer, 64, 0, -2, 0.5335689045936396, 0.5552295446395874, 0.5705568194389343, -1.0
yamnet, yellowhammer, 64, 0, -2, 0.5441696113074205, 0.517890214920044, 0.5168967843055725, -1.0
yamnet, yellowhammer, 128, 0, -2, 0.5617715617715617, 0.5773600339889526, 0.6172059178352356, -1.0
yamnet, yellowhammer, 128, 0, -2, 0.5571095571095571, 0.5594199299812317, 0.5874979496002197, -1.0
yamnet, yellowhammer, 128, 0, -2, 0.5804195804195804, 0.5627613067626953, 0.5700292587280273, -1.0
yamnet, yellowhammer, 128, 0, -2, 0.5648795648795649, 0.567913293838501, 0.5877635478973389, -1.0
yamnet, yellowhammer, 128, 0, -2, 0.5710955710955711, 0.5501061677932739, 0.5620657205581665, -1.0
yamnet, yellowhammer, 256, 0, -2, 0.6081474296799224, 0.5859519839286804, 0.6412004232406616, -1.0
yamnet, yellowhammer, 256, 0, -2, 0.5955383123181377, 0.5567898750305176, 0.6046225428581238, -1.0
yamnet, yellowhammer, 256, 0, -2, 0.5809893307468477, 0.5670809745788574, 0.6079131364822388, -1.0
yamnet, yellowhammer, 256, 0, -2, 0.5606207565470417, 0.581180989742279, 0.6155700087547302, -1.0
yamnet, yellowhammer, 256, 0, -2, 0.5693501454898157, 0.5555977821350098, 0.5821313261985779, -1.0
birdnet2.2, rfxc_frogs, 4, 0, -2, 0.5306930693069307, 0.5453410744667053, 0.8889644145965576, -1.0
birdnet2.2, rfxc_frogs, 4, 0, -2, 0.5643564356435643, 0.5429019927978516, 0.8824260830879211, -1.0
birdnet2.2, rfxc_frogs, 4, 0, -2, 0.5485148514851486, 0.5724966526031494, 0.8883385062217712, -1.0
birdnet2.2, rfxc_frogs, 4, 0, -2, 0.5504950495049505, 0.578554630279541, 0.8832854628562927, -1.0
birdnet2.2, rfxc_frogs, 4, 0, -2, 0.5405940594059406, 0.5443615913391113, 0.8778471350669861, -1.0
birdnet2.2, rfxc_frogs, 8, 0, -2, 0.6225596529284165, 0.6573621034622192, 0.9206562042236328, -1.0
birdnet2.2, rfxc_frogs, 8, 0, -2, 0.6529284164859002, 0.6944835782051086, 0.9345204830169678, -1.0
birdnet2.2, rfxc_frogs, 8, 0, -2, 0.6724511930585684, 0.6868971586227417, 0.9324731826782227, -1.0
birdnet2.2, rfxc_frogs, 8, 0, -2, 0.6507592190889371, 0.6727299094200134, 0.9239622354507446, -1.0
birdnet2.2, rfxc_frogs, 8, 0, -2, 0.6550976138828634, 0.6847253441810608, 0.9341838359832764, -1.0
birdnet2.2, rfxc_frogs, 16, 0, -2, 0.7050938337801609, 0.7546743154525757, 0.9448309540748596, -1.0
birdnet2.2, rfxc_frogs, 16, 0, -2, 0.7292225201072386, 0.7573972940444946, 0.946082353591919, -1.0
birdnet2.2, rfxc_frogs, 16, 0, -2, 0.7319034852546917, 0.7600395679473877, 0.9523849487304688, -1.0
birdnet2.2, rfxc_frogs, 16, 0, -2, 0.7024128686327078, 0.7422645688056946, 0.9425386190414429, -1.0
birdnet2.2, rfxc_frogs, 16, 0, -2, 0.7345844504021448, 0.7441751956939697, 0.9467554688453674, -1.0
birdnet2.2, rfxc_frogs, 32, 0, -2, 0.751269035532995, 0.8013427257537842, 0.9503318667411804, -1.0
birdnet2.2, rfxc_frogs, 32, 0, -2, 0.8020304568527918, 0.8243914246559143, 0.9656280279159546, -1.0
birdnet2.2, rfxc_frogs, 32, 0, -2, 0.7309644670050761, 0.7788000702857971, 0.9637424945831299, -1.0
birdnet2.2, rfxc_frogs, 32, 0, -2, 0.7360406091370558, 0.7798446416854858, 0.9505031108856201, -1.0
birdnet2.2, rfxc_frogs, 32, 0, -2, 0.7411167512690355, 0.7605621814727783, 0.9511121511459351, -1.0
chirp, rfxc_frogs, 4, 0, -2, 0.6336633663366337, 0.6394286751747131, 0.9054967761039734, -1.0
chirp, rfxc_frogs, 4, 0, -2, 0.6, 0.5985674262046814, 0.8987664580345154, -1.0
chirp, rfxc_frogs, 4, 0, -2, 0.6158415841584158, 0.642493486404419, 0.9132446646690369, -1.0
chirp, rfxc_frogs, 4, 0, -2, 0.6415841584158416, 0.6359838247299194, 0.9019972085952759, -1.0
chirp, rfxc_frogs, 4, 0, -2, 0.6435643564356436, 0.6001447439193726, 0.8944332003593445, -1.0
chirp, rfxc_frogs, 8, 0, -2, 0.6811279826464208, 0.7073638439178467, 0.9284343719482422, -1.0
chirp, rfxc_frogs, 8, 0, -2, 0.6746203904555315, 0.7032890915870667, 0.9323721528053284, -1.0
chirp, rfxc_frogs, 8, 0, -2, 0.7071583514099783, 0.7486886382102966, 0.9438493847846985, -1.0
chirp, rfxc_frogs, 8, 0, -2, 0.6724511930585684, 0.6973429322242737, 0.9336798191070557, -1.0
chirp, rfxc_frogs, 8, 0, -2, 0.6941431670281996, 0.7198197245597839, 0.940452516078949, -1.0
chirp, rfxc_frogs, 16, 0, -2, 0.707774798927614, 0.7633998394012451, 0.9464988708496094, -1.0
chirp, rfxc_frogs, 16, 0, -2, 0.7211796246648794, 0.7653955221176147, 0.949627161026001, -1.0
chirp, rfxc_frogs, 16, 0, -2, 0.7345844504021448, 0.7796413898468018, 0.9522849917411804, -1.0
chirp, rfxc_frogs, 16, 0, -2, 0.7184986595174263, 0.7484342455863953, 0.9498147964477539, -1.0
chirp, rfxc_frogs, 16, 0, -2, 0.7479892761394102, 0.7869179248809814, 0.9539061188697815, -1.0
chirp, rfxc_frogs, 32, 0, -2, 0.7055837563451777, 0.777492880821228, 0.9509945511817932, -1.0
chirp, rfxc_frogs, 32, 0, -2, 0.7309644670050761, 0.8008651733398438, 0.9636724591255188, -1.0
chirp, rfxc_frogs, 32, 0, -2, 0.7360406091370558, 0.784237265586853, 0.9584346413612366, -1.0
chirp, rfxc_frogs, 32, 0, -2, 0.7614213197969543, 0.8175424933433533, 0.9598060846328735, -1.0
chirp, rfxc_frogs, 32, 0, -2, 0.7411167512690355, 0.8019250631332397, 0.9609784483909607, -1.0
birdnet2.3, rfxc_frogs, 4, 0, -2, 0.5762376237623762, 0.6120671629905701, 0.8939267992973328, -1.0
birdnet2.3, rfxc_frogs, 4, 0, -2, 0.5742574257425742, 0.5972408056259155, 0.8894806504249573, -1.0
birdnet2.3, rfxc_frogs, 4, 0, -2, 0.5841584158415841, 0.6145491003990173, 0.9036083817481995, -1.0
birdnet2.3, rfxc_frogs, 4, 0, -2, 0.592079207920792, 0.5986931324005127, 0.8877170085906982, -1.0
birdnet2.3, rfxc_frogs, 4, 0, -2, 0.6178217821782178, 0.620459794998169, 0.904292106628418, -1.0
birdnet2.3, rfxc_frogs, 8, 0, -2, 0.6507592190889371, 0.6930806636810303, 0.9287944436073303, -1.0
birdnet2.3, rfxc_frogs, 8, 0, -2, 0.6637744034707158, 0.7019760608673096, 0.9321213364601135, -1.0
birdnet2.3, rfxc_frogs, 8, 0, -2, 0.6507592190889371, 0.6969879269599915, 0.9357213973999023, -1.0
birdnet2.3, rfxc_frogs, 8, 0, -2, 0.6334056399132321, 0.6719868183135986, 0.9212329387664795, -1.0
birdnet2.3, rfxc_frogs, 8, 0, -2, 0.7049891540130152, 0.71053546667099, 0.9354543089866638, -1.0
birdnet2.3, rfxc_frogs, 16, 0, -2, 0.6648793565683646, 0.7389103174209595, 0.9439281225204468, -1.0
birdnet2.3, rfxc_frogs, 16, 0, -2, 0.7211796246648794, 0.7432160973548889, 0.943847119808197, -1.0
birdnet2.3, rfxc_frogs, 16, 0, -2, 0.7131367292225201, 0.7438393235206604, 0.9476805329322815, -1.0
birdnet2.3, rfxc_frogs, 16, 0, -2, 0.6997319034852547, 0.7360754013061523, 0.9391310214996338, -1.0
birdnet2.3, rfxc_frogs, 16, 0, -2, 0.7345844504021448, 0.7557384967803955, 0.9478563070297241, -1.0
birdnet2.3, rfxc_frogs, 32, 0, -2, 0.6598984771573604, 0.7647314667701721, 0.9454354643821716, -1.0
birdnet2.3, rfxc_frogs, 32, 0, -2, 0.7614213197969543, 0.8184254169464111, 0.9643272161483765, -1.0
birdnet2.3, rfxc_frogs, 32, 0, -2, 0.700507614213198, 0.7612853646278381, 0.949054479598999, -1.0
birdnet2.3, rfxc_frogs, 32, 0, -2, 0.7563451776649747, 0.7883861064910889, 0.9511419534683228, -1.0
birdnet2.3, rfxc_frogs, 32, 0, -2, 0.751269035532995, 0.7888521552085876, 0.9534185528755188, -1.0
chirp160, rfxc_frogs, 4, 0, -2, 0.42376237623762375, 0.36137083172798157, 0.7831950783729553, -1.0
chirp160, rfxc_frogs, 4, 0, -2, 0.4198019801980198, 0.3568060100078583, 0.7558485269546509, -1.0
chirp160, rfxc_frogs, 4, 0, -2, 0.4158415841584158, 0.36924219131469727, 0.7909956574440002, -1.0
chirp160, rfxc_frogs, 4, 0, -2, 0.46534653465346537, 0.34342414140701294, 0.7683302164077759, -1.0
chirp160, rfxc_frogs, 4, 0, -2, 0.4316831683168317, 0.3515928089618683, 0.7771087288856506, -1.0
chirp160, rfxc_frogs, 8, 0, -2, 0.5770065075921909, 0.5402870774269104, 0.8606806397438049, -1.0
chirp160, rfxc_frogs, 8, 0, -2, 0.5466377440347071, 0.5025167465209961, 0.8603739142417908, -1.0
chirp160, rfxc_frogs, 8, 0, -2, 0.5488069414316703, 0.5348334908485413, 0.8689361810684204, -1.0
chirp160, rfxc_frogs, 8, 0, -2, 0.5249457700650759, 0.5015152096748352, 0.8484695553779602, -1.0
chirp160, rfxc_frogs, 8, 0, -2, 0.5336225596529284, 0.5143005847930908, 0.8688762784004211, -1.0
chirp160, rfxc_frogs, 16, 0, -2, 0.6675603217158177, 0.676993191242218, 0.9072782397270203, -1.0
chirp160, rfxc_frogs, 16, 0, -2, 0.6246648793565683, 0.6315114498138428, 0.9095392823219299, -1.0
chirp160, rfxc_frogs, 16, 0, -2, 0.6327077747989276, 0.6491954922676086, 0.9152662754058838, -1.0
chirp160, rfxc_frogs, 16, 0, -2, 0.6166219839142091, 0.6502425074577332, 0.9038417339324951, -1.0
chirp160, rfxc_frogs, 16, 0, -2, 0.646112600536193, 0.6636413931846619, 0.9158275723457336, -1.0
chirp160, rfxc_frogs, 32, 0, -2, 0.6598984771573604, 0.7073861360549927, 0.9243850111961365, -1.0
chirp160, rfxc_frogs, 32, 0, -2, 0.700507614213198, 0.7260259985923767, 0.9387896060943604, -1.0
chirp160, rfxc_frogs, 32, 0, -2, 0.6751269035532995, 0.6984471678733826, 0.9343214631080627, -1.0
chirp160, rfxc_frogs, 32, 0, -2, 0.6649746192893401, 0.7129576206207275, 0.921424925327301, -1.0
chirp160, rfxc_frogs, 32, 0, -2, 0.6903553299492385, 0.7142695784568787, 0.9305885434150696, -1.0
chirp320, rfxc_frogs, 4, 0, -2, 0.5326732673267327, 0.48572444915771484, 0.850925862789154, -1.0
chirp320, rfxc_frogs, 4, 0, -2, 0.5207920792079208, 0.4635832607746124, 0.8417454361915588, -1.0
chirp320, rfxc_frogs, 4, 0, -2, 0.5405940594059406, 0.502006471157074, 0.8548877239227295, -1.0
chirp320, rfxc_frogs, 4, 0, -2, 0.5465346534653466, 0.44657647609710693, 0.8374044895172119, -1.0
chirp320, rfxc_frogs, 4, 0, -2, 0.5267326732673268, 0.4899270832538605, 0.8506714105606079, -1.0
chirp320, rfxc_frogs, 8, 0, -2, 0.6052060737527115, 0.6227498650550842, 0.8955397009849548, -1.0
chirp320, rfxc_frogs, 8, 0, -2, 0.6247288503253796, 0.5956557393074036, 0.8965978026390076, -1.0
chirp320, rfxc_frogs, 8, 0, -2, 0.6464208242950108, 0.6479562520980835, 0.9057941436767578, -1.0
chirp320, rfxc_frogs, 8, 0, -2, 0.6030368763557483, 0.5857511758804321, 0.8947732448577881, -1.0
chirp320, rfxc_frogs, 8, 0, -2, 0.6399132321041214, 0.632617175579071, 0.907331109046936, -1.0
chirp320, rfxc_frogs, 16, 0, -2, 0.6648793565683646, 0.718501627445221, 0.9286383986473083, -1.0
chirp320, rfxc_frogs, 16, 0, -2, 0.6729222520107239, 0.6891518235206604, 0.9249877333641052, -1.0
chirp320, rfxc_frogs, 16, 0, -2, 0.6970509383378016, 0.7173619866371155, 0.9291513562202454, -1.0
chirp320, rfxc_frogs, 16, 0, -2, 0.6863270777479893, 0.7145111560821533, 0.9285280108451843, -1.0
chirp320, rfxc_frogs, 16, 0, -2, 0.6997319034852547, 0.7236509323120117, 0.9357078671455383, -1.0
chirp320, rfxc_frogs, 32, 0, -2, 0.6700507614213198, 0.7454468011856079, 0.9319236874580383, -1.0
chirp320, rfxc_frogs, 32, 0, -2, 0.7157360406091371, 0.7456772327423096, 0.9459871649742126, -1.0
chirp320, rfxc_frogs, 32, 0, -2, 0.7106598984771574, 0.7191714644432068, 0.9412165284156799, -1.0
chirp320, rfxc_frogs, 32, 0, -2, 0.7309644670050761, 0.7831327319145203, 0.9435962438583374, -1.0
chirp320, rfxc_frogs, 32, 0, -2, 0.7208121827411168, 0.7547385692596436, 0.9380330443382263, -1.0
chirp640, rfxc_frogs, 4, 0, -2, 0.5762376237623762, 0.6014959812164307, 0.8871049284934998, -1.0
chirp640, rfxc_frogs, 4, 0, -2, 0.5841584158415841, 0.5445924997329712, 0.874092698097229, -1.0
chirp640, rfxc_frogs, 4, 0, -2, 0.5524752475247525, 0.5659121870994568, 0.8780084848403931, -1.0
chirp640, rfxc_frogs, 4, 0, -2, 0.5881188118811881, 0.566575288772583, 0.8830764889717102, -1.0
chirp640, rfxc_frogs, 4, 0, -2, 0.6138613861386139, 0.5687130689620972, 0.8814880847930908, -1.0
chirp640, rfxc_frogs, 8, 0, -2, 0.6442516268980477, 0.6836414933204651, 0.9158910512924194, -1.0
chirp640, rfxc_frogs, 8, 0, -2, 0.6637744034707158, 0.6578523516654968, 0.9189415574073792, -1.0
chirp640, rfxc_frogs, 8, 0, -2, 0.6876355748373102, 0.6958947777748108, 0.9257911443710327, -1.0
chirp640, rfxc_frogs, 8, 0, -2, 0.6399132321041214, 0.6424204707145691, 0.9127588272094727, -1.0
chirp640, rfxc_frogs, 8, 0, -2, 0.6746203904555315, 0.6782649755477905, 0.9243198037147522, -1.0
chirp640, rfxc_frogs, 16, 0, -2, 0.6997319034852547, 0.7375572323799133, 0.9352205395698547, -1.0
chirp640, rfxc_frogs, 16, 0, -2, 0.67828418230563, 0.7114931344985962, 0.9333053231239319, -1.0
chirp640, rfxc_frogs, 16, 0, -2, 0.7265415549597856, 0.7605051398277283, 0.9405014514923096, -1.0
chirp640, rfxc_frogs, 16, 0, -2, 0.7131367292225201, 0.7365178465843201, 0.9382224678993225, -1.0
chirp640, rfxc_frogs, 16, 0, -2, 0.7211796246648794, 0.738556444644928, 0.9365924596786499, -1.0
chirp640, rfxc_frogs, 32, 0, -2, 0.6903553299492385, 0.7659419775009155, 0.9424638748168945, -1.0
chirp640, rfxc_frogs, 32, 0, -2, 0.7309644670050761, 0.7656890749931335, 0.9494219422340393, -1.0
chirp640, rfxc_frogs, 32, 0, -2, 0.7106598984771574, 0.7596712112426758, 0.9468303322792053, -1.0
chirp640, rfxc_frogs, 32, 0, -2, 0.7614213197969543, 0.7783046960830688, 0.9430069327354431, -1.0
chirp640, rfxc_frogs, 32, 0, -2, 0.7360406091370558, 0.771901547908783, 0.9473106861114502, -1.0
chirp960, rfxc_frogs, 4, 0, -2, 0.594059405940594, 0.6190319657325745, 0.8976271152496338, -1.0
chirp960, rfxc_frogs, 4, 0, -2, 0.6158415841584158, 0.6121202707290649, 0.9014795422554016, -1.0
chirp960, rfxc_frogs, 4, 0, -2, 0.6138613861386139, 0.6089088916778564, 0.8970312476158142, -1.0
chirp960, rfxc_frogs, 4, 0, -2, 0.6158415841584158, 0.626176655292511, 0.9000146389007568, -1.0
chirp960, rfxc_frogs, 4, 0, -2, 0.6297029702970297, 0.6003755927085876, 0.8967462778091431, -1.0
chirp960, rfxc_frogs, 8, 0, -2, 0.6854663774403471, 0.7155038714408875, 0.9228097796440125, -1.0
chirp960, rfxc_frogs, 8, 0, -2, 0.6876355748373102, 0.7075403928756714, 0.9358974099159241, -1.0
chirp960, rfxc_frogs, 8, 0, -2, 0.6767895878524945, 0.7086727023124695, 0.9301832318305969, -1.0
chirp960, rfxc_frogs, 8, 0, -2, 0.6420824295010846, 0.6839938759803772, 0.9287347793579102, -1.0
chirp960, rfxc_frogs, 8, 0, -2, 0.6919739696312365, 0.7024640440940857, 0.9356828331947327, -1.0
chirp960, rfxc_frogs, 16, 0, -2, 0.7238605898123325, 0.7645375728607178, 0.9408132433891296, -1.0
chirp960, rfxc_frogs, 16, 0, -2, 0.7184986595174263, 0.754468560218811, 0.9462279677391052, -1.0
chirp960, rfxc_frogs, 16, 0, -2, 0.7158176943699732, 0.7542896866798401, 0.9404376745223999, -1.0
chirp960, rfxc_frogs, 16, 0, -2, 0.7506702412868632, 0.753940761089325, 0.9457643032073975, -1.0
chirp960, rfxc_frogs, 16, 0, -2, 0.7265415549597856, 0.7577469348907471, 0.9447485208511353, -1.0
chirp960, rfxc_frogs, 32, 0, -2, 0.7157360406091371, 0.7676980495452881, 0.9455040097236633, -1.0
chirp960, rfxc_frogs, 32, 0, -2, 0.7208121827411168, 0.785317063331604, 0.9583902359008789, -1.0
chirp960, rfxc_frogs, 32, 0, -2, 0.7258883248730964, 0.7675361633300781, 0.9471222162246704, -1.0
chirp960, rfxc_frogs, 32, 0, -2, 0.766497461928934, 0.8016565442085266, 0.9480382800102234, -1.0
chirp960, rfxc_frogs, 32, 0, -2, 0.7461928934010152, 0.7616776823997498, 0.9403275847434998, -1.0
chirp1280, rfxc_frogs, 4, 0, -2, 0.6316831683168317, 0.6375099420547485, 0.9045801758766174, -1.0
chirp1280, rfxc_frogs, 4, 0, -2, 0.6237623762376238, 0.6076809167861938, 0.8989965319633484, -1.0
chirp1280, rfxc_frogs, 4, 0, -2, 0.6118811881188119, 0.6429254412651062, 0.9092886447906494, -1.0
chirp1280, rfxc_frogs, 4, 0, -2, 0.6475247524752475, 0.6653625965118408, 0.9087613821029663, -1.0
chirp1280, rfxc_frogs, 4, 0, -2, 0.6495049504950495, 0.6553894877433777, 0.908894956111908, -1.0
chirp1280, rfxc_frogs, 8, 0, -2, 0.6789587852494577, 0.7213842868804932, 0.9330627918243408, -1.0
chirp1280, rfxc_frogs, 8, 0, -2, 0.6984815618221258, 0.7069635987281799, 0.9318051934242249, -1.0
chirp1280, rfxc_frogs, 8, 0, -2, 0.6854663774403471, 0.7335433959960938, 0.9362599849700928, -1.0
chirp1280, rfxc_frogs, 8, 0, -2, 0.6594360086767896, 0.6868276000022888, 0.926543653011322, -1.0
chirp1280, rfxc_frogs, 8, 0, -2, 0.7114967462039046, 0.7373193502426147, 0.9404979944229126, -1.0
chirp1280, rfxc_frogs, 16, 0, -2, 0.710455764075067, 0.7634279131889343, 0.9403486847877502, -1.0
chirp1280, rfxc_frogs, 16, 0, -2, 0.710455764075067, 0.7550556659698486, 0.9469060897827148, -1.0
chirp1280, rfxc_frogs, 16, 0, -2, 0.6916890080428955, 0.7590404748916626, 0.9425901174545288, -1.0
chirp1280, rfxc_frogs, 16, 0, -2, 0.7184986595174263, 0.7634689807891846, 0.9459073543548584, -1.0
chirp1280, rfxc_frogs, 16, 0, -2, 0.739946380697051, 0.7769909501075745, 0.9478660225868225, -1.0
chirp1280, rfxc_frogs, 32, 0, -2, 0.7309644670050761, 0.7803733944892883, 0.9509963393211365, -1.0
chirp1280, rfxc_frogs, 32, 0, -2, 0.7309644670050761, 0.7969768047332764, 0.9581781625747681, -1.0
chirp1280, rfxc_frogs, 32, 0, -2, 0.7157360406091371, 0.7721349596977234, 0.9466333389282227, -1.0
chirp1280, rfxc_frogs, 32, 0, -2, 0.7411167512690355, 0.8063341379165649, 0.9526384472846985, -1.0
chirp1280, rfxc_frogs, 32, 0, -2, 0.7411167512690355, 0.7767868041992188, 0.9469811916351318, -1.0
chirp2560, rfxc_frogs, 4, 0, -2, 0.6396039603960396, 0.6597235202789307, 0.9117748141288757, -1.0
chirp2560, rfxc_frogs, 4, 0, -2, 0.6455445544554456, 0.6406973600387573, 0.9093751907348633, -1.0
chirp2560, rfxc_frogs, 4, 0, -2, 0.6118811881188119, 0.6452910900115967, 0.9154323935508728, -1.0
chirp2560, rfxc_frogs, 4, 0, -2, 0.6554455445544555, 0.6724666953086853, 0.9157333970069885, -1.0
chirp2560, rfxc_frogs, 4, 0, -2, 0.6514851485148515, 0.6482927203178406, 0.9089529514312744, -1.0
chirp2560, rfxc_frogs, 8, 0, -2, 0.6854663774403471, 0.7294555306434631, 0.932427167892456, -1.0
chirp2560, rfxc_frogs, 8, 0, -2, 0.7136659436008677, 0.7512446045875549, 0.9425325393676758, -1.0
chirp2560, rfxc_frogs, 8, 0, -2, 0.6941431670281996, 0.7389411926269531, 0.9439298510551453, -1.0
chirp2560, rfxc_frogs, 8, 0, -2, 0.6550976138828634, 0.6930996179580688, 0.9371177554130554, -1.0
chirp2560, rfxc_frogs, 8, 0, -2, 0.6876355748373102, 0.7423646450042725, 0.9452394843101501, -1.0
chirp2560, rfxc_frogs, 16, 0, -2, 0.707774798927614, 0.7642588019371033, 0.9442888498306274, -1.0
chirp2560, rfxc_frogs, 16, 0, -2, 0.739946380697051, 0.7699000835418701, 0.9504781365394592, -1.0
chirp2560, rfxc_frogs, 16, 0, -2, 0.7265415549597856, 0.7842229604721069, 0.953184187412262, -1.0
chirp2560, rfxc_frogs, 16, 0, -2, 0.7238605898123325, 0.7660818099975586, 0.9511407613754272, -1.0
chirp2560, rfxc_frogs, 16, 0, -2, 0.7319034852546917, 0.7781780362129211, 0.9513987898826599, -1.0
chirp2560, rfxc_frogs, 32, 0, -2, 0.7461928934010152, 0.8008575439453125, 0.9544506072998047, -1.0
chirp2560, rfxc_frogs, 32, 0, -2, 0.7563451776649747, 0.8036968111991882, 0.9613815546035767, -1.0
chirp2560, rfxc_frogs, 32, 0, -2, 0.751269035532995, 0.7982337474822998, 0.9582776427268982, -1.0
chirp2560, rfxc_frogs, 32, 0, -2, 0.7715736040609137, 0.8245136737823486, 0.9599619507789612, -1.0
chirp2560, rfxc_frogs, 32, 0, -2, 0.7411167512690355, 0.804126501083374, 0.9508642554283142, -1.0
chirp_new_pcen, rfxc_frogs, 4, 0, -2, 0.5801980198019802, 0.560648500919342, 0.8745312094688416, -1.0
chirp_new_pcen, rfxc_frogs, 4, 0, -2, 0.6158415841584158, 0.5606755018234253, 0.8707008361816406, -1.0
chirp_new_pcen, rfxc_frogs, 4, 0, -2, 0.5643564356435643, 0.5493398308753967, 0.8819722533226013, -1.0
chirp_new_pcen, rfxc_frogs, 4, 0, -2, 0.6297029702970297, 0.5686019062995911, 0.8837669491767883, -1.0
chirp_new_pcen, rfxc_frogs, 4, 0, -2, 0.5841584158415841, 0.5167784094810486, 0.8690044283866882, -1.0
chirp_new_pcen, rfxc_frogs, 8, 0, -2, 0.6572668112798264, 0.6941313147544861, 0.9171122908592224, -1.0
chirp_new_pcen, rfxc_frogs, 8, 0, -2, 0.6550976138828634, 0.6679524779319763, 0.9214921593666077, -1.0
chirp_new_pcen, rfxc_frogs, 8, 0, -2, 0.6898047722342733, 0.6960720419883728, 0.9203259944915771, -1.0
chirp_new_pcen, rfxc_frogs, 8, 0, -2, 0.6616052060737527, 0.6589519381523132, 0.9230104684829712, -1.0
chirp_new_pcen, rfxc_frogs, 8, 0, -2, 0.6529284164859002, 0.6892104744911194, 0.9286031723022461, -1.0
chirp_new_pcen, rfxc_frogs, 16, 0, -2, 0.7345844504021448, 0.7579804062843323, 0.939331591129303, -1.0
chirp_new_pcen, rfxc_frogs, 16, 0, -2, 0.7426273458445041, 0.7578887343406677, 0.9457255005836487, -1.0
chirp_new_pcen, rfxc_frogs, 16, 0, -2, 0.739946380697051, 0.7683473229408264, 0.9453220963478088, -1.0
chirp_new_pcen, rfxc_frogs, 16, 0, -2, 0.7292225201072386, 0.7517332434654236, 0.9485750198364258, -1.0
chirp_new_pcen, rfxc_frogs, 16, 0, -2, 0.7560321715817694, 0.7773967981338501, 0.9508607983589172, -1.0
chirp_new_pcen, rfxc_frogs, 32, 0, -2, 0.7309644670050761, 0.7866868376731873, 0.9482542276382446, -1.0
chirp_new_pcen, rfxc_frogs, 32, 0, -2, 0.7360406091370558, 0.8033327460289001, 0.9633499383926392, -1.0
chirp_new_pcen, rfxc_frogs, 32, 0, -2, 0.751269035532995, 0.7699561715126038, 0.9496110677719116, -1.0
chirp_new_pcen, rfxc_frogs, 32, 0, -2, 0.766497461928934, 0.8144499063491821, 0.9545480608940125, -1.0
chirp_new_pcen, rfxc_frogs, 32, 0, -2, 0.7766497461928934, 0.7899372577667236, 0.9520768523216248, -1.0
yamnet, rfxc_frogs, 4, 0, -2, 0.27524752475247527, 0.27514609694480896, 0.7060126066207886, -1.0
yamnet, rfxc_frogs, 4, 0, -2, 0.25346534653465347, 0.26507368683815, 0.6850215792655945, -1.0
yamnet, rfxc_frogs, 4, 0, -2, 0.297029702970297, 0.2945227324962616, 0.7228684425354004, -1.0
yamnet, rfxc_frogs, 4, 0, -2, 0.27920792079207923, 0.28163087368011475, 0.7092136740684509, -1.0
yamnet, rfxc_frogs, 4, 0, -2, 0.30297029702970296, 0.3024297058582306, 0.7216501832008362, -1.0
yamnet, rfxc_frogs, 8, 0, -2, 0.3405639913232104, 0.36658382415771484, 0.7820301651954651, -1.0
yamnet, rfxc_frogs, 8, 0, -2, 0.3600867678958785, 0.35091632604599, 0.7565990090370178, -1.0
yamnet, rfxc_frogs, 8, 0, -2, 0.351409978308026, 0.35779163241386414, 0.7755237221717834, -1.0
yamnet, rfxc_frogs, 8, 0, -2, 0.31453362255965295, 0.32858335971832275, 0.742264986038208, -1.0
yamnet, rfxc_frogs, 8, 0, -2, 0.368763557483731, 0.3595525324344635, 0.7742704749107361, -1.0
yamnet, rfxc_frogs, 16, 0, -2, 0.4477211796246649, 0.47267845273017883, 0.8372228741645813, -1.0
yamnet, rfxc_frogs, 16, 0, -2, 0.4128686327077748, 0.4393172562122345, 0.8456607460975647, -1.0
yamnet, rfxc_frogs, 16, 0, -2, 0.41823056300268097, 0.4358731210231781, 0.831450879573822, -1.0
yamnet, rfxc_frogs, 16, 0, -2, 0.41823056300268097, 0.44539880752563477, 0.810089111328125, -1.0
yamnet, rfxc_frogs, 16, 0, -2, 0.41823056300268097, 0.4306940734386444, 0.8251025676727295, -1.0
yamnet, rfxc_frogs, 32, 0, -2, 0.49746192893401014, 0.5332505106925964, 0.8528794646263123, -1.0
yamnet, rfxc_frogs, 32, 0, -2, 0.5177664974619289, 0.5858210921287537, 0.8889642953872681, -1.0
yamnet, rfxc_frogs, 32, 0, -2, 0.49746192893401014, 0.548617422580719, 0.8673679232597351, -1.0
yamnet, rfxc_frogs, 32, 0, -2, 0.43147208121827413, 0.47428882122039795, 0.8526981472969055, -1.0
yamnet, rfxc_frogs, 32, 0, -2, 0.4720812182741117, 0.4918272793292999, 0.862456738948822, -1.0
birdnet2.2, rfxc_birds, 4, 0, -2, 0.5552099533437014, 0.520920991897583, 0.8684155941009521, -1.0
birdnet2.2, rfxc_birds, 4, 0, -2, 0.536547433903577, 0.5296464562416077, 0.8670403957366943, -1.0
birdnet2.2, rfxc_birds, 4, 0, -2, 0.5132192846034215, 0.5019665360450745, 0.8405011892318726, -1.0
birdnet2.2, rfxc_birds, 4, 0, -2, 0.5085536547433903, 0.4984210729598999, 0.8536609411239624, -1.0
birdnet2.2, rfxc_birds, 4, 0, -2, 0.5287713841368584, 0.5088120102882385, 0.8606942296028137, -1.0
birdnet2.2, rfxc_birds, 8, 0, -2, 0.7055837563451777, 0.7254107594490051, 0.9226274490356445, -1.0
birdnet2.2, rfxc_birds, 8, 0, -2, 0.7089678510998308, 0.7076443433761597, 0.9263055324554443, -1.0
birdnet2.2, rfxc_birds, 8, 0, -2, 0.6531302876480541, 0.6678311824798584, 0.911749005317688, -1.0
birdnet2.2, rfxc_birds, 8, 0, -2, 0.6615905245346869, 0.6777610778808594, 0.9134557247161865, -1.0
birdnet2.2, rfxc_birds, 8, 0, -2, 0.6700507614213198, 0.7029091715812683, 0.9298276901245117, -1.0
birdnet2.2, rfxc_birds, 16, 0, -2, 0.7638603696098563, 0.816087007522583, 0.9574729204177856, -1.0
birdnet2.2, rfxc_birds, 16, 0, -2, 0.7618069815195072, 0.7775622606277466, 0.9547001719474792, -1.0
birdnet2.2, rfxc_birds, 16, 0, -2, 0.7453798767967146, 0.7818186283111572, 0.9520680904388428, -1.0
birdnet2.2, rfxc_birds, 16, 0, -2, 0.7330595482546202, 0.7688477039337158, 0.9474815726280212, -1.0
birdnet2.2, rfxc_birds, 16, 0, -2, 0.7597535934291582, 0.7665353417396545, 0.9505351781845093, -1.0
birdnet2.2, rfxc_birds, 32, 0, -2, 0.8243727598566308, 0.8339220285415649, 0.9585056900978088, -1.0
birdnet2.2, rfxc_birds, 32, 0, -2, 0.7885304659498208, 0.7757591605186462, 0.9471017122268677, -1.0
birdnet2.2, rfxc_birds, 32, 0, -2, 0.7706093189964157, 0.7830155491828918, 0.9682251214981079, -1.0
birdnet2.2, rfxc_birds, 32, 0, -2, 0.7813620071684588, 0.8407731652259827, 0.9740321636199951, -1.0
birdnet2.2, rfxc_birds, 32, 0, -2, 0.8028673835125448, 0.7826561331748962, 0.9386308193206787, -1.0
chirp, rfxc_birds, 4, 0, -2, 0.7013996889580093, 0.7069612145423889, 0.9219074845314026, -1.0
chirp, rfxc_birds, 4, 0, -2, 0.6920684292379471, 0.7040905356407166, 0.924248456954956, -1.0
chirp, rfxc_birds, 4, 0, -2, 0.6905132192846034, 0.716210126876831, 0.917242169380188, -1.0
chirp, rfxc_birds, 4, 0, -2, 0.687402799377916, 0.6765435934066772, 0.915963888168335, -1.0
chirp, rfxc_birds, 4, 0, -2, 0.7231726283048211, 0.7360823750495911, 0.9277086853981018, -1.0
chirp, rfxc_birds, 8, 0, -2, 0.7698815566835872, 0.7853526473045349, 0.9550171494483948, -1.0
chirp, rfxc_birds, 8, 0, -2, 0.7817258883248731, 0.7910364866256714, 0.9500759840011597, -1.0
chirp, rfxc_birds, 8, 0, -2, 0.7783417935702199, 0.7807093858718872, 0.946227490901947, -1.0
chirp, rfxc_birds, 8, 0, -2, 0.7495769881556683, 0.7699995636940002, 0.9423004388809204, -1.0
chirp, rfxc_birds, 8, 0, -2, 0.7766497461928934, 0.8010641932487488, 0.9557145237922668, -1.0
chirp, rfxc_birds, 16, 0, -2, 0.8008213552361396, 0.8192743062973022, 0.9679015874862671, -1.0
chirp, rfxc_birds, 16, 0, -2, 0.7905544147843943, 0.8268958330154419, 0.9678331017494202, -1.0
chirp, rfxc_birds, 16, 0, -2, 0.8049281314168378, 0.8287575840950012, 0.9661467671394348, -1.0
chirp, rfxc_birds, 16, 0, -2, 0.7864476386036962, 0.8070555925369263, 0.9639813899993896, -1.0
chirp, rfxc_birds, 16, 0, -2, 0.7967145790554415, 0.8388067483901978, 0.9740995168685913, -1.0
chirp, rfxc_birds, 32, 0, -2, 0.8494623655913979, 0.8340123891830444, 0.9645712971687317, -1.0
chirp, rfxc_birds, 32, 0, -2, 0.8172043010752689, 0.838451623916626, 0.9732878804206848, -1.0
chirp, rfxc_birds, 32, 0, -2, 0.7921146953405018, 0.7990111708641052, 0.9744387865066528, -1.0
chirp, rfxc_birds, 32, 0, -2, 0.8637992831541219, 0.839431643486023, 0.9761574268341064, -1.0
chirp, rfxc_birds, 32, 0, -2, 0.8279569892473119, 0.8029230833053589, 0.9669106602668762, -1.0
birdnet2.3, rfxc_birds, 4, 0, -2, 0.640746500777605, 0.6679887771606445, 0.9131410121917725, -1.0
birdnet2.3, rfxc_birds, 4, 0, -2, 0.671850699844479, 0.7018824219703674, 0.9223667979240417, -1.0
birdnet2.3, rfxc_birds, 4, 0, -2, 0.6531881804043546, 0.7167028188705444, 0.9187250733375549, -1.0
birdnet2.3, rfxc_birds, 4, 0, -2, 0.6003110419906688, 0.6317488551139832, 0.9018675684928894, -1.0
birdnet2.3, rfxc_birds, 4, 0, -2, 0.6780715396578538, 0.725284993648529, 0.9301782846450806, -1.0
birdnet2.3, rfxc_birds, 8, 0, -2, 0.7478849407783418, 0.7771838903427124, 0.9480051398277283, -1.0
birdnet2.3, rfxc_birds, 8, 0, -2, 0.7428087986463621, 0.7877776622772217, 0.9491987228393555, -1.0
birdnet2.3, rfxc_birds, 8, 0, -2, 0.7225042301184433, 0.753503680229187, 0.9374975562095642, -1.0
birdnet2.3, rfxc_birds, 8, 0, -2, 0.7140439932318104, 0.7560374140739441, 0.9370895028114319, -1.0
birdnet2.3, rfxc_birds, 8, 0, -2, 0.7343485617597293, 0.778780996799469, 0.9430685639381409, -1.0
birdnet2.3, rfxc_birds, 16, 0, -2, 0.7700205338809035, 0.8217418193817139, 0.9588671326637268, -1.0
birdnet2.3, rfxc_birds, 16, 0, -2, 0.7782340862422998, 0.8019323945045471, 0.95302414894104, -1.0
birdnet2.3, rfxc_birds, 16, 0, -2, 0.784394250513347, 0.8231324553489685, 0.9600194096565247, -1.0
birdnet2.3, rfxc_birds, 16, 0, -2, 0.7700205338809035, 0.8194646835327148, 0.9585031867027283, -1.0
birdnet2.3, rfxc_birds, 16, 0, -2, 0.784394250513347, 0.8102858662605286, 0.9498968720436096, -1.0
birdnet2.3, rfxc_birds, 32, 0, -2, 0.8243727598566308, 0.8317088484764099, 0.9465399384498596, -1.0
birdnet2.3, rfxc_birds, 32, 0, -2, 0.7849462365591398, 0.7969471216201782, 0.9688923358917236, -1.0
birdnet2.3, rfxc_birds, 32, 0, -2, 0.7526881720430108, 0.8656600117683411, 0.9741805195808411, -1.0
birdnet2.3, rfxc_birds, 32, 0, -2, 0.7956989247311828, 0.9027309417724609, 0.9759966135025024, -1.0
birdnet2.3, rfxc_birds, 32, 0, -2, 0.7562724014336918, 0.8068233728408813, 0.9408270716667175, -1.0
chirp160, rfxc_birds, 4, 0, -2, 0.609642301710731, 0.5857160687446594, 0.8786754608154297, -1.0
chirp160, rfxc_birds, 4, 0, -2, 0.5489891135303266, 0.5424067974090576, 0.8551088571548462, -1.0
chirp160, rfxc_birds, 4, 0, -2, 0.5489891135303266, 0.5809611678123474, 0.8693608045578003, -1.0
chirp160, rfxc_birds, 4, 0, -2, 0.5381026438569206, 0.5133369565010071, 0.835159420967102, -1.0
chirp160, rfxc_birds, 4, 0, -2, 0.6049766718506998, 0.5862852334976196, 0.8827794790267944, -1.0
chirp160, rfxc_birds, 8, 0, -2, 0.700507614213198, 0.715274453163147, 0.9314203262329102, -1.0
chirp160, rfxc_birds, 8, 0, -2, 0.700507614213198, 0.7210190892219543, 0.9229120016098022, -1.0
chirp160, rfxc_birds, 8, 0, -2, 0.6700507614213198, 0.6872550249099731, 0.9134181141853333, -1.0
chirp160, rfxc_birds, 8, 0, -2, 0.6835871404399323, 0.6773281097412109, 0.9171736836433411, -1.0
chirp160, rfxc_birds, 8, 0, -2, 0.7225042301184433, 0.7314488887786865, 0.9316027164459229, -1.0
chirp160, rfxc_birds, 16, 0, -2, 0.757700205338809, 0.7661508917808533, 0.9474979043006897, -1.0
chirp160, rfxc_birds, 16, 0, -2, 0.7227926078028748, 0.7561708688735962, 0.9442200064659119, -1.0
chirp160, rfxc_birds, 16, 0, -2, 0.7412731006160165, 0.7508446574211121, 0.9423903226852417, -1.0
chirp160, rfxc_birds, 16, 0, -2, 0.7474332648870636, 0.7655420303344727, 0.9490143060684204, -1.0
chirp160, rfxc_birds, 16, 0, -2, 0.7535934291581109, 0.7739772200584412, 0.9504520893096924, -1.0
chirp160, rfxc_birds, 32, 0, -2, 0.7777777777777778, 0.8072144985198975, 0.9513506293296814, -1.0
chirp160, rfxc_birds, 32, 0, -2, 0.8064516129032258, 0.7966814041137695, 0.9622253775596619, -1.0
chirp160, rfxc_birds, 32, 0, -2, 0.7598566308243727, 0.7938686609268188, 0.9583030343055725, -1.0
chirp160, rfxc_birds, 32, 0, -2, 0.8243727598566308, 0.8261908292770386, 0.9725067615509033, -1.0
chirp160, rfxc_birds, 32, 0, -2, 0.7491039426523297, 0.7388819456100464, 0.9411287903785706, -1.0
chirp320, rfxc_birds, 4, 0, -2, 0.6951788491446346, 0.6828254461288452, 0.9144213795661926, -1.0
chirp320, rfxc_birds, 4, 0, -2, 0.6687402799377916, 0.6725874543190002, 0.9212666153907776, -1.0
chirp320, rfxc_birds, 4, 0, -2, 0.6594090202177294, 0.6851832270622253, 0.9106351137161255, -1.0
chirp320, rfxc_birds, 4, 0, -2, 0.6267496111975117, 0.6137414574623108, 0.8808839321136475, -1.0
chirp320, rfxc_birds, 4, 0, -2, 0.7107309486780715, 0.711877167224884, 0.9210553765296936, -1.0
chirp320, rfxc_birds, 8, 0, -2, 0.7326565143824028, 0.757401168346405, 0.9466763734817505, -1.0
chirp320, rfxc_birds, 8, 0, -2, 0.7529610829103215, 0.7748625874519348, 0.9467363357543945, -1.0
chirp320, rfxc_birds, 8, 0, -2, 0.7445008460236887, 0.7602834105491638, 0.9429881572723389, -1.0
chirp320, rfxc_birds, 8, 0, -2, 0.7326565143824028, 0.7460156679153442, 0.9445289373397827, -1.0
chirp320, rfxc_birds, 8, 0, -2, 0.7817258883248731, 0.785742998123169, 0.9522132873535156, -1.0
chirp320, rfxc_birds, 16, 0, -2, 0.811088295687885, 0.820725679397583, 0.9666618704795837, -1.0
chirp320, rfxc_birds, 16, 0, -2, 0.7864476386036962, 0.8105775117874146, 0.9643020033836365, -1.0
chirp320, rfxc_birds, 16, 0, -2, 0.7782340862422998, 0.8124479055404663, 0.9640820026397705, -1.0
chirp320, rfxc_birds, 16, 0, -2, 0.7597535934291582, 0.7960909605026245, 0.9651578068733215, -1.0
chirp320, rfxc_birds, 16, 0, -2, 0.7823408624229979, 0.8269739151000977, 0.9678904414176941, -1.0
chirp320, rfxc_birds, 32, 0, -2, 0.8243727598566308, 0.8500022292137146, 0.9684116840362549, -1.0
chirp320, rfxc_birds, 32, 0, -2, 0.8279569892473119, 0.8250027298927307, 0.9719983339309692, -1.0
chirp320, rfxc_birds, 32, 0, -2, 0.7813620071684588, 0.8026977181434631, 0.9635321497917175, -1.0
chirp320, rfxc_birds, 32, 0, -2, 0.8315412186379928, 0.875611424446106, 0.9786026477813721, -1.0
chirp320, rfxc_birds, 32, 0, -2, 0.7741935483870968, 0.766330361366272, 0.9628792405128479, -1.0
chirp640, rfxc_birds, 4, 0, -2, 0.6951788491446346, 0.6892868280410767, 0.9202130436897278, -1.0
chirp640, rfxc_birds, 4, 0, -2, 0.6671850699844479, 0.6785557270050049, 0.9172192215919495, -1.0
chirp640, rfxc_birds, 4, 0, -2, 0.6702954898911353, 0.6899743676185608, 0.9103950262069702, -1.0
chirp640, rfxc_birds, 4, 0, -2, 0.6702954898911353, 0.6307278871536255, 0.9016528725624084, -1.0
chirp640, rfxc_birds, 4, 0, -2, 0.7371695178849145, 0.7228702306747437, 0.9306319355964661, -1.0
chirp640, rfxc_birds, 8, 0, -2, 0.7648054145516074, 0.7725213766098022, 0.9517516493797302, -1.0
chirp640, rfxc_birds, 8, 0, -2, 0.7614213197969543, 0.7724695801734924, 0.9465123414993286, -1.0
chirp640, rfxc_birds, 8, 0, -2, 0.751269035532995, 0.7677018642425537, 0.9419762492179871, -1.0
chirp640, rfxc_birds, 8, 0, -2, 0.7445008460236887, 0.7573187947273254, 0.9404913783073425, -1.0
chirp640, rfxc_birds, 8, 0, -2, 0.7766497461928934, 0.7869446277618408, 0.9512526392936707, -1.0
chirp640, rfxc_birds, 16, 0, -2, 0.813141683778234, 0.8189318180084229, 0.9674199223518372, -1.0
chirp640, rfxc_birds, 16, 0, -2, 0.7905544147843943, 0.8050540685653687, 0.9640365839004517, -1.0
chirp640, rfxc_birds, 16, 0, -2, 0.784394250513347, 0.8142324090003967, 0.959391713142395, -1.0
chirp640, rfxc_birds, 16, 0, -2, 0.7885010266940452, 0.809223473072052, 0.9669331908226013, -1.0
chirp640, rfxc_birds, 16, 0, -2, 0.7946611909650924, 0.8220755457878113, 0.9643793702125549, -1.0
chirp640, rfxc_birds, 32, 0, -2, 0.8207885304659498, 0.8221303224563599, 0.9608474969863892, -1.0
chirp640, rfxc_birds, 32, 0, -2, 0.8172043010752689, 0.829691469669342, 0.9719756841659546, -1.0
chirp640, rfxc_birds, 32, 0, -2, 0.7813620071684588, 0.8084836602210999, 0.9640150666236877, -1.0
chirp640, rfxc_birds, 32, 0, -2, 0.8136200716845878, 0.8676985502243042, 0.9758418202400208, -1.0
chirp640, rfxc_birds, 32, 0, -2, 0.7992831541218638, 0.7719590663909912, 0.9644186496734619, -1.0
chirp960, rfxc_birds, 4, 0, -2, 0.7122861586314152, 0.7201505899429321, 0.935779869556427, -1.0
chirp960, rfxc_birds, 4, 0, -2, 0.7107309486780715, 0.7168482542037964, 0.9316133856773376, -1.0
chirp960, rfxc_birds, 4, 0, -2, 0.6982892690513219, 0.7133083343505859, 0.9200402498245239, -1.0
chirp960, rfxc_birds, 4, 0, -2, 0.6827371695178849, 0.6744511127471924, 0.9149693250656128, -1.0
chirp960, rfxc_birds, 4, 0, -2, 0.744945567651633, 0.7330087423324585, 0.9364716410636902, -1.0
chirp960, rfxc_birds, 8, 0, -2, 0.7817258883248731, 0.7830398082733154, 0.9552977681159973, -1.0
chirp960, rfxc_birds, 8, 0, -2, 0.7732656514382402, 0.7873467206954956, 0.9507149457931519, -1.0
chirp960, rfxc_birds, 8, 0, -2, 0.8020304568527918, 0.7896865606307983, 0.9501930475234985, -1.0
chirp960, rfxc_birds, 8, 0, -2, 0.7749576988155669, 0.7624581456184387, 0.9450562000274658, -1.0
chirp960, rfxc_birds, 8, 0, -2, 0.7935702199661591, 0.7965512871742249, 0.9571565985679626, -1.0
chirp960, rfxc_birds, 16, 0, -2, 0.8316221765913757, 0.8339364528656006, 0.9661427736282349, -1.0
chirp960, rfxc_birds, 16, 0, -2, 0.8049281314168378, 0.8192010521888733, 0.9654772877693176, -1.0
chirp960, rfxc_birds, 16, 0, -2, 0.8151950718685832, 0.8412854075431824, 0.965813398361206, -1.0
chirp960, rfxc_birds, 16, 0, -2, 0.8028747433264887, 0.8202406764030457, 0.9684120416641235, -1.0
chirp960, rfxc_birds, 16, 0, -2, 0.7823408624229979, 0.8272143006324768, 0.9650424718856812, -1.0
chirp960, rfxc_birds, 32, 0, -2, 0.8530465949820788, 0.8384723663330078, 0.952997088432312, -1.0
chirp960, rfxc_birds, 32, 0, -2, 0.8279569892473119, 0.8600902557373047, 0.9723859429359436, -1.0
chirp960, rfxc_birds, 32, 0, -2, 0.7777777777777778, 0.8143784999847412, 0.9688186645507812, -1.0
chirp960, rfxc_birds, 32, 0, -2, 0.8315412186379928, 0.8564087152481079, 0.9747000932693481, -1.0
chirp960, rfxc_birds, 32, 0, -2, 0.8136200716845878, 0.794464647769928, 0.9595107436180115, -1.0
chirp1280, rfxc_birds, 4, 0, -2, 0.7200622083981337, 0.7373193502426147, 0.9372507333755493, -1.0
chirp1280, rfxc_birds, 4, 0, -2, 0.7231726283048211, 0.7274940013885498, 0.9364339113235474, -1.0
chirp1280, rfxc_birds, 4, 0, -2, 0.7387247278382582, 0.73240727186203, 0.9302492141723633, -1.0
chirp1280, rfxc_birds, 4, 0, -2, 0.713841368584759, 0.6944407820701599, 0.9259802103042603, -1.0
chirp1280, rfxc_birds, 4, 0, -2, 0.7573872472783826, 0.7630946040153503, 0.945861279964447, -1.0
chirp1280, rfxc_birds, 8, 0, -2, 0.7969543147208121, 0.8127468824386597, 0.9651194214820862, -1.0
chirp1280, rfxc_birds, 8, 0, -2, 0.7800338409475466, 0.7900381684303284, 0.9505960941314697, -1.0
chirp1280, rfxc_birds, 8, 0, -2, 0.7817258883248731, 0.795933723449707, 0.9536888599395752, -1.0
chirp1280, rfxc_birds, 8, 0, -2, 0.7834179357021996, 0.7971773743629456, 0.9529342651367188, -1.0
chirp1280, rfxc_birds, 8, 0, -2, 0.805414551607445, 0.8015514612197876, 0.9589871764183044, -1.0
chirp1280, rfxc_birds, 16, 0, -2, 0.8234086242299795, 0.8328332901000977, 0.9707039594650269, -1.0
chirp1280, rfxc_birds, 16, 0, -2, 0.7782340862422998, 0.8117104768753052, 0.9662600159645081, -1.0
chirp1280, rfxc_birds, 16, 0, -2, 0.8234086242299795, 0.8327484726905823, 0.9646590352058411, -1.0
chirp1280, rfxc_birds, 16, 0, -2, 0.7905544147843943, 0.8275288939476013, 0.972943902015686, -1.0
chirp1280, rfxc_birds, 16, 0, -2, 0.8069815195071869, 0.8306652903556824, 0.969374418258667, -1.0
chirp1280, rfxc_birds, 32, 0, -2, 0.8458781362007168, 0.8430932760238647, 0.9663573503494263, -1.0
chirp1280, rfxc_birds, 32, 0, -2, 0.8315412186379928, 0.8443927764892578, 0.973661482334137, -1.0
chirp1280, rfxc_birds, 32, 0, -2, 0.8064516129032258, 0.793887734413147, 0.9677807092666626, -1.0
chirp1280, rfxc_birds, 32, 0, -2, 0.8207885304659498, 0.8404331207275391, 0.9796353578567505, -1.0
chirp1280, rfxc_birds, 32, 0, -2, 0.8422939068100358, 0.7802902460098267, 0.9701536893844604, -1.0
chirp2560, rfxc_birds, 4, 0, -2, 0.7216174183514774, 0.7260447144508362, 0.9290514588356018, -1.0
chirp2560, rfxc_birds, 4, 0, -2, 0.6889580093312597, 0.7222357988357544, 0.9331680536270142, -1.0
chirp2560, rfxc_birds, 4, 0, -2, 0.7045101088646968, 0.7239145636558533, 0.9189242124557495, -1.0
chirp2560, rfxc_birds, 4, 0, -2, 0.6920684292379471, 0.6855021715164185, 0.9188721776008606, -1.0
chirp2560, rfxc_birds, 4, 0, -2, 0.7589424572317263, 0.7505117058753967, 0.9388628602027893, -1.0
chirp2560, rfxc_birds, 8, 0, -2, 0.7715736040609137, 0.7968240976333618, 0.9566590189933777, -1.0
chirp2560, rfxc_birds, 8, 0, -2, 0.7445008460236887, 0.7883412837982178, 0.951680064201355, -1.0
chirp2560, rfxc_birds, 8, 0, -2, 0.7901861252115059, 0.7875909805297852, 0.9464685916900635, -1.0
chirp2560, rfxc_birds, 8, 0, -2, 0.7783417935702199, 0.7795137166976929, 0.9445571303367615, -1.0
chirp2560, rfxc_birds, 8, 0, -2, 0.7969543147208121, 0.7999277114868164, 0.9559611082077026, -1.0
chirp2560, rfxc_birds, 16, 0, -2, 0.811088295687885, 0.8260888457298279, 0.9642015695571899, -1.0
chirp2560, rfxc_birds, 16, 0, -2, 0.784394250513347, 0.8239870667457581, 0.9637025594711304, -1.0
chirp2560, rfxc_birds, 16, 0, -2, 0.8172484599589322, 0.832624077796936, 0.963551938533783, -1.0
chirp2560, rfxc_birds, 16, 0, -2, 0.7802874743326489, 0.822953462600708, 0.9646279215812683, -1.0
chirp2560, rfxc_birds, 16, 0, -2, 0.8008213552361396, 0.8260999917984009, 0.9660627841949463, -1.0
chirp2560, rfxc_birds, 32, 0, -2, 0.8243727598566308, 0.8432050347328186, 0.9652520418167114, -1.0
chirp2560, rfxc_birds, 32, 0, -2, 0.8207885304659498, 0.8319933414459229, 0.9632092118263245, -1.0
chirp2560, rfxc_birds, 32, 0, -2, 0.7956989247311828, 0.8048927783966064, 0.9659851789474487, -1.0
chirp2560, rfxc_birds, 32, 0, -2, 0.8458781362007168, 0.8640753030776978, 0.976537823677063, -1.0
chirp2560, rfxc_birds, 32, 0, -2, 0.8064516129032258, 0.7650414705276489, 0.9631419777870178, -1.0
chirp_new_pcen, rfxc_birds, 4, 0, -2, 0.7091757387247278, 0.686542272567749, 0.9148688912391663, -1.0
chirp_new_pcen, rfxc_birds, 4, 0, -2, 0.7169517884914464, 0.6981571912765503, 0.9093618988990784, -1.0
chirp_new_pcen, rfxc_birds, 4, 0, -2, 0.7060653188180405, 0.7052810192108154, 0.9169668555259705, -1.0
chirp_new_pcen, rfxc_birds, 4, 0, -2, 0.6905132192846034, 0.6378356218338013, 0.8842475414276123, -1.0
chirp_new_pcen, rfxc_birds, 4, 0, -2, 0.7433903576982893, 0.6971480846405029, 0.9141384959220886, -1.0
chirp_new_pcen, rfxc_birds, 8, 0, -2, 0.7698815566835872, 0.7667261362075806, 0.9489861726760864, -1.0
chirp_new_pcen, rfxc_birds, 8, 0, -2, 0.7800338409475466, 0.7953271269798279, 0.9463105797767639, -1.0
chirp_new_pcen, rfxc_birds, 8, 0, -2, 0.7766497461928934, 0.7784712910652161, 0.9451583623886108, -1.0
chirp_new_pcen, rfxc_birds, 8, 0, -2, 0.754653130287648, 0.756362795829773, 0.9397486448287964, -1.0
chirp_new_pcen, rfxc_birds, 8, 0, -2, 0.7800338409475466, 0.7845478653907776, 0.9509039521217346, -1.0
chirp_new_pcen, rfxc_birds, 16, 0, -2, 0.8193018480492813, 0.8337656259536743, 0.9688787460327148, -1.0
chirp_new_pcen, rfxc_birds, 16, 0, -2, 0.8028747433264887, 0.840440034866333, 0.9701743721961975, -1.0
chirp_new_pcen, rfxc_birds, 16, 0, -2, 0.8172484599589322, 0.8340327739715576, 0.9688777923583984, -1.0
chirp_new_pcen, rfxc_birds, 16, 0, -2, 0.7946611909650924, 0.8104037046432495, 0.9666712880134583, -1.0
chirp_new_pcen, rfxc_birds, 16, 0, -2, 0.8008213552361396, 0.8343242406845093, 0.9736608266830444, -1.0
chirp_new_pcen, rfxc_birds, 32, 0, -2, 0.8566308243727598, 0.8578895330429077, 0.9672943353652954, -1.0
chirp_new_pcen, rfxc_birds, 32, 0, -2, 0.8458781362007168, 0.8599337339401245, 0.9749400019645691, -1.0
chirp_new_pcen, rfxc_birds, 32, 0, -2, 0.8207885304659498, 0.8303641676902771, 0.9750956892967224, -1.0
chirp_new_pcen, rfxc_birds, 32, 0, -2, 0.8530465949820788, 0.8774206638336182, 0.9801972508430481, -1.0
chirp_new_pcen, rfxc_birds, 32, 0, -2, 0.8136200716845878, 0.7894330620765686, 0.969154417514801, -1.0
yamnet, rfxc_birds, 4, 0, -2, 0.30637636080870917, 0.2895585000514984, 0.7251673936843872, -1.0
yamnet, rfxc_birds, 4, 0, -2, 0.2846034214618974, 0.27849215269088745, 0.7221778631210327, -1.0
yamnet, rfxc_birds, 4, 0, -2, 0.3265940902021773, 0.26341378688812256, 0.7132488489151001, -1.0
yamnet, rfxc_birds, 4, 0, -2, 0.27527216174183516, 0.2720566689968109, 0.7076838612556458, -1.0
yamnet, rfxc_birds, 4, 0, -2, 0.30171073094867806, 0.2993038594722748, 0.7389103174209595, -1.0
yamnet, rfxc_birds, 8, 0, -2, 0.4010152284263959, 0.38790977001190186, 0.8031246662139893, -1.0
yamnet, rfxc_birds, 8, 0, -2, 0.3299492385786802, 0.3312549889087677, 0.7675634622573853, -1.0
yamnet, rfxc_birds, 8, 0, -2, 0.3604060913705584, 0.348451167345047, 0.761488676071167, -1.0
yamnet, rfxc_birds, 8, 0, -2, 0.3790186125211506, 0.36351096630096436, 0.7661432027816772, -1.0
yamnet, rfxc_birds, 8, 0, -2, 0.4010152284263959, 0.37071144580841064, 0.7899351716041565, -1.0
yamnet, rfxc_birds, 16, 0, -2, 0.39630390143737165, 0.4203609228134155, 0.8281770348548889, -1.0
yamnet, rfxc_birds, 16, 0, -2, 0.4024640657084189, 0.41547492146492004, 0.8206987977027893, -1.0
yamnet, rfxc_birds, 16, 0, -2, 0.4086242299794661, 0.4128032922744751, 0.803641676902771, -1.0
yamnet, rfxc_birds, 16, 0, -2, 0.3921971252566735, 0.4260683059692383, 0.8027802109718323, -1.0
yamnet, rfxc_birds, 16, 0, -2, 0.4455852156057495, 0.42282357811927795, 0.808024525642395, -1.0
yamnet, rfxc_birds, 32, 0, -2, 0.46953405017921146, 0.513591468334198, 0.862799882888794, -1.0
yamnet, rfxc_birds, 32, 0, -2, 0.3942652329749104, 0.44609248638153076, 0.8382054567337036, -1.0
yamnet, rfxc_birds, 32, 0, -2, 0.4265232974910394, 0.46147802472114563, 0.8455975651741028, -1.0
yamnet, rfxc_birds, 32, 0, -2, 0.4336917562724014, 0.45573118329048157, 0.8299742341041565, -1.0
yamnet, rfxc_birds, 32, 0, -2, 0.4336917562724014, 0.4622799754142761, 0.82483971118927, -1.0
audiomae_large_ft_mean, bats2, 4, 0, -2, 0.4297029702970297, 0.5190582275390625, 0.7186597585678101, -1.0
audiomae_large_ft_mean, bats2, 4, 0, -2, 0.5086280056577086, 0.576181173324585, 0.7485781908035278, -1.0
audiomae_large_ft_mean, bats2, 4, 0, -2, 0.5106082036775106, 0.5898053646087646, 0.7756536602973938, -1.0
audiomae_large_ft_mean, bats2, 4, 0, -2, 0.3954738330975955, 0.5029967427253723, 0.6908200979232788, -1.0
audiomae_large_ft_mean, bats2, 4, 0, -2, 0.4760961810466761, 0.5524095296859741, 0.7438873052597046, -1.0
audiomae_large_ft_mean, bats2, 8, 0, -2, 0.5359477124183006, 0.6337276697158813, 0.7963035106658936, -1.0
audiomae_large_ft_mean, bats2, 8, 0, -2, 0.5754475703324808, 0.6380431652069092, 0.8095552325248718, -1.0
audiomae_large_ft_mean, bats2, 8, 0, -2, 0.4847968172776357, 0.5966810584068298, 0.7618134617805481, -1.0
audiomae_large_ft_mean, bats2, 8, 0, -2, 0.4819551008809321, 0.5976672172546387, 0.7691299915313721, -1.0
audiomae_large_ft_mean, bats2, 8, 0, -2, 0.4873543620346689, 0.5707987546920776, 0.7527546286582947, -1.0
audiomae_large_ft_mean, bats2, 16, 0, -2, 0.6008029825064526, 0.6757336258888245, 0.8321921825408936, -1.0
audiomae_large_ft_mean, bats2, 16, 0, -2, 0.5873243475767135, 0.6717126965522766, 0.8314922451972961, -1.0
audiomae_large_ft_mean, bats2, 16, 0, -2, 0.5457413249211357, 0.6394363641738892, 0.8041417598724365, -1.0
audiomae_large_ft_mean, bats2, 16, 0, -2, 0.6022368798394035, 0.6813626289367676, 0.8394190073013306, -1.0
audiomae_large_ft_mean, bats2, 16, 0, -2, 0.5488958990536278, 0.6356401443481445, 0.797745943069458, -1.0
audiomae_large_ft_mean, bats2, 32, 0, -2, 0.6459246275197196, 0.7265096306800842, 0.8598499298095703, -1.0
audiomae_large_ft_mean, bats2, 32, 0, -2, 0.6383289512123868, 0.7115695476531982, 0.8568747043609619, -1.0
audiomae_large_ft_mean, bats2, 32, 0, -2, 0.6038562664329535, 0.6840178370475769, 0.8370685577392578, -1.0
audiomae_large_ft_mean, bats2, 32, 0, -2, 0.6786444639205376, 0.7278040051460266, 0.863479733467102, -1.0
audiomae_large_ft_mean, bats2, 32, 0, -2, 0.5761028337715455, 0.6816067099571228, 0.830130934715271, -1.0
audiomae_large_ft_mean, bats2, 64, 0, -2, 0.6943854324734446, 0.7760354280471802, 0.8855199813842773, -1.0
audiomae_large_ft_mean, bats2, 64, 0, -2, 0.7101669195751138, 0.7801119089126587, 0.8895408511161804, -1.0
audiomae_large_ft_mean, bats2, 64, 0, -2, 0.7056145675265554, 0.7605425715446472, 0.8780186176300049, -1.0
audiomae_large_ft_mean, bats2, 64, 0, -2, 0.7156297420333839, 0.7769399881362915, 0.891739547252655, -1.0
audiomae_large_ft_mean, bats2, 64, 0, -2, 0.6822458270106222, 0.7558004260063171, 0.8746191263198853, -1.0
audiomae_large_ft_mean, bats2, 128, 0, -2, 0.7321487331359, 0.8143006563186646, 0.9036295413970947, -1.0
audiomae_large_ft_mean, bats2, 128, 0, -2, 0.7344521224086871, 0.8199863433837891, 0.9076001644134521, -1.0
audiomae_large_ft_mean, bats2, 128, 0, -2, 0.7449819019414281, 0.8151665925979614, 0.908052921295166, -1.0
audiomae_large_ft_mean, bats2, 128, 0, -2, 0.7380717341230668, 0.8100671768188477, 0.905157208442688, -1.0
audiomae_large_ft_mean, bats2, 128, 0, -2, 0.7436656794998354, 0.8033459186553955, 0.9037767648696899, -1.0
audiomae_large_ft_mean, bats2, 256, 0, -2, 0.7696873763355758, 0.8341718912124634, 0.9189291596412659, -1.0
audiomae_large_ft_mean, bats2, 256, 0, -2, 0.7625643055005936, 0.8528426885604858, 0.9227033853530884, -1.0
audiomae_large_ft_mean, bats2, 256, 0, -2, 0.7700831024930748, 0.8160403966903687, 0.9168179035186768, -1.0
audiomae_large_ft_mean, bats2, 256, 0, -2, 0.7550455085081124, 0.8335894346237183, 0.9150638580322266, -1.0
audiomae_large_ft_mean, bats2, 256, 0, -2, 0.7649386624455876, 0.8321108222007751, 0.9170238375663757, -1.0
audiomae_large_ft_mean, rfxc, 4, 0, -2, 0.2221254355400697, 0.19565075635910034, 0.7785673141479492, -1.0
audiomae_large_ft_mean, rfxc, 4, 0, -2, 0.1750871080139373, 0.16580580174922943, 0.7415841221809387, -1.0
audiomae_large_ft_mean, rfxc, 4, 0, -2, 0.24041811846689895, 0.20807595551013947, 0.7725977897644043, -1.0
audiomae_large_ft_mean, rfxc, 4, 0, -2, 0.1837979094076655, 0.16515500843524933, 0.7565273642539978, -1.0
audiomae_large_ft_mean, rfxc, 4, 0, -2, 0.2073170731707317, 0.1834525465965271, 0.7491403222084045, -1.0
audiomae_large_ft_mean, rfxc, 8, 0, -2, 0.3032319391634981, 0.2827320396900177, 0.8300223350524902, -1.0
audiomae_large_ft_mean, rfxc, 8, 0, -2, 0.27756653992395436, 0.27973780035972595, 0.8261849284172058, -1.0
audiomae_large_ft_mean, rfxc, 8, 0, -2, 0.32224334600760457, 0.2875707447528839, 0.8284348845481873, -1.0
audiomae_large_ft_mean, rfxc, 8, 0, -2, 0.2899239543726236, 0.2770930230617523, 0.8265039324760437, -1.0
audiomae_large_ft_mean, rfxc, 8, 0, -2, 0.31653992395437264, 0.27969276905059814, 0.8242489695549011, -1.0
audiomae_large_ft_mean, rfxc, 16, 0, -2, 0.37790697674418605, 0.3737412393093109, 0.8650307655334473, -1.0
audiomae_large_ft_mean, rfxc, 16, 0, -2, 0.3941860465116279, 0.3631240427494049, 0.869718074798584, -1.0
audiomae_large_ft_mean, rfxc, 16, 0, -2, 0.3941860465116279, 0.3710384666919708, 0.8604305386543274, -1.0
audiomae_large_ft_mean, rfxc, 16, 0, -2, 0.4, 0.3808833360671997, 0.861534595489502, -1.0
audiomae_large_ft_mean, rfxc, 16, 0, -2, 0.3941860465116279, 0.37415435910224915, 0.86805659532547, -1.0
audiomae_large_ft_mean, rfxc, 32, 0, -2, 0.45168067226890757, 0.4531785249710083, 0.8897044062614441, -1.0
audiomae_large_ft_mean, rfxc, 32, 0, -2, 0.4411764705882353, 0.4608193337917328, 0.9041998982429504, -1.0
audiomae_large_ft_mean, rfxc, 32, 0, -2, 0.43907563025210083, 0.4707469046115875, 0.9012334942817688, -1.0
audiomae_large_ft_mean, rfxc, 32, 0, -2, 0.4579831932773109, 0.4918878972530365, 0.9012488722801208, -1.0
audiomae_large_ft_mean, rfxc, 32, 0, -2, 0.46008403361344535, 0.48980990052223206, 0.8938425183296204, -1.0
audiomae_large_ft_mean, rfxc_frogs, 4, 0, -2, 0.2732673267326733, 0.2295970916748047, 0.724717915058136, -1.0
audiomae_large_ft_mean, rfxc_frogs, 4, 0, -2, 0.27920792079207923, 0.2380172610282898, 0.6993208527565002, -1.0
audiomae_large_ft_mean, rfxc_frogs, 4, 0, -2, 0.2613861386138614, 0.23840080201625824, 0.7347614765167236, -1.0
audiomae_large_ft_mean, rfxc_frogs, 4, 0, -2, 0.2712871287128713, 0.2397620677947998, 0.7310802936553955, -1.0
audiomae_large_ft_mean, rfxc_frogs, 4, 0, -2, 0.30297029702970296, 0.2553953528404236, 0.744597852230072, -1.0
audiomae_large_ft_mean, rfxc_frogs, 8, 0, -2, 0.351409978308026, 0.33056333661079407, 0.7961347699165344, -1.0
audiomae_large_ft_mean, rfxc_frogs, 8, 0, -2, 0.36225596529284165, 0.3398948311805725, 0.769489049911499, -1.0
audiomae_large_ft_mean, rfxc_frogs, 8, 0, -2, 0.368763557483731, 0.34342774748802185, 0.8029342889785767, -1.0
audiomae_large_ft_mean, rfxc_frogs, 8, 0, -2, 0.368763557483731, 0.33912456035614014, 0.7969108819961548, -1.0
audiomae_large_ft_mean, rfxc_frogs, 8, 0, -2, 0.3557483731019523, 0.32393452525138855, 0.7973665595054626, -1.0
audiomae_large_ft_mean, rfxc_frogs, 16, 0, -2, 0.4959785522788204, 0.44382724165916443, 0.8498637676239014, -1.0
audiomae_large_ft_mean, rfxc_frogs, 16, 0, -2, 0.49865951742627346, 0.4977664053440094, 0.8484063744544983, -1.0
audiomae_large_ft_mean, rfxc_frogs, 16, 0, -2, 0.48257372654155495, 0.46356821060180664, 0.8487703800201416, -1.0
audiomae_large_ft_mean, rfxc_frogs, 16, 0, -2, 0.5013404825737265, 0.48246821761131287, 0.8362219333648682, -1.0
audiomae_large_ft_mean, rfxc_frogs, 16, 0, -2, 0.4450402144772118, 0.45696112513542175, 0.8412269949913025, -1.0
audiomae_large_ft_mean, rfxc_frogs, 32, 0, -2, 0.5786802030456852, 0.5953758955001831, 0.8770305514335632, -1.0
audiomae_large_ft_mean, rfxc_frogs, 32, 0, -2, 0.5989847715736041, 0.6709092259407043, 0.9167333245277405, -1.0
audiomae_large_ft_mean, rfxc_frogs, 32, 0, -2, 0.5482233502538071, 0.5342021584510803, 0.868104875087738, -1.0
audiomae_large_ft_mean, rfxc_frogs, 32, 0, -2, 0.5685279187817259, 0.5752084851264954, 0.8890642523765564, -1.0
audiomae_large_ft_mean, rfxc_frogs, 32, 0, -2, 0.49238578680203043, 0.5499495267868042, 0.8760761022567749, -1.0
audiomae_large_ft_mean, rfxc_birds, 4, 0, -2, 0.24261275272161742, 0.2371925264596939, 0.6960994005203247, -1.0
audiomae_large_ft_mean, rfxc_birds, 4, 0, -2, 0.28304821150855364, 0.26473209261894226, 0.699381947517395, -1.0
audiomae_large_ft_mean, rfxc_birds, 4, 0, -2, 0.27682737169517885, 0.26349177956581116, 0.6908884644508362, -1.0
audiomae_large_ft_mean, rfxc_birds, 4, 0, -2, 0.25038880248833595, 0.25631311535835266, 0.6838991641998291, -1.0
audiomae_large_ft_mean, rfxc_birds, 4, 0, -2, 0.27527216174183516, 0.26980307698249817, 0.7031739950180054, -1.0
audiomae_large_ft_mean, rfxc_birds, 8, 0, -2, 0.3079526226734349, 0.3406622111797333, 0.7715591788291931, -1.0
audiomae_large_ft_mean, rfxc_birds, 8, 0, -2, 0.37225042301184436, 0.3703172504901886, 0.7832854986190796, -1.0
audiomae_large_ft_mean, rfxc_birds, 8, 0, -2, 0.3147208121827411, 0.3473053276538849, 0.7527469396591187, -1.0
audiomae_large_ft_mean, rfxc_birds, 8, 0, -2, 0.32825719120135366, 0.33248165249824524, 0.7567847371101379, -1.0
audiomae_large_ft_mean, rfxc_birds, 8, 0, -2, 0.3079526226734349, 0.3373311161994934, 0.7566497325897217, -1.0
audiomae_large_ft_mean, rfxc_birds, 16, 0, -2, 0.37782340862423, 0.42868268489837646, 0.8113179802894592, -1.0
audiomae_large_ft_mean, rfxc_birds, 16, 0, -2, 0.4004106776180698, 0.4124545753002167, 0.8202466368675232, -1.0
audiomae_large_ft_mean, rfxc_birds, 16, 0, -2, 0.37166324435318276, 0.4056079089641571, 0.8000125885009766, -1.0
audiomae_large_ft_mean, rfxc_birds, 16, 0, -2, 0.3860369609856263, 0.4004650413990021, 0.8023461699485779, -1.0
audiomae_large_ft_mean, rfxc_birds, 16, 0, -2, 0.39630390143737165, 0.4142812192440033, 0.809567391872406, -1.0
audiomae_large_ft_mean, rfxc_birds, 32, 0, -2, 0.4121863799283154, 0.4818337857723236, 0.826151430606842, -1.0
audiomae_large_ft_mean, rfxc_birds, 32, 0, -2, 0.4157706093189964, 0.4921431243419647, 0.8369576930999756, -1.0
audiomae_large_ft_mean, rfxc_birds, 32, 0, -2, 0.4551971326164875, 0.49850770831108093, 0.8562977313995361, -1.0
audiomae_large_ft_mean, rfxc_birds, 32, 0, -2, 0.43727598566308246, 0.5745245218276978, 0.8731658458709717, -1.0
audiomae_large_ft_mean, rfxc_birds, 32, 0, -2, 0.44086021505376344, 0.46021175384521484, 0.8370352387428284, -1.0
audiomae_large_ft_mean, godwit, 4, 0, -2, 0.6957430918595967, 0.7106388211250305, 0.8934926986694336, -1.0
audiomae_large_ft_mean, godwit, 4, 0, -2, 0.7047050037341299, 0.7394059896469116, 0.9095403552055359, -1.0
audiomae_large_ft_mean, godwit, 4, 0, -2, 0.615832710978342, 0.6420680284500122, 0.87408846616745, -1.0
audiomae_large_ft_mean, godwit, 4, 0, -2, 0.6896191187453323, 0.6597778797149658, 0.8904695510864258, -1.0
audiomae_large_ft_mean, godwit, 4, 0, -2, 0.7517550410754295, 0.7346564531326294, 0.9152704477310181, -1.0
audiomae_large_ft_mean, godwit, 8, 0, -2, 0.8146816479400749, 0.8205469250679016, 0.93952876329422, -1.0
audiomae_large_ft_mean, godwit, 8, 0, -2, 0.7447191011235955, 0.7861629724502563, 0.9223605394363403, -1.0
audiomae_large_ft_mean, godwit, 8, 0, -2, 0.7576029962546816, 0.757238507270813, 0.9253837466239929, -1.0
audiomae_large_ft_mean, godwit, 8, 0, -2, 0.7496629213483146, 0.7660856246948242, 0.921022891998291, -1.0
audiomae_large_ft_mean, godwit, 8, 0, -2, 0.7761797752808989, 0.7861071228981018, 0.9351579546928406, -1.0
audiomae_large_ft_mean, godwit, 16, 0, -2, 0.841145440844009, 0.8565906286239624, 0.953478217124939, -1.0
audiomae_large_ft_mean, godwit, 16, 0, -2, 0.8024114544084401, 0.8047221899032593, 0.9398849606513977, -1.0
audiomae_large_ft_mean, godwit, 16, 0, -2, 0.8266767143933685, 0.8407157063484192, 0.9511405229568481, -1.0
audiomae_large_ft_mean, godwit, 16, 0, -2, 0.8236623963828184, 0.8471113443374634, 0.9512832760810852, -1.0
audiomae_large_ft_mean, godwit, 16, 0, -2, 0.8400904295403165, 0.8642734289169312, 0.9591001272201538, -1.0
audiomae_large_ft_mean, godwit, 32, 0, -2, 0.8564454614797864, 0.8876544833183289, 0.9635354280471802, -1.0
audiomae_large_ft_mean, godwit, 32, 0, -2, 0.8389016018306636, 0.8632928133010864, 0.9555578231811523, -1.0
audiomae_large_ft_mean, godwit, 32, 0, -2, 0.845766590389016, 0.8780657052993774, 0.9596835970878601, -1.0
audiomae_large_ft_mean, godwit, 32, 0, -2, 0.8552250190694126, 0.8875359296798706, 0.9656611680984497, -1.0
audiomae_large_ft_mean, godwit, 32, 0, -2, 0.8556826849733028, 0.8814123272895813, 0.9659445881843567, -1.0
audiomae_large_ft_mean, godwit, 64, 0, -2, 0.8656763096168882, 0.9021227955818176, 0.970292866230011, -1.0
audiomae_large_ft_mean, godwit, 64, 0, -2, 0.8669272869429242, 0.9110695123672485, 0.9728269577026367, -1.0
audiomae_large_ft_mean, godwit, 64, 0, -2, 0.8758405003909304, 0.9185763597488403, 0.9745774269104004, -1.0
audiomae_large_ft_mean, godwit, 64, 0, -2, 0.8816262705238468, 0.9171361923217773, 0.9764102697372437, -1.0
audiomae_large_ft_mean, godwit, 64, 0, -2, 0.8755277560594215, 0.9128694534301758, 0.9744077920913696, -1.0
audiomae_large_ft_mean, godwit, 128, 0, -2, 0.8859259259259259, 0.9264257550239563, 0.9791539311408997, -1.0
audiomae_large_ft_mean, godwit, 128, 0, -2, 0.8958024691358024, 0.9321568608283997, 0.9803222417831421, -1.0
audiomae_large_ft_mean, godwit, 128, 0, -2, 0.8964609053497943, 0.9320181012153625, 0.9796940684318542, -1.0
audiomae_large_ft_mean, godwit, 128, 0, -2, 0.89119341563786, 0.9332109689712524, 0.9807902574539185, -1.0
audiomae_large_ft_mean, godwit, 128, 0, -2, 0.8925102880658436, 0.9265284538269043, 0.9796287417411804, -1.0
audiomae_large_ft_mean, godwit, 256, 0, -2, 0.9034038638454461, 0.9400650262832642, 0.9840837717056274, -1.0
audiomae_large_ft_mean, godwit, 256, 0, -2, 0.9080036798528058, 0.9465367197990417, 0.9857152104377747, -1.0
audiomae_large_ft_mean, godwit, 256, 0, -2, 0.9010119595216192, 0.9416379928588867, 0.9848586916923523, -1.0
audiomae_large_ft_mean, godwit, 256, 0, -2, 0.9035878564857406, 0.9402680397033691, 0.9842143058776855, -1.0
audiomae_large_ft_mean, godwit, 256, 0, -2, 0.898068077276909, 0.936841607093811, 0.9833978414535522, -1.0
audiomae_large_ft_mean, yellowhammer, 4, 0, -2, 0.49185667752442996, 0.5100361108779907, 0.5105998516082764, -1.0
audiomae_large_ft_mean, yellowhammer, 4, 0, -2, 0.5439739413680782, 0.5408113598823547, 0.5468908548355103, -1.0
audiomae_large_ft_mean, yellowhammer, 4, 0, -2, 0.5146579804560261, 0.5398238897323608, 0.5593897700309753, -1.0
audiomae_large_ft_mean, yellowhammer, 4, 0, -2, 0.4703583061889251, 0.5454712510108948, 0.5567476153373718, -1.0
audiomae_large_ft_mean, yellowhammer, 4, 0, -2, 0.5087947882736157, 0.5165775418281555, 0.518261730670929, -1.0
audiomae_large_ft_mean, yellowhammer, 8, 0, -2, 0.518664047151277, 0.5666307210922241, 0.5785040855407715, -1.0
audiomae_large_ft_mean, yellowhammer, 8, 0, -2, 0.6044531761624099, 0.5980467200279236, 0.6080462336540222, -1.0
audiomae_large_ft_mean, yellowhammer, 8, 0, -2, 0.5153896529142109, 0.5556356906890869, 0.5745297074317932, -1.0
audiomae_large_ft_mean, yellowhammer, 8, 0, -2, 0.5009823182711198, 0.5269335508346558, 0.5366436243057251, -1.0
audiomae_large_ft_mean, yellowhammer, 8, 0, -2, 0.595939751146038, 0.5617266893386841, 0.5720784664154053, -1.0
audiomae_large_ft_mean, yellowhammer, 16, 0, -2, 0.5903375248180013, 0.6220197677612305, 0.6285316348075867, -1.0
audiomae_large_ft_mean, yellowhammer, 16, 0, -2, 0.5751158173395102, 0.6167422533035278, 0.6222094297409058, -1.0
audiomae_large_ft_mean, yellowhammer, 16, 0, -2, 0.5512905360688286, 0.5718231201171875, 0.6008372902870178, -1.0
audiomae_large_ft_mean, yellowhammer, 16, 0, -2, 0.5751158173395102, 0.5948753356933594, 0.623602032661438, -1.0
audiomae_large_ft_mean, yellowhammer, 16, 0, -2, 0.5797485109199206, 0.572952389717102, 0.5968838930130005, -1.0
audiomae_large_ft_mean, yellowhammer, 32, 0, -2, 0.6247464503042597, 0.6570219993591309, 0.6691636443138123, -1.0
audiomae_large_ft_mean, yellowhammer, 32, 0, -2, 0.5936443542934415, 0.6227707862854004, 0.6396870613098145, -1.0
audiomae_large_ft_mean, yellowhammer, 32, 0, -2, 0.6274509803921569, 0.6224433779716492, 0.6480776071548462, -1.0
audiomae_large_ft_mean, yellowhammer, 32, 0, -2, 0.5686274509803921, 0.6129879355430603, 0.6333813667297363, -1.0
audiomae_large_ft_mean, yellowhammer, 32, 0, -2, 0.6375929682217715, 0.6737588047981262, 0.6858001947402954, -1.0
audiomae_large_ft_mean, yellowhammer, 64, 0, -2, 0.6720848056537102, 0.699150800704956, 0.7166476249694824, -1.0
audiomae_large_ft_mean, yellowhammer, 64, 0, -2, 0.6678445229681979, 0.6944096088409424, 0.7215522527694702, -1.0
audiomae_large_ft_mean, yellowhammer, 64, 0, -2, 0.6678445229681979, 0.6924386024475098, 0.7074307203292847, -1.0
audiomae_large_ft_mean, yellowhammer, 64, 0, -2, 0.6671378091872792, 0.6689839363098145, 0.6954360604286194, -1.0
audiomae_large_ft_mean, yellowhammer, 64, 0, -2, 0.6636042402826855, 0.6877990961074829, 0.7127904891967773, -1.0
audiomae_large_ft_mean, yellowhammer, 128, 0, -2, 0.7008547008547008, 0.7244530916213989, 0.7460614442825317, -1.0
audiomae_large_ft_mean, yellowhammer, 128, 0, -2, 0.7163947163947164, 0.7374155521392822, 0.759804904460907, -1.0
audiomae_large_ft_mean, yellowhammer, 128, 0, -2, 0.6775446775446775, 0.7252640724182129, 0.7433547973632812, -1.0
audiomae_large_ft_mean, yellowhammer, 128, 0, -2, 0.7031857031857032, 0.7526974678039551, 0.7731361389160156, -1.0
audiomae_large_ft_mean, yellowhammer, 128, 0, -2, 0.710955710955711, 0.736983597278595, 0.765984058380127, -1.0
audiomae_large_ft_mean, yellowhammer, 256, 0, -2, 0.7594568380213385, 0.7380403280258179, 0.7860446572303772, -1.0
audiomae_large_ft_mean, yellowhammer, 256, 0, -2, 0.7681862269641125, 0.7463011741638184, 0.7816940546035767, -1.0
audiomae_large_ft_mean, yellowhammer, 256, 0, -2, 0.7109602327837051, 0.7515186071395874, 0.7922724485397339, -1.0
audiomae_large_ft_mean, yellowhammer, 256, 0, -2, 0.7643064985451018, 0.7654393315315247, 0.8088703155517578, -1.0
audiomae_large_ft_mean, yellowhammer, 256, 0, -2, 0.7381183317167799, 0.7425118684768677, 0.7859594821929932, -1.0
vggish, bats2, 4, 0, -2, 0.46987270155586985, 0.5605869889259338, 0.7782719731330872, -1.0
vggish, bats2, 4, 0, -2, 0.4396039603960396, 0.4024500250816345, 0.6686351299285889, -1.0
vggish, bats2, 4, 0, -2, 0.5405940594059406, 0.5323163270950317, 0.7506780624389648, -1.0
vggish, bats2, 4, 0, -2, 0.4396039603960396, 0.46546322107315063, 0.7127879858016968, -1.0
vggish, bats2, 4, 0, -2, 0.4178217821782178, 0.38609156012535095, 0.6473048329353333, -1.0
vggish, bats2, 8, 0, -2, 0.49587951122477975, 0.5347793102264404, 0.757576048374176, -1.0
vggish, bats2, 8, 0, -2, 0.4887752202330207, 0.5563491582870483, 0.7694284319877625, -1.0
vggish, bats2, 8, 0, -2, 0.5169082125603864, 0.526087760925293, 0.751010537147522, -1.0
vggish, bats2, 8, 0, -2, 0.5646490480250071, 0.5533682107925415, 0.7510601282119751, -1.0
vggish, bats2, 8, 0, -2, 0.45723216822961066, 0.4265166223049164, 0.7032350301742554, -1.0
vggish, bats2, 16, 0, -2, 0.5566389446515629, 0.6016615629196167, 0.7914284467697144, -1.0
vggish, bats2, 16, 0, -2, 0.5227989675939203, 0.592361569404602, 0.7885947227478027, -1.0
vggish, bats2, 16, 0, -2, 0.5047318611987381, 0.5957803130149841, 0.7818694114685059, -1.0
vggish, bats2, 16, 0, -2, 0.5629480929165471, 0.601850152015686, 0.7832542657852173, -1.0
vggish, bats2, 16, 0, -2, 0.5067393174648696, 0.4881086051464081, 0.7433746457099915, -1.0
vggish, bats2, 32, 0, -2, 0.569967864446392, 0.6526437997817993, 0.8145298361778259, -1.0
vggish, bats2, 32, 0, -2, 0.5743499853929301, 0.630037784576416, 0.8026682734489441, -1.0
vggish, bats2, 32, 0, -2, 0.5454279871457786, 0.6185165047645569, 0.7941293716430664, -1.0
vggish, bats2, 32, 0, -2, 0.5974291557113643, 0.6462748050689697, 0.81453537940979, -1.0
vggish, bats2, 32, 0, -2, 0.5407537248028046, 0.6145125031471252, 0.7971410751342773, -1.0
vggish, bats2, 64, 0, -2, 0.5878603945371775, 0.6730226278305054, 0.8199877738952637, -1.0
vggish, bats2, 64, 0, -2, 0.5808801213960546, 0.6647963523864746, 0.8305999040603638, -1.0
vggish, bats2, 64, 0, -2, 0.5760242792109257, 0.6679670810699463, 0.8215892314910889, -1.0
vggish, bats2, 64, 0, -2, 0.6166919575113808, 0.6840752959251404, 0.8416669964790344, -1.0
vggish, bats2, 64, 0, -2, 0.5775417298937785, 0.6683511734008789, 0.8282510042190552, -1.0
vggish, bats2, 128, 0, -2, 0.6130306021717671, 0.7091507911682129, 0.8460363149642944, -1.0
vggish, bats2, 128, 0, -2, 0.6232313260941099, 0.7091404795646667, 0.8486744165420532, -1.0
vggish, bats2, 128, 0, -2, 0.6071076011846002, 0.6915407180786133, 0.8427208662033081, -1.0
vggish, bats2, 128, 0, -2, 0.6321158275748602, 0.7057801485061646, 0.8498131036758423, -1.0
vggish, bats2, 128, 0, -2, 0.640013162224416, 0.7149551510810852, 0.8516491651535034, -1.0
vggish, bats2, 256, 0, -2, 0.6232686980609419, 0.7167150974273682, 0.860546350479126, -1.0
vggish, bats2, 256, 0, -2, 0.6426592797783933, 0.7340619564056396, 0.8648027181625366, -1.0
vggish, bats2, 256, 0, -2, 0.6446379105658884, 0.7007935047149658, 0.8608794212341309, -1.0
vggish, bats2, 256, 0, -2, 0.34349030470914127, 0.2611023485660553, 0.5690827369689941, -1.0
vggish, bats2, 256, 0, -2, 0.6454293628808865, 0.7210036516189575, 0.8669609427452087, -1.0
vggish, rfxc, 4, 0, -2, 0.15505226480836237, 0.09799730032682419, 0.6576509475708008, -1.0
vggish, rfxc, 4, 0, -2, 0.12717770034843207, 0.0901246890425682, 0.6581501364707947, -1.0
vggish, rfxc, 4, 0, -2, 0.171602787456446, 0.10393407195806503, 0.6736431121826172, -1.0
vggish, rfxc, 4, 0, -2, 0.16986062717770034, 0.10221823304891586, 0.6639863848686218, -1.0
vggish, rfxc, 4, 0, -2, 0.1437282229965157, 0.09422970563173294, 0.6459211111068726, -1.0
vggish, rfxc, 8, 0, -2, 0.26140684410646386, 0.17329545319080353, 0.7743544578552246, -1.0
vggish, rfxc, 8, 0, -2, 0.24904942965779467, 0.15374542772769928, 0.7628384232521057, -1.0
vggish, rfxc, 8, 0, -2, 0.2652091254752852, 0.16974662244319916, 0.7608323097229004, -1.0
vggish, rfxc, 8, 0, -2, 0.279467680608365, 0.17364837229251862, 0.7762005925178528, -1.0
vggish, rfxc, 8, 0, -2, 0.2461977186311787, 0.16563129425048828, 0.7482041716575623, -1.0
vggish, rfxc, 16, 0, -2, 0.31046511627906975, 0.2546343505382538, 0.8361071944236755, -1.0
vggish, rfxc, 16, 0, -2, 0.32209302325581396, 0.25994643568992615, 0.8196640014648438, -1.0
vggish, rfxc, 16, 0, -2, 0.3186046511627907, 0.24944670498371124, 0.8185412287712097, -1.0
vggish, rfxc, 16, 0, -2, 0.34651162790697676, 0.2664235830307007, 0.8280655741691589, -1.0
vggish, rfxc, 16, 0, -2, 0.3372093023255814, 0.2637009918689728, 0.8291415572166443, -1.0
vggish, rfxc, 32, 0, -2, 0.39285714285714285, 0.35862424969673157, 0.8586717247962952, -1.0
vggish, rfxc, 32, 0, -2, 0.3949579831932773, 0.34508368372917175, 0.8611340522766113, -1.0
vggish, rfxc, 32, 0, -2, 0.37184873949579833, 0.3510042726993561, 0.8687312006950378, -1.0
vggish, rfxc, 32, 0, -2, 0.4222689075630252, 0.3924849033355713, 0.8622417449951172, -1.0
vggish, rfxc, 32, 0, -2, 0.41386554621848737, 0.3856538236141205, 0.8754104971885681, -1.0
vggish, rfxc_frogs, 4, 0, -2, 0.16633663366336635, 0.1628594547510147, 0.5951278209686279, -1.0
vggish, rfxc_frogs, 4, 0, -2, 0.2376237623762376, 0.18693076074123383, 0.6505846977233887, -1.0
vggish, rfxc_frogs, 4, 0, -2, 0.2079207920792079, 0.18621793389320374, 0.6364654302597046, -1.0
vggish, rfxc_frogs, 4, 0, -2, 0.20594059405940593, 0.18859262764453888, 0.64670729637146, -1.0
vggish, rfxc_frogs, 4, 0, -2, 0.21584158415841584, 0.18373896181583405, 0.6370005011558533, -1.0
vggish, rfxc_frogs, 8, 0, -2, 0.28633405639913234, 0.25374728441238403, 0.7154557704925537, -1.0
vggish, rfxc_frogs, 8, 0, -2, 0.3232104121475054, 0.2325984090566635, 0.7007747888565063, -1.0
vggish, rfxc_frogs, 8, 0, -2, 0.2928416485900217, 0.24442602694034576, 0.7124904990196228, -1.0
vggish, rfxc_frogs, 8, 0, -2, 0.3405639913232104, 0.22168225049972534, 0.6913486123085022, -1.0
vggish, rfxc_frogs, 8, 0, -2, 0.32537960954446854, 0.2491230070590973, 0.7075083255767822, -1.0
vggish, rfxc_frogs, 16, 0, -2, 0.3806970509383378, 0.386626273393631, 0.8097252249717712, -1.0
vggish, rfxc_frogs, 16, 0, -2, 0.3806970509383378, 0.3588232696056366, 0.7888902425765991, -1.0
vggish, rfxc_frogs, 16, 0, -2, 0.3941018766756032, 0.35150229930877686, 0.7908904552459717, -1.0
vggish, rfxc_frogs, 16, 0, -2, 0.4316353887399464, 0.38587138056755066, 0.7978328466415405, -1.0
vggish, rfxc_frogs, 16, 0, -2, 0.4155495978552279, 0.3321419060230255, 0.787819504737854, -1.0
vggish, rfxc_frogs, 32, 0, -2, 0.4619289340101523, 0.46102428436279297, 0.8505592942237854, -1.0
vggish, rfxc_frogs, 32, 0, -2, 0.5126903553299492, 0.5139343738555908, 0.8762553930282593, -1.0
vggish, rfxc_frogs, 32, 0, -2, 0.49238578680203043, 0.49091580510139465, 0.8330448269844055, -1.0
vggish, rfxc_frogs, 32, 0, -2, 0.4517766497461929, 0.46155816316604614, 0.8447399735450745, -1.0
vggish, rfxc_frogs, 32, 0, -2, 0.4619289340101523, 0.48460760712623596, 0.8440487384796143, -1.0
vggish, rfxc_birds, 4, 0, -2, 0.19751166407465007, 0.1694616973400116, 0.6204589605331421, -1.0
vggish, rfxc_birds, 4, 0, -2, 0.2052877138413686, 0.1876089870929718, 0.6247036457061768, -1.0
vggish, rfxc_birds, 4, 0, -2, 0.2099533437013997, 0.16799871623516083, 0.6120581030845642, -1.0
vggish, rfxc_birds, 4, 0, -2, 0.16485225505443235, 0.18380698561668396, 0.6282644271850586, -1.0
vggish, rfxc_birds, 4, 0, -2, 0.2301710730948678, 0.20140479505062103, 0.6462392807006836, -1.0
vggish, rfxc_birds, 8, 0, -2, 0.3079526226734349, 0.2510764002799988, 0.7075784206390381, -1.0
vggish, rfxc_birds, 8, 0, -2, 0.27411167512690354, 0.23831555247306824, 0.679113507270813, -1.0
vggish, rfxc_birds, 8, 0, -2, 0.26903553299492383, 0.2312709391117096, 0.6694775223731995, -1.0
vggish, rfxc_birds, 8, 0, -2, 0.2656514382402707, 0.24296905100345612, 0.6902663707733154, -1.0
vggish, rfxc_birds, 8, 0, -2, 0.29949238578680204, 0.25985270738601685, 0.6992849111557007, -1.0
vggish, rfxc_birds, 16, 0, -2, 0.32854209445585214, 0.32242724299430847, 0.7728155851364136, -1.0
vggish, rfxc_birds, 16, 0, -2, 0.33059548254620125, 0.31736642122268677, 0.7725992798805237, -1.0
vggish, rfxc_birds, 16, 0, -2, 0.3326488706365503, 0.3147905766963959, 0.7748266458511353, -1.0
vggish, rfxc_birds, 16, 0, -2, 0.34291581108829566, 0.34583714604377747, 0.7829688191413879, -1.0
vggish, rfxc_birds, 16, 0, -2, 0.36960985626283366, 0.34158942103385925, 0.7662239670753479, -1.0
vggish, rfxc_birds, 32, 0, -2, 0.3942652329749104, 0.39098742604255676, 0.8084543943405151, -1.0
vggish, rfxc_birds, 32, 0, -2, 0.3870967741935484, 0.4105326235294342, 0.8027458190917969, -1.0
vggish, rfxc_birds, 32, 0, -2, 0.3906810035842294, 0.37627363204956055, 0.8235897421836853, -1.0
vggish, rfxc_birds, 32, 0, -2, 0.3906810035842294, 0.41635602712631226, 0.8336425423622131, -1.0
vggish, rfxc_birds, 32, 0, -2, 0.3978494623655914, 0.38066715002059937, 0.7873983383178711, -1.0
vggish, godwit, 4, 0, -2, 0.39223300970873787, 0.3955967128276825, 0.6930336952209473, -1.0
vggish, godwit, 4, 0, -2, 0.4153846153846154, 0.3897169232368469, 0.6965224146842957, -1.0
vggish, godwit, 4, 0, -2, 0.38073188946975356, 0.35297518968582153, 0.6779493093490601, -1.0
vggish, godwit, 4, 0, -2, 0.41822255414488424, 0.3589223027229309, 0.6550964117050171, -1.0
vggish, godwit, 4, 0, -2, 0.4534727408513816, 0.4196929335594177, 0.7002059817314148, -1.0
vggish, godwit, 8, 0, -2, 0.48823970037453185, 0.4695155620574951, 0.7603074908256531, -1.0
vggish, godwit, 8, 0, -2, 0.4635205992509363, 0.4671485424041748, 0.7576416730880737, -1.0
vggish, godwit, 8, 0, -2, 0.46906367041198505, 0.457685649394989, 0.773167610168457, -1.0
vggish, godwit, 8, 0, -2, 0.4641198501872659, 0.4292050004005432, 0.7308105230331421, -1.0
vggish, godwit, 8, 0, -2, 0.5110112359550562, 0.46712931990623474, 0.7450852394104004, -1.0
vggish, godwit, 16, 0, -2, 0.5614167294649586, 0.5593034625053406, 0.7961234450340271, -1.0
vggish, godwit, 16, 0, -2, 0.5888470233609646, 0.6007512807846069, 0.827002227306366, -1.0
vggish, godwit, 16, 0, -2, 0.53413715146948, 0.576154887676239, 0.8264585733413696, -1.0
vggish, godwit, 16, 0, -2, 0.60120572720422, 0.5911118388175964, 0.8349608182907104, -1.0
vggish, godwit, 16, 0, -2, 0.5641296156744536, 0.555436372756958, 0.8116609454154968, -1.0
vggish, godwit, 32, 0, -2, 0.6317315026697178, 0.6396210789680481, 0.8488796353340149, -1.0
vggish, godwit, 32, 0, -2, 0.631121281464531, 0.6418010592460632, 0.8517935872077942, -1.0
vggish, godwit, 32, 0, -2, 0.6236460717009916, 0.642655074596405, 0.8549616932868958, -1.0
vggish, godwit, 32, 0, -2, 0.6428680396643783, 0.649224579334259, 0.8559480905532837, -1.0
vggish, godwit, 32, 0, -2, 0.6361556064073226, 0.6562048196792603, 0.8670574426651001, -1.0
vggish, godwit, 64, 0, -2, 0.6813135261923378, 0.6932951211929321, 0.8810954093933105, -1.0
vggish, godwit, 64, 0, -2, 0.6675527756059422, 0.7200538516044617, 0.8909038305282593, -1.0
vggish, godwit, 64, 0, -2, 0.6678655199374511, 0.7040872573852539, 0.8844934701919556, -1.0
vggish, godwit, 64, 0, -2, 0.6777169663799844, 0.7054913640022278, 0.8876533508300781, -1.0
vggish, godwit, 64, 0, -2, 0.6827208756841282, 0.7061055898666382, 0.8858482241630554, -1.0
vggish, godwit, 128, 0, -2, 0.7140740740740741, 0.748430609703064, 0.9078987836837769, -1.0
vggish, godwit, 128, 0, -2, 0.702880658436214, 0.7566487193107605, 0.906419575214386, -1.0
vggish, godwit, 128, 0, -2, 0.7130864197530864, 0.7491000890731812, 0.9090150594711304, -1.0
vggish, godwit, 128, 0, -2, 0.7148971193415637, 0.7501512765884399, 0.9088985323905945, -1.0
vggish, godwit, 128, 0, -2, 0.7162139917695474, 0.7515414953231812, 0.9078531265258789, -1.0
vggish, godwit, 256, 0, -2, 0.7321067157313708, 0.7806475758552551, 0.9211015701293945, -1.0
vggish, godwit, 256, 0, -2, 0.7376264949402024, 0.7803529500961304, 0.9186665415763855, -1.0
vggish, godwit, 256, 0, -2, 0.7256669733210671, 0.7786582708358765, 0.921634316444397, -1.0
vggish, godwit, 256, 0, -2, 0.7356025758969641, 0.7798107862472534, 0.9227398037910461, -1.0
vggish, godwit, 256, 0, -2, 0.7282428702851886, 0.7753692269325256, 0.9187433123588562, -1.0
vggish, yellowhammer, 4, 0, -2, 0.45798045602605864, 0.4972701072692871, 0.4914394021034241, -1.0
vggish, yellowhammer, 4, 0, -2, 0.5133550488599349, 0.48296013474464417, 0.4775114059448242, -1.0
vggish, yellowhammer, 4, 0, -2, 0.4820846905537459, 0.5048901438713074, 0.496573269367218, -1.0
vggish, yellowhammer, 4, 0, -2, 0.48469055374592834, 0.5064141750335693, 0.5089352130889893, -1.0
vggish, yellowhammer, 4, 0, -2, 0.5511400651465798, 0.4968964457511902, 0.4904971122741699, -1.0
vggish, yellowhammer, 8, 0, -2, 0.4472822527832351, 0.5079429149627686, 0.5058621764183044, -1.0
vggish, yellowhammer, 8, 0, -2, 0.5127701375245579, 0.4714970588684082, 0.452449768781662, -1.0
vggish, yellowhammer, 8, 0, -2, 0.5828421741977734, 0.5082901120185852, 0.5165753364562988, -1.0
vggish, yellowhammer, 8, 0, -2, 0.4590700720366732, 0.494579017162323, 0.49027806520462036, -1.0
vggish, yellowhammer, 8, 0, -2, 0.48526522593320237, 0.4895559847354889, 0.4730173349380493, -1.0
vggish, yellowhammer, 16, 0, -2, 0.4804765056254136, 0.4930182993412018, 0.490959495306015, -1.0
vggish, yellowhammer, 16, 0, -2, 0.5493050959629384, 0.5048065781593323, 0.505339503288269, -1.0
vggish, yellowhammer, 16, 0, -2, 0.4937127729980146, 0.5275111198425293, 0.5416516065597534, -1.0
vggish, yellowhammer, 16, 0, -2, 0.5373924553275976, 0.4959363341331482, 0.4889066815376282, -1.0
vggish, yellowhammer, 16, 0, -2, 0.45268034414295166, 0.4916984736919403, 0.4874073565006256, -1.0
vggish, yellowhammer, 32, 0, -2, 0.5179175118323192, 0.510948121547699, 0.5136577486991882, -1.0
vggish, yellowhammer, 32, 0, -2, 0.5544286680189318, 0.5088663697242737, 0.5160667896270752, -1.0
vggish, yellowhammer, 32, 0, -2, 0.519945909398242, 0.5002343058586121, 0.5027377009391785, -1.0
vggish, yellowhammer, 32, 0, -2, 0.5138607167004733, 0.5036734342575073, 0.5083688497543335, -1.0
vggish, yellowhammer, 32, 0, -2, 0.4455713319810683, 0.5003136396408081, 0.4970768988132477, -1.0
vggish, yellowhammer, 64, 0, -2, 0.5363957597173145, 0.5183967351913452, 0.5187985897064209, -1.0
vggish, yellowhammer, 64, 0, -2, 0.5222614840989399, 0.5213629007339478, 0.5278921723365784, -1.0
vggish, yellowhammer, 64, 0, -2, 0.6035335689045936, 0.5370173454284668, 0.5532850027084351, -1.0
vggish, yellowhammer, 64, 0, -2, 0.5067137809187279, 0.5048370361328125, 0.500917911529541, -1.0
vggish, yellowhammer, 64, 0, -2, 0.48056537102473496, 0.5218874216079712, 0.523597776889801, -1.0
vggish, yellowhammer, 128, 0, -2, 0.5493395493395493, 0.5287690758705139, 0.5429186820983887, -1.0
vggish, yellowhammer, 128, 0, -2, 0.5470085470085471, 0.5403261184692383, 0.5530902743339539, -1.0
vggish, yellowhammer, 128, 0, -2, 0.5423465423465423, 0.5218394994735718, 0.5332164764404297, -1.0
vggish, yellowhammer, 128, 0, -2, 0.5205905205905206, 0.535468339920044, 0.5433244705200195, -1.0
vggish, yellowhammer, 128, 0, -2, 0.5555555555555556, 0.5375725626945496, 0.5469485521316528, -1.0
vggish, yellowhammer, 256, 0, -2, 0.5518913676042677, 0.5508694648742676, 0.5856869220733643, -1.0
vggish, yellowhammer, 256, 0, -2, 0.6149369544131911, 0.5367419719696045, 0.5493677854537964, -1.0
vggish, yellowhammer, 256, 0, -2, 0.5751697381183317, 0.5281720161437988, 0.5553620457649231, -1.0
vggish, yellowhammer, 256, 0, -2, 0.5838991270611057, 0.5519062876701355, 0.5949559807777405, -1.0
vggish, yellowhammer, 256, 0, -2, 0.5751697381183317, 0.548209011554718, 0.5821124315261841, -1.0
audiomae_large_mean, bats2, 4, 0, -2, 0.47553041018387554, 0.5008924007415771, 0.7419884204864502, -1.0
audiomae_large_mean, bats2, 4, 0, -2, 0.5731258840169732, 0.5794050693511963, 0.7908834218978882, -1.0
audiomae_large_mean, bats2, 4, 0, -2, 0.5652050919377652, 0.5721062421798706, 0.7897055149078369, -1.0
audiomae_large_mean, bats2, 4, 0, -2, 0.4053748231966054, 0.44179201126098633, 0.7006192803382874, -1.0
audiomae_large_mean, bats2, 4, 0, -2, 0.4724186704384724, 0.46576690673828125, 0.6926770210266113, -1.0
audiomae_large_mean, bats2, 8, 0, -2, 0.51179312304632, 0.5847719311714172, 0.7981727123260498, -1.0
audiomae_large_mean, bats2, 8, 0, -2, 0.570900824097755, 0.6433119773864746, 0.8172217607498169, -1.0
audiomae_large_mean, bats2, 8, 0, -2, 0.5564080704745666, 0.6078217029571533, 0.805747926235199, -1.0
audiomae_large_mean, bats2, 8, 0, -2, 0.5200341005967605, 0.5558725595474243, 0.7857481241226196, -1.0
audiomae_large_mean, bats2, 8, 0, -2, 0.47655583972719523, 0.5175975561141968, 0.7503919005393982, -1.0
audiomae_large_mean, bats2, 16, 0, -2, 0.6171494121020935, 0.6901464462280273, 0.850358247756958, -1.0
audiomae_large_mean, bats2, 16, 0, -2, 0.643246343561801, 0.7043498754501343, 0.8404879570007324, -1.0
audiomae_large_mean, bats2, 16, 0, -2, 0.5643819902494981, 0.6504863500595093, 0.8285095691680908, -1.0
audiomae_large_mean, bats2, 16, 0, -2, 0.631201605965013, 0.6925448179244995, 0.8535123467445374, -1.0
audiomae_large_mean, bats2, 16, 0, -2, 0.5841697734442214, 0.6230678558349609, 0.8070241212844849, -1.0
audiomae_large_mean, bats2, 32, 0, -2, 0.6786444639205376, 0.7486437559127808, 0.8824499845504761, -1.0
audiomae_large_mean, bats2, 32, 0, -2, 0.6882851300029215, 0.7748483419418335, 0.880998969078064, -1.0
audiomae_large_mean, bats2, 32, 0, -2, 0.6333625474729769, 0.7078114748001099, 0.8627105951309204, -1.0
audiomae_large_mean, bats2, 32, 0, -2, 0.7090271691498685, 0.7812896966934204, 0.8904098868370056, -1.0
audiomae_large_mean, bats2, 32, 0, -2, 0.6666666666666666, 0.736328661441803, 0.8775148987770081, -1.0
audiomae_large_mean, bats2, 64, 0, -2, 0.7317147192716237, 0.8022240400314331, 0.9067162871360779, -1.0
audiomae_large_mean, bats2, 64, 0, -2, 0.7526555386949925, 0.8224526643753052, 0.9153231382369995, -1.0
audiomae_large_mean, bats2, 64, 0, -2, 0.7226100151745068, 0.8049283027648926, 0.9035322666168213, -1.0
audiomae_large_mean, bats2, 64, 0, -2, 0.7635811836115326, 0.8260869979858398, 0.9205434322357178, -1.0
audiomae_large_mean, bats2, 64, 0, -2, 0.7314112291350531, 0.7946475744247437, 0.9097411632537842, -1.0
audiomae_large_mean, bats2, 128, 0, -2, 0.7759131293188549, 0.8652074337005615, 0.9299606680870056, -1.0
audiomae_large_mean, bats2, 128, 0, -2, 0.7857847976307996, 0.8701430559158325, 0.9352875351905823, -1.0
audiomae_large_mean, bats2, 128, 0, -2, 0.803224744981902, 0.8723037242889404, 0.9372636079788208, -1.0
audiomae_large_mean, bats2, 128, 0, -2, 0.796972688384337, 0.8653923273086548, 0.9330177307128906, -1.0
audiomae_large_mean, bats2, 128, 0, -2, 0.7973017439947351, 0.8615530133247375, 0.933570384979248, -1.0
audiomae_large_mean, bats2, 256, 0, -2, 0.8365650969529086, 0.8936552405357361, 0.9517670273780823, -1.0
audiomae_large_mean, bats2, 256, 0, -2, 0.8306292045904234, 0.8994044065475464, 0.9523645043373108, -1.0
audiomae_large_mean, bats2, 256, 0, -2, 0.8337950138504155, 0.877549946308136, 0.9463467597961426, -1.0
audiomae_large_mean, bats2, 256, 0, -2, 0.8211317768104471, 0.8925977349281311, 0.9478309154510498, -1.0
audiomae_large_mean, bats2, 256, 0, -2, 0.8341907400079145, 0.898310661315918, 0.9494050741195679, -1.0
audiomae_large_mean, rfxc, 4, 0, -2, 0.24477351916376305, 0.2243250608444214, 0.7963011264801025, -1.0
audiomae_large_mean, rfxc, 4, 0, -2, 0.20905923344947736, 0.1438879817724228, 0.7578851580619812, -1.0
audiomae_large_mean, rfxc, 4, 0, -2, 0.2865853658536585, 0.242414653301239, 0.8144215941429138, -1.0
audiomae_large_mean, rfxc, 4, 0, -2, 0.23170731707317074, 0.19479934871196747, 0.7787466645240784, -1.0
audiomae_large_mean, rfxc, 4, 0, -2, 0.22996515679442509, 0.18511731922626495, 0.7601923942565918, -1.0
audiomae_large_mean, rfxc, 8, 0, -2, 0.3821292775665399, 0.32024428248405457, 0.8577606081962585, -1.0
audiomae_large_mean, rfxc, 8, 0, -2, 0.33174904942965777, 0.3081381022930145, 0.8509674072265625, -1.0
audiomae_large_mean, rfxc, 8, 0, -2, 0.41730038022813687, 0.34906935691833496, 0.8652747273445129, -1.0
audiomae_large_mean, rfxc, 8, 0, -2, 0.3583650190114068, 0.3049685060977936, 0.8467931747436523, -1.0
audiomae_large_mean, rfxc, 8, 0, -2, 0.3688212927756654, 0.32029399275779724, 0.8500387668609619, -1.0
audiomae_large_mean, rfxc, 16, 0, -2, 0.4790697674418605, 0.47078609466552734, 0.9032116532325745, -1.0
audiomae_large_mean, rfxc, 16, 0, -2, 0.44883720930232557, 0.44873884320259094, 0.8981578946113586, -1.0
audiomae_large_mean, rfxc, 16, 0, -2, 0.4790697674418605, 0.46212252974510193, 0.8967177271842957, -1.0
audiomae_large_mean, rfxc, 16, 0, -2, 0.4848837209302326, 0.4569450616836548, 0.9020416736602783, -1.0
audiomae_large_mean, rfxc, 16, 0, -2, 0.48023255813953486, 0.4601832926273346, 0.8967106938362122, -1.0
audiomae_large_mean, rfxc, 32, 0, -2, 0.5399159663865546, 0.5459179878234863, 0.92875736951828, -1.0
audiomae_large_mean, rfxc, 32, 0, -2, 0.5273109243697479, 0.5732243657112122, 0.930830180644989, -1.0
audiomae_large_mean, rfxc, 32, 0, -2, 0.5294117647058824, 0.5699874758720398, 0.9285560250282288, -1.0
audiomae_large_mean, rfxc, 32, 0, -2, 0.5567226890756303, 0.5456928610801697, 0.9329609870910645, -1.0
audiomae_large_mean, rfxc, 32, 0, -2, 0.5525210084033614, 0.5984584093093872, 0.9171762466430664, -1.0
audiomae_large_mean, rfxc_frogs, 4, 0, -2, 0.32673267326732675, 0.2638735771179199, 0.7272894382476807, -1.0
audiomae_large_mean, rfxc_frogs, 4, 0, -2, 0.3306930693069307, 0.2868555784225464, 0.7492668628692627, -1.0
audiomae_large_mean, rfxc_frogs, 4, 0, -2, 0.27920792079207923, 0.2569880485534668, 0.7348635196685791, -1.0
audiomae_large_mean, rfxc_frogs, 4, 0, -2, 0.3702970297029703, 0.30966779589653015, 0.7671583294868469, -1.0
audiomae_large_mean, rfxc_frogs, 4, 0, -2, 0.3346534653465347, 0.3301906883716583, 0.7915698885917664, -1.0
audiomae_large_mean, rfxc_frogs, 8, 0, -2, 0.43817787418655096, 0.4263986349105835, 0.8231691122055054, -1.0
audiomae_large_mean, rfxc_frogs, 8, 0, -2, 0.41865509761388287, 0.39270269870758057, 0.8112831115722656, -1.0
audiomae_large_mean, rfxc_frogs, 8, 0, -2, 0.4360086767895879, 0.4132310748100281, 0.8428523540496826, -1.0
audiomae_large_mean, rfxc_frogs, 8, 0, -2, 0.4229934924078091, 0.3929801881313324, 0.8295047879219055, -1.0
audiomae_large_mean, rfxc_frogs, 8, 0, -2, 0.40997830802603036, 0.3973176181316376, 0.8382583260536194, -1.0
audiomae_large_mean, rfxc_frogs, 16, 0, -2, 0.517426273458445, 0.4953574240207672, 0.862421989440918, -1.0
audiomae_large_mean, rfxc_frogs, 16, 0, -2, 0.49865951742627346, 0.5149670243263245, 0.8732264041900635, -1.0
audiomae_large_mean, rfxc_frogs, 16, 0, -2, 0.5281501340482574, 0.5262176394462585, 0.8879531621932983, -1.0
audiomae_large_mean, rfxc_frogs, 16, 0, -2, 0.5201072386058981, 0.5121262073516846, 0.8801482915878296, -1.0
audiomae_large_mean, rfxc_frogs, 16, 0, -2, 0.5361930294906166, 0.5244096517562866, 0.873504102230072, -1.0
audiomae_large_mean, rfxc_frogs, 32, 0, -2, 0.6294416243654822, 0.6314211487770081, 0.9137052893638611, -1.0
audiomae_large_mean, rfxc_frogs, 32, 0, -2, 0.6345177664974619, 0.6805346012115479, 0.9293786883354187, -1.0
audiomae_large_mean, rfxc_frogs, 32, 0, -2, 0.5786802030456852, 0.594065248966217, 0.9064561724662781, -1.0
audiomae_large_mean, rfxc_frogs, 32, 0, -2, 0.5634517766497462, 0.6053408980369568, 0.9113210439682007, -1.0
audiomae_large_mean, rfxc_frogs, 32, 0, -2, 0.5634517766497462, 0.5851506590843201, 0.9096457958221436, -1.0
audiomae_large_mean, rfxc_birds, 4, 0, -2, 0.28771384136858474, 0.25688624382019043, 0.7408531904220581, -1.0
audiomae_large_mean, rfxc_birds, 4, 0, -2, 0.30171073094867806, 0.2770581841468811, 0.7372575998306274, -1.0
audiomae_large_mean, rfxc_birds, 4, 0, -2, 0.2939346811819596, 0.2640959322452545, 0.713608980178833, -1.0
audiomae_large_mean, rfxc_birds, 4, 0, -2, 0.28149300155520995, 0.258097380399704, 0.7318925857543945, -1.0
audiomae_large_mean, rfxc_birds, 4, 0, -2, 0.27682737169517885, 0.25682660937309265, 0.7226395010948181, -1.0
audiomae_large_mean, rfxc_birds, 8, 0, -2, 0.4128595600676819, 0.396699458360672, 0.8141809105873108, -1.0
audiomae_large_mean, rfxc_birds, 8, 0, -2, 0.3942470389170897, 0.37217575311660767, 0.7894920110702515, -1.0
audiomae_large_mean, rfxc_birds, 8, 0, -2, 0.3688663282571912, 0.37223708629608154, 0.7788227796554565, -1.0
audiomae_large_mean, rfxc_birds, 8, 0, -2, 0.40609137055837563, 0.40867316722869873, 0.809249997138977, -1.0
audiomae_large_mean, rfxc_birds, 8, 0, -2, 0.42470389170896783, 0.4006856679916382, 0.8155863285064697, -1.0
audiomae_large_mean, rfxc_birds, 16, 0, -2, 0.4928131416837782, 0.5349006056785583, 0.8842089176177979, -1.0
audiomae_large_mean, rfxc_birds, 16, 0, -2, 0.47433264887063653, 0.4890217185020447, 0.8683518171310425, -1.0
audiomae_large_mean, rfxc_birds, 16, 0, -2, 0.5092402464065708, 0.5342320203781128, 0.8623069524765015, -1.0
audiomae_large_mean, rfxc_birds, 16, 0, -2, 0.5051334702258727, 0.5158785581588745, 0.8659186959266663, -1.0
audiomae_large_mean, rfxc_birds, 16, 0, -2, 0.5174537987679672, 0.536019504070282, 0.8763306140899658, -1.0
audiomae_large_mean, rfxc_birds, 32, 0, -2, 0.5125448028673835, 0.6049357652664185, 0.8955712914466858, -1.0
audiomae_large_mean, rfxc_birds, 32, 0, -2, 0.5591397849462365, 0.5685698390007019, 0.8973945379257202, -1.0
audiomae_large_mean, rfxc_birds, 32, 0, -2, 0.5197132616487455, 0.6014300584793091, 0.9018563628196716, -1.0
audiomae_large_mean, rfxc_birds, 32, 0, -2, 0.5627240143369175, 0.6145787239074707, 0.9196305871009827, -1.0
audiomae_large_mean, rfxc_birds, 32, 0, -2, 0.5125448028673835, 0.5730282068252563, 0.9004627466201782, -1.0
audiomae_large_mean, godwit, 4, 0, -2, 0.5008215085884988, 0.519610583782196, 0.7731561064720154, -1.0
audiomae_large_mean, godwit, 4, 0, -2, 0.5162061239731143, 0.4903391897678375, 0.7374550700187683, -1.0
audiomae_large_mean, godwit, 4, 0, -2, 0.431814787154593, 0.3577958047389984, 0.6548644304275513, -1.0
audiomae_large_mean, godwit, 4, 0, -2, 0.44958924570575054, 0.4286664128303528, 0.7372959852218628, -1.0
audiomae_large_mean, godwit, 4, 0, -2, 0.5218820014936519, 0.5102511644363403, 0.7923863530158997, -1.0
audiomae_large_mean, godwit, 8, 0, -2, 0.6020973782771536, 0.6520815491676331, 0.8281623721122742, -1.0
audiomae_large_mean, godwit, 8, 0, -2, 0.5397752808988764, 0.5882112383842468, 0.80572509765625, -1.0
audiomae_large_mean, godwit, 8, 0, -2, 0.45767790262172287, 0.420710951089859, 0.7065508961677551, -1.0
audiomae_large_mean, godwit, 8, 0, -2, 0.525243445692884, 0.563125491142273, 0.8067224621772766, -1.0
audiomae_large_mean, godwit, 8, 0, -2, 0.5902621722846442, 0.5886456370353699, 0.8136821985244751, -1.0
audiomae_large_mean, godwit, 16, 0, -2, 0.681085154483798, 0.7441294193267822, 0.8874022364616394, -1.0
audiomae_large_mean, godwit, 16, 0, -2, 0.6681235870384326, 0.6905766725540161, 0.8666752576828003, -1.0
audiomae_large_mean, godwit, 16, 0, -2, 0.6111529766390355, 0.6248769164085388, 0.8343864679336548, -1.0
audiomae_large_mean, godwit, 16, 0, -2, 0.6755086661642803, 0.7171560525894165, 0.8784135580062866, -1.0
audiomae_large_mean, godwit, 16, 0, -2, 0.6768651092690279, 0.6999915838241577, 0.8807283639907837, -1.0
audiomae_large_mean, godwit, 32, 0, -2, 0.7330282227307399, 0.80084627866745, 0.9223743677139282, -1.0
audiomae_large_mean, godwit, 32, 0, -2, 0.7292143401983219, 0.7861725091934204, 0.905398964881897, -1.0
audiomae_large_mean, godwit, 32, 0, -2, 0.7113653699466056, 0.77604740858078, 0.907235324382782, -1.0
audiomae_large_mean, godwit, 32, 0, -2, 0.7165522501906941, 0.7789936661720276, 0.9124032855033875, -1.0
audiomae_large_mean, godwit, 32, 0, -2, 0.7163996948893974, 0.7760489583015442, 0.9076253175735474, -1.0
audiomae_large_mean, godwit, 64, 0, -2, 0.7821735731039875, 0.8383666276931763, 0.9381729960441589, -1.0
audiomae_large_mean, godwit, 64, 0, -2, 0.7893666927286943, 0.8492833971977234, 0.9429925084114075, -1.0
audiomae_large_mean, godwit, 64, 0, -2, 0.7771696637998436, 0.8403140902519226, 0.9378108978271484, -1.0
audiomae_large_mean, godwit, 64, 0, -2, 0.7968725566849101, 0.8535011410713196, 0.9446675181388855, -1.0
audiomae_large_mean, godwit, 64, 0, -2, 0.7806098514464426, 0.8395944833755493, 0.9363496899604797, -1.0
audiomae_large_mean, godwit, 128, 0, -2, 0.8291358024691358, 0.8890925645828247, 0.9593012928962708, -1.0
audiomae_large_mean, godwit, 128, 0, -2, 0.8268312757201646, 0.8842531442642212, 0.9570478200912476, -1.0
audiomae_large_mean, godwit, 128, 0, -2, 0.8067489711934156, 0.8799910545349121, 0.9565092921257019, -1.0
audiomae_large_mean, godwit, 128, 0, -2, 0.8330864197530864, 0.8906062245368958, 0.9604701995849609, -1.0
audiomae_large_mean, godwit, 128, 0, -2, 0.8271604938271605, 0.8841904401779175, 0.9569476842880249, -1.0
audiomae_large_mean, godwit, 256, 0, -2, 0.8575896964121436, 0.9147842526435852, 0.9712597131729126, -1.0
audiomae_large_mean, godwit, 256, 0, -2, 0.8585096596136155, 0.9124644994735718, 0.9700401425361633, -1.0
audiomae_large_mean, godwit, 256, 0, -2, 0.8458141674333026, 0.905950665473938, 0.9686267971992493, -1.0
audiomae_large_mean, godwit, 256, 0, -2, 0.8699172033118675, 0.9107083082199097, 0.9700957536697388, -1.0
audiomae_large_mean, godwit, 256, 0, -2, 0.8540938362465501, 0.910142719745636, 0.9685718417167664, -1.0
audiomae_large_mean, yellowhammer, 4, 0, -2, 0.4201954397394137, 0.5284830331802368, 0.5374408960342407, -1.0
audiomae_large_mean, yellowhammer, 4, 0, -2, 0.6254071661237784, 0.5130108594894409, 0.5177854299545288, -1.0
audiomae_large_mean, yellowhammer, 4, 0, -2, 0.5563517915309446, 0.50589519739151, 0.5104275941848755, -1.0
audiomae_large_mean, yellowhammer, 4, 0, -2, 0.48534201954397393, 0.5150787830352783, 0.5181548595428467, -1.0
audiomae_large_mean, yellowhammer, 4, 0, -2, 0.44299674267100975, 0.4820399880409241, 0.4697239398956299, -1.0
audiomae_large_mean, yellowhammer, 8, 0, -2, 0.4656188605108055, 0.5090949535369873, 0.5038912892341614, -1.0
audiomae_large_mean, yellowhammer, 8, 0, -2, 0.5887360838244925, 0.5260592103004456, 0.5310095548629761, -1.0
audiomae_large_mean, yellowhammer, 8, 0, -2, 0.5573018991486575, 0.5293017625808716, 0.5451052784919739, -1.0
audiomae_large_mean, yellowhammer, 8, 0, -2, 0.47806155861165683, 0.501899003982544, 0.4971241056919098, -1.0
audiomae_large_mean, yellowhammer, 8, 0, -2, 0.4682383759004584, 0.5016694068908691, 0.4965081214904785, -1.0
audiomae_large_mean, yellowhammer, 16, 0, -2, 0.46459298477829253, 0.4975484013557434, 0.4870750904083252, -1.0
audiomae_large_mean, yellowhammer, 16, 0, -2, 0.5929847782925215, 0.5604658722877502, 0.604142427444458, -1.0
audiomae_large_mean, yellowhammer, 16, 0, -2, 0.5433487756452681, 0.566311240196228, 0.5743111371994019, -1.0
audiomae_large_mean, yellowhammer, 16, 0, -2, 0.5982792852415619, 0.5386935472488403, 0.5537674427032471, -1.0
audiomae_large_mean, yellowhammer, 16, 0, -2, 0.49040370615486434, 0.4991632401943207, 0.49652016162872314, -1.0
audiomae_large_mean, yellowhammer, 32, 0, -2, 0.5882352941176471, 0.5962905883789062, 0.6262909173965454, -1.0
audiomae_large_mean, yellowhammer, 32, 0, -2, 0.6044624746450304, 0.57518070936203, 0.6049239635467529, -1.0
audiomae_large_mean, yellowhammer, 32, 0, -2, 0.5564570655848546, 0.5566600561141968, 0.5735287070274353, -1.0
audiomae_large_mean, yellowhammer, 32, 0, -2, 0.5665990534144693, 0.5467830896377563, 0.5604578256607056, -1.0
audiomae_large_mean, yellowhammer, 32, 0, -2, 0.5388776200135227, 0.5837297439575195, 0.6126172542572021, -1.0
audiomae_large_mean, yellowhammer, 64, 0, -2, 0.5851590106007067, 0.6357207894325256, 0.6679430603981018, -1.0
audiomae_large_mean, yellowhammer, 64, 0, -2, 0.5893992932862191, 0.6098471879959106, 0.6384235620498657, -1.0
audiomae_large_mean, yellowhammer, 64, 0, -2, 0.5568904593639576, 0.59075528383255, 0.6128413677215576, -1.0
audiomae_large_mean, yellowhammer, 64, 0, -2, 0.5795053003533569, 0.5660975575447083, 0.5956788659095764, -1.0
audiomae_large_mean, yellowhammer, 64, 0, -2, 0.6515901060070671, 0.600497305393219, 0.6341431140899658, -1.0
audiomae_large_mean, yellowhammer, 128, 0, -2, 0.6076146076146076, 0.609691321849823, 0.6634228229522705, -1.0
audiomae_large_mean, yellowhammer, 128, 0, -2, 0.5563325563325563, 0.6504309177398682, 0.6932677030563354, -1.0
audiomae_large_mean, yellowhammer, 128, 0, -2, 0.5454545454545454, 0.6250293254852295, 0.6337424516677856, -1.0
audiomae_large_mean, yellowhammer, 128, 0, -2, 0.6814296814296814, 0.6864020824432373, 0.716495156288147, -1.0
audiomae_large_mean, yellowhammer, 128, 0, -2, 0.6744366744366744, 0.6777030229568481, 0.7155613899230957, -1.0
audiomae_large_mean, yellowhammer, 256, 0, -2, 0.6673132880698351, 0.6406969428062439, 0.7208961248397827, -1.0
audiomae_large_mean, yellowhammer, 256, 0, -2, 0.6382153249272551, 0.6596100330352783, 0.7281460762023926, -1.0
audiomae_large_mean, yellowhammer, 256, 0, -2, 0.7371483996120272, 0.6642393469810486, 0.7303355932235718, -1.0
audiomae_large_mean, yellowhammer, 256, 0, -2, 0.7119301648884578, 0.7417430877685547, 0.7907328605651855, -1.0
audiomae_large_mean, yellowhammer, 256, 0, -2, 0.6867119301648884, 0.7137492299079895, 0.7755987644195557, -1.0
audiomae_large_ft_mean_2layer, bats2, 4, 0, -2, 0.43026874115983027, 0.4892057180404663, 0.7083097100257874, -1.0
audiomae_large_ft_mean_2layer, bats2, 4, 0, -2, 0.5086280056577086, 0.5507732033729553, 0.7294501662254333, -1.0
audiomae_large_ft_mean_2layer, bats2, 4, 0, -2, 0.5335219236209335, 0.5906678438186646, 0.7735404372215271, -1.0
audiomae_large_ft_mean_2layer, bats2, 4, 0, -2, 0.38613861386138615, 0.4613129496574402, 0.6816211938858032, -1.0
audiomae_large_ft_mean_2layer, bats2, 4, 0, -2, 0.48118811881188117, 0.49074649810791016, 0.712409496307373, -1.0
audiomae_large_ft_mean_2layer, bats2, 8, 0, -2, 0.5396419437340153, 0.6350167989730835, 0.7992092967033386, -1.0
audiomae_large_ft_mean_2layer, bats2, 8, 0, -2, 0.5743108837737994, 0.6151916980743408, 0.7789196372032166, -1.0
audiomae_large_ft_mean_2layer, bats2, 8, 0, -2, 0.5203182722364308, 0.5960021018981934, 0.7624175548553467, -1.0
audiomae_large_ft_mean_2layer, bats2, 8, 0, -2, 0.4853651605569764, 0.5739926099777222, 0.7578426599502563, -1.0
audiomae_large_ft_mean_2layer, bats2, 8, 0, -2, 0.49559533958510943, 0.553309440612793, 0.7532885074615479, -1.0
audiomae_large_ft_mean_2layer, bats2, 16, 0, -2, 0.5884714654430743, 0.6544700860977173, 0.8177788257598877, -1.0
audiomae_large_ft_mean_2layer, bats2, 16, 0, -2, 0.6541439632922282, 0.7272448539733887, 0.8577329516410828, -1.0
audiomae_large_ft_mean_2layer, bats2, 16, 0, -2, 0.5695440206481216, 0.6450680494308472, 0.8174359202384949, -1.0
audiomae_large_ft_mean_2layer, bats2, 16, 0, -2, 0.6185833094350445, 0.7168755531311035, 0.8500394225120544, -1.0
audiomae_large_ft_mean_2layer, bats2, 16, 0, -2, 0.5635216518497276, 0.6503341794013977, 0.8139995336532593, -1.0
audiomae_large_ft_mean_2layer, bats2, 32, 0, -2, 0.6529360210341806, 0.7392494678497314, 0.8708820939064026, -1.0
audiomae_large_ft_mean_2layer, bats2, 32, 0, -2, 0.6850715746421268, 0.7294837236404419, 0.8632845878601074, -1.0
audiomae_large_ft_mean_2layer, bats2, 32, 0, -2, 0.6660823838737949, 0.7036269903182983, 0.8572014570236206, -1.0
audiomae_large_ft_mean_2layer, bats2, 32, 0, -2, 0.6780601811276658, 0.771040678024292, 0.8841536045074463, -1.0
audiomae_large_ft_mean_2layer, bats2, 32, 0, -2, 0.637744668419515, 0.7334359884262085, 0.8541789650917053, -1.0
audiomae_large_ft_mean_2layer, bats2, 64, 0, -2, 0.6852807283763278, 0.768274188041687, 0.8823579549789429, -1.0
audiomae_large_ft_mean_2layer, bats2, 64, 0, -2, 0.7025796661608498, 0.7975871562957764, 0.8932954668998718, -1.0
audiomae_large_ft_mean_2layer, bats2, 64, 0, -2, 0.7408194233687405, 0.8082380294799805, 0.906163215637207, -1.0
audiomae_large_ft_mean_2layer, bats2, 64, 0, -2, 0.705918057663126, 0.7944769859313965, 0.8948491811752319, -1.0
audiomae_large_ft_mean_2layer, bats2, 64, 0, -2, 0.6874051593323217, 0.7796297073364258, 0.8874053955078125, -1.0
audiomae_large_ft_mean_2layer, bats2, 128, 0, -2, 0.7518920697597894, 0.8301839232444763, 0.9140570759773254, -1.0
audiomae_large_ft_mean_2layer, bats2, 128, 0, -2, 0.7351102336294834, 0.8434754014015198, 0.9197530746459961, -1.0
audiomae_large_ft_mean_2layer, bats2, 128, 0, -2, 0.7347811780190853, 0.830879807472229, 0.913783848285675, -1.0
audiomae_large_ft_mean_2layer, bats2, 128, 0, -2, 0.7722935176044752, 0.8480977416038513, 0.92215895652771, -1.0
audiomae_large_ft_mean_2layer, bats2, 128, 0, -2, 0.7555116814741691, 0.8233312368392944, 0.9144209027290344, -1.0
audiomae_large_ft_mean_2layer, bats2, 256, 0, -2, 0.7700831024930748, 0.8343629240989685, 0.9165244102478027, -1.0
audiomae_large_ft_mean_2layer, bats2, 256, 0, -2, 0.8013454689354966, 0.8875795006752014, 0.9431962966918945, -1.0
audiomae_large_ft_mean_2layer, bats2, 256, 0, -2, 0.7922437673130194, 0.8531029224395752, 0.9344733357429504, -1.0
audiomae_large_ft_mean_2layer, bats2, 256, 0, -2, 0.7831420656905421, 0.857683539390564, 0.9307038187980652, -1.0
audiomae_large_ft_mean_2layer, bats2, 256, 0, -2, 0.7510882469331223, 0.8258184194564819, 0.9154092669487, -1.0
audiomae_large_ft_mean_2layer, rfxc, 4, 0, -2, 0.22038327526132404, 0.21987871825695038, 0.7625865936279297, -1.0
audiomae_large_ft_mean_2layer, rfxc, 4, 0, -2, 0.20209059233449478, 0.19184625148773193, 0.7476045489311218, -1.0
audiomae_large_ft_mean_2layer, rfxc, 4, 0, -2, 0.25609756097560976, 0.24333429336547852, 0.773876965045929, -1.0
audiomae_large_ft_mean_2layer, rfxc, 4, 0, -2, 0.1837979094076655, 0.18894875049591064, 0.747729480266571, -1.0
audiomae_large_ft_mean_2layer, rfxc, 4, 0, -2, 0.2221254355400697, 0.19145441055297852, 0.7455175518989563, -1.0
audiomae_large_ft_mean_2layer, rfxc, 8, 0, -2, 0.32129277566539927, 0.30096161365509033, 0.8165686726570129, -1.0
audiomae_large_ft_mean_2layer, rfxc, 8, 0, -2, 0.31844106463878324, 0.31318455934524536, 0.8404520153999329, -1.0
audiomae_large_ft_mean_2layer, rfxc, 8, 0, -2, 0.3678707224334601, 0.34202370047569275, 0.8274843096733093, -1.0
audiomae_large_ft_mean_2layer, rfxc, 8, 0, -2, 0.32224334600760457, 0.3142755627632141, 0.8157971501350403, -1.0
audiomae_large_ft_mean_2layer, rfxc, 8, 0, -2, 0.3450570342205323, 0.33118000626564026, 0.8289763331413269, -1.0
audiomae_large_ft_mean_2layer, rfxc, 16, 0, -2, 0.34186046511627904, 0.3544919490814209, 0.8172085881233215, -1.0
audiomae_large_ft_mean_2layer, rfxc, 16, 0, -2, 0.3988372093023256, 0.39074480533599854, 0.8457009196281433, -1.0
audiomae_large_ft_mean_2layer, rfxc, 16, 0, -2, 0.4197674418604651, 0.4262538254261017, 0.8551449775695801, -1.0
audiomae_large_ft_mean_2layer, rfxc, 16, 0, -2, 0.40813953488372096, 0.39569056034088135, 0.8359372615814209, -1.0
audiomae_large_ft_mean_2layer, rfxc, 16, 0, -2, 0.4174418604651163, 0.408943772315979, 0.8573639988899231, -1.0
audiomae_large_ft_mean_2layer, rfxc, 32, 0, -2, 0.4831932773109244, 0.49672389030456543, 0.8764645457267761, -1.0
audiomae_large_ft_mean_2layer, rfxc, 32, 0, -2, 0.44537815126050423, 0.4922316372394562, 0.8835468292236328, -1.0
audiomae_large_ft_mean_2layer, rfxc, 32, 0, -2, 0.4726890756302521, 0.5127889513969421, 0.8847959637641907, -1.0
audiomae_large_ft_mean_2layer, rfxc, 32, 0, -2, 0.48739495798319327, 0.5049062371253967, 0.881180465221405, -1.0
audiomae_large_ft_mean_2layer, rfxc, 32, 0, -2, 0.47689075630252103, 0.5109225511550903, 0.8765391707420349, -1.0
audiomae_large_ft_mean_2layer, rfxc_frogs, 4, 0, -2, 0.297029702970297, 0.2443004548549652, 0.7150339484214783, -1.0
audiomae_large_ft_mean_2layer, rfxc_frogs, 4, 0, -2, 0.32673267326732675, 0.3250713348388672, 0.7400583028793335, -1.0
audiomae_large_ft_mean_2layer, rfxc_frogs, 4, 0, -2, 0.32673267326732675, 0.32069700956344604, 0.748471200466156, -1.0
audiomae_large_ft_mean_2layer, rfxc_frogs, 4, 0, -2, 0.3227722772277228, 0.2959226369857788, 0.7383333444595337, -1.0
audiomae_large_ft_mean_2layer, rfxc_frogs, 4, 0, -2, 0.2851485148514851, 0.2715117037296295, 0.7202479839324951, -1.0
audiomae_large_ft_mean_2layer, rfxc_frogs, 8, 0, -2, 0.37310195227765725, 0.3680875599384308, 0.7982447147369385, -1.0
audiomae_large_ft_mean_2layer, rfxc_frogs, 8, 0, -2, 0.43383947939262474, 0.44257840514183044, 0.8050420880317688, -1.0
audiomae_large_ft_mean_2layer, rfxc_frogs, 8, 0, -2, 0.403470715835141, 0.38439929485321045, 0.7938528060913086, -1.0
audiomae_large_ft_mean_2layer, rfxc_frogs, 8, 0, -2, 0.37310195227765725, 0.38356953859329224, 0.791825532913208, -1.0
audiomae_large_ft_mean_2layer, rfxc_frogs, 8, 0, -2, 0.3839479392624729, 0.37081530690193176, 0.7973456978797913, -1.0
audiomae_large_ft_mean_2layer, rfxc_frogs, 16, 0, -2, 0.47989276139410186, 0.47083207964897156, 0.8344024419784546, -1.0
audiomae_large_ft_mean_2layer, rfxc_frogs, 16, 0, -2, 0.5308310991957105, 0.5661966800689697, 0.8636627793312073, -1.0
audiomae_large_ft_mean_2layer, rfxc_frogs, 16, 0, -2, 0.4772117962466488, 0.4875132739543915, 0.8438320755958557, -1.0
audiomae_large_ft_mean_2layer, rfxc_frogs, 16, 0, -2, 0.4932975871313673, 0.5225879549980164, 0.8319188952445984, -1.0
audiomae_large_ft_mean_2layer, rfxc_frogs, 16, 0, -2, 0.4959785522788204, 0.5184130072593689, 0.8577587008476257, -1.0
audiomae_large_ft_mean_2layer, rfxc_frogs, 32, 0, -2, 0.5736040609137056, 0.5968847274780273, 0.864890456199646, -1.0
audiomae_large_ft_mean_2layer, rfxc_frogs, 32, 0, -2, 0.6345177664974619, 0.7029469013214111, 0.9277915358543396, -1.0
audiomae_large_ft_mean_2layer, rfxc_frogs, 32, 0, -2, 0.6294416243654822, 0.6371617913246155, 0.8957670331001282, -1.0
audiomae_large_ft_mean_2layer, rfxc_frogs, 32, 0, -2, 0.583756345177665, 0.6038616299629211, 0.890688955783844, -1.0
audiomae_large_ft_mean_2layer, rfxc_frogs, 32, 0, -2, 0.5736040609137056, 0.5922970771789551, 0.8765780925750732, -1.0
audiomae_large_ft_mean_2layer, rfxc_birds, 4, 0, -2, 0.2690513219284603, 0.25005465745925903, 0.6811651587486267, -1.0
audiomae_large_ft_mean_2layer, rfxc_birds, 4, 0, -2, 0.26749611197511663, 0.2833307683467865, 0.6956145763397217, -1.0
audiomae_large_ft_mean_2layer, rfxc_birds, 4, 0, -2, 0.26283048211508553, 0.2558271884918213, 0.6839257478713989, -1.0
audiomae_large_ft_mean_2layer, rfxc_birds, 4, 0, -2, 0.25194401244167963, 0.268472284078598, 0.6854085326194763, -1.0
audiomae_large_ft_mean_2layer, rfxc_birds, 4, 0, -2, 0.31259720062208396, 0.3134858310222626, 0.7229033708572388, -1.0
audiomae_large_ft_mean_2layer, rfxc_birds, 8, 0, -2, 0.34179357021996615, 0.3554184138774872, 0.7581460475921631, -1.0
audiomae_large_ft_mean_2layer, rfxc_birds, 8, 0, -2, 0.36717428087986465, 0.36936062574386597, 0.7745891213417053, -1.0
audiomae_large_ft_mean_2layer, rfxc_birds, 8, 0, -2, 0.34179357021996615, 0.3738979697227478, 0.7835286855697632, -1.0
audiomae_large_ft_mean_2layer, rfxc_birds, 8, 0, -2, 0.36209813874788493, 0.37030866742134094, 0.7613122463226318, -1.0
audiomae_large_ft_mean_2layer, rfxc_birds, 8, 0, -2, 0.3587140439932318, 0.37266042828559875, 0.7687708139419556, -1.0
audiomae_large_ft_mean_2layer, rfxc_birds, 16, 0, -2, 0.4353182751540041, 0.45859426259994507, 0.8194118142127991, -1.0
audiomae_large_ft_mean_2layer, rfxc_birds, 16, 0, -2, 0.4394250513347023, 0.4549766778945923, 0.8330749273300171, -1.0
audiomae_large_ft_mean_2layer, rfxc_birds, 16, 0, -2, 0.43121149897330596, 0.4710766077041626, 0.8235670924186707, -1.0
audiomae_large_ft_mean_2layer, rfxc_birds, 16, 0, -2, 0.43121149897330596, 0.4439604878425598, 0.8042879104614258, -1.0
audiomae_large_ft_mean_2layer, rfxc_birds, 16, 0, -2, 0.459958932238193, 0.4556122422218323, 0.8211555480957031, -1.0
audiomae_large_ft_mean_2layer, rfxc_birds, 32, 0, -2, 0.4910394265232975, 0.5453230142593384, 0.8784569501876831, -1.0
audiomae_large_ft_mean_2layer, rfxc_birds, 32, 0, -2, 0.45161290322580644, 0.4920136034488678, 0.8547828197479248, -1.0
audiomae_large_ft_mean_2layer, rfxc_birds, 32, 0, -2, 0.46236559139784944, 0.5167115330696106, 0.8527329564094543, -1.0
audiomae_large_ft_mean_2layer, rfxc_birds, 32, 0, -2, 0.43010752688172044, 0.5517449378967285, 0.8712652921676636, -1.0
audiomae_large_ft_mean_2layer, rfxc_birds, 32, 0, -2, 0.5125448028673835, 0.5498805642127991, 0.864806056022644, -1.0
audiomae_large_ft_mean_2layer, godwit, 4, 0, -2, 0.6666168782673637, 0.6681758761405945, 0.8776386976242065, -1.0
audiomae_large_ft_mean_2layer, godwit, 4, 0, -2, 0.6588498879761016, 0.717690646648407, 0.8884878158569336, -1.0
audiomae_large_ft_mean_2layer, godwit, 4, 0, -2, 0.5988050784167289, 0.6676403284072876, 0.8486634492874146, -1.0
audiomae_large_ft_mean_2layer, godwit, 4, 0, -2, 0.663480209111277, 0.6753813624382019, 0.8909668922424316, -1.0
audiomae_large_ft_mean_2layer, godwit, 4, 0, -2, 0.7526512322628828, 0.7283836603164673, 0.9073775410652161, -1.0
audiomae_large_ft_mean_2layer, godwit, 8, 0, -2, 0.7959550561797752, 0.8293986320495605, 0.9325228929519653, -1.0
audiomae_large_ft_mean_2layer, godwit, 8, 0, -2, 0.7423220973782771, 0.7973580360412598, 0.9120273590087891, -1.0
audiomae_large_ft_mean_2layer, godwit, 8, 0, -2, 0.7159550561797753, 0.7773985266685486, 0.9217448234558105, -1.0
audiomae_large_ft_mean_2layer, godwit, 8, 0, -2, 0.6648689138576779, 0.7314109206199646, 0.892638087272644, -1.0
audiomae_large_ft_mean_2layer, godwit, 8, 0, -2, 0.7769288389513108, 0.797867476940155, 0.9268633723258972, -1.0
audiomae_large_ft_mean_2layer, godwit, 16, 0, -2, 0.8384325546345139, 0.8784292936325073, 0.9594168663024902, -1.0
audiomae_large_ft_mean_2layer, godwit, 16, 0, -2, 0.7697061039939713, 0.8108081817626953, 0.9377679824829102, -1.0
audiomae_large_ft_mean_2layer, godwit, 16, 0, -2, 0.8307460437076112, 0.8828393816947937, 0.9587687253952026, -1.0
audiomae_large_ft_mean_2layer, godwit, 16, 0, -2, 0.8333082140165787, 0.8792072534561157, 0.9622004628181458, -1.0
audiomae_large_ft_mean_2layer, godwit, 16, 0, -2, 0.8465712132629992, 0.8880900144577026, 0.961298942565918, -1.0
audiomae_large_ft_mean_2layer, godwit, 32, 0, -2, 0.8576659038901602, 0.9012948274612427, 0.967067539691925, -1.0
audiomae_large_ft_mean_2layer, godwit, 32, 0, -2, 0.8407322654462243, 0.8932682871818542, 0.9660072326660156, -1.0
audiomae_large_ft_mean_2layer, godwit, 32, 0, -2, 0.8596491228070176, 0.9101870656013489, 0.969720184803009, -1.0
audiomae_large_ft_mean_2layer, godwit, 32, 0, -2, 0.8662090007627765, 0.9134198427200317, 0.9736403226852417, -1.0
audiomae_large_ft_mean_2layer, godwit, 32, 0, -2, 0.8480549199084668, 0.8901416659355164, 0.9653316736221313, -1.0
audiomae_large_ft_mean_2layer, godwit, 64, 0, -2, 0.8666145426114151, 0.908657431602478, 0.9728689193725586, -1.0
audiomae_large_ft_mean_2layer, godwit, 64, 0, -2, 0.871618451915559, 0.9205453991889954, 0.9745059013366699, -1.0
audiomae_large_ft_mean_2layer, godwit, 64, 0, -2, 0.8784988272087568, 0.9224061965942383, 0.9765108823776245, -1.0
audiomae_large_ft_mean_2layer, godwit, 64, 0, -2, 0.8877247849882721, 0.9211848378181458, 0.9767589569091797, -1.0
audiomae_large_ft_mean_2layer, godwit, 64, 0, -2, 0.8769351055512119, 0.9224953651428223, 0.9779971837997437, -1.0
audiomae_large_ft_mean_2layer, godwit, 128, 0, -2, 0.8783539094650206, 0.9271106719970703, 0.9797022938728333, -1.0
audiomae_large_ft_mean_2layer, godwit, 128, 0, -2, 0.8977777777777778, 0.9346237182617188, 0.9815741777420044, -1.0
audiomae_large_ft_mean_2layer, godwit, 128, 0, -2, 0.9004115226337449, 0.9351736307144165, 0.9826895594596863, -1.0
audiomae_large_ft_mean_2layer, godwit, 128, 0, -2, 0.8887242798353909, 0.9360964894294739, 0.9808862805366516, -1.0
audiomae_large_ft_mean_2layer, godwit, 128, 0, -2, 0.8936625514403292, 0.936156153678894, 0.9829227328300476, -1.0
audiomae_large_ft_mean_2layer, godwit, 256, 0, -2, 0.9032198712051518, 0.9414376020431519, 0.9848645329475403, -1.0
audiomae_large_ft_mean_2layer, godwit, 256, 0, -2, 0.9021159153633854, 0.9396492838859558, 0.9841752052307129, -1.0
audiomae_large_ft_mean_2layer, godwit, 256, 0, -2, 0.906163753449862, 0.9423362612724304, 0.9860106706619263, -1.0
audiomae_large_ft_mean_2layer, godwit, 256, 0, -2, 0.9048758049678013, 0.9454461932182312, 0.9860587120056152, -1.0
audiomae_large_ft_mean_2layer, godwit, 256, 0, -2, 0.9022999080036799, 0.9433494806289673, 0.9856033325195312, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 4, 0, -2, 0.4560260586319218, 0.4948160648345947, 0.4876919984817505, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 4, 0, -2, 0.5270358306188925, 0.5390492081642151, 0.5606579780578613, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 4, 0, -2, 0.5257328990228013, 0.541517972946167, 0.5703798532485962, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 4, 0, -2, 0.5231270358306189, 0.5482499599456787, 0.5626296997070312, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 4, 0, -2, 0.4938110749185668, 0.5234054327011108, 0.5294146537780762, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 8, 0, -2, 0.5284872298624754, 0.5753092169761658, 0.5638355016708374, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 8, 0, -2, 0.5330713817943681, 0.5777658224105835, 0.5851661562919617, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 8, 0, -2, 0.555992141453831, 0.5678661465644836, 0.5886243581771851, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 8, 0, -2, 0.5618860510805501, 0.5229810476303101, 0.5325074195861816, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 8, 0, -2, 0.4446627373935822, 0.5458841323852539, 0.5680694580078125, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 16, 0, -2, 0.4884182660489742, 0.5974566340446472, 0.6259416937828064, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 16, 0, -2, 0.5605559232296492, 0.6029313206672668, 0.6271315217018127, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 16, 0, -2, 0.514890800794176, 0.5655778646469116, 0.5841768980026245, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 16, 0, -2, 0.6419589675711449, 0.5794808268547058, 0.6010444164276123, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 16, 0, -2, 0.5757776307081403, 0.5631181597709656, 0.5983098745346069, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 32, 0, -2, 0.6423258958755916, 0.6289460062980652, 0.6456447243690491, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 32, 0, -2, 0.6348884381338742, 0.6140886545181274, 0.6474519968032837, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 32, 0, -2, 0.6112237998647735, 0.6487054824829102, 0.6808581948280334, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 32, 0, -2, 0.6098715348208249, 0.6462982296943665, 0.6603727340698242, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 32, 0, -2, 0.6855983772819473, 0.6837470531463623, 0.6992065906524658, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 64, 0, -2, 0.6346289752650177, 0.6993200182914734, 0.7214314937591553, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 64, 0, -2, 0.6530035335689046, 0.6923580169677734, 0.7154309749603271, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 64, 0, -2, 0.688339222614841, 0.7219893932342529, 0.7444775104522705, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 64, 0, -2, 0.6890459363957597, 0.6921981573104858, 0.7132545709609985, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 64, 0, -2, 0.6819787985865724, 0.6757305860519409, 0.7071802616119385, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 128, 0, -2, 0.6946386946386947, 0.7202471494674683, 0.7476176023483276, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 128, 0, -2, 0.7195027195027195, 0.7261320352554321, 0.7578136324882507, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 128, 0, -2, 0.6907536907536908, 0.7352161407470703, 0.7637988924980164, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 128, 0, -2, 0.6907536907536908, 0.7270956039428711, 0.7541878819465637, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 128, 0, -2, 0.6977466977466977, 0.756255030632019, 0.7908279895782471, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 256, 0, -2, 0.6547041707080504, 0.7081780433654785, 0.7618277072906494, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 256, 0, -2, 0.7497575169738119, 0.7637439370155334, 0.8105645179748535, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 256, 0, -2, 0.7129000969932104, 0.7511662840843201, 0.8008978962898254, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 256, 0, -2, 0.6993210475266731, 0.7557133436203003, 0.8100312948226929, -1.0
audiomae_large_ft_mean_2layer, yellowhammer, 256, 0, -2, 0.7148399612027158, 0.765352725982666, 0.8037341833114624, -1.0
audiomae_large_mean_2layer, bats2, 4, 0, -2, 0.4947666195190948, 0.5681571960449219, 0.7594407200813293, -1.0
audiomae_large_mean_2layer, bats2, 4, 0, -2, 0.538048090523338, 0.6207804083824158, 0.7874323129653931, -1.0
audiomae_large_mean_2layer, bats2, 4, 0, -2, 0.5094766619519094, 0.5520412921905518, 0.7721590995788574, -1.0
audiomae_large_mean_2layer, bats2, 4, 0, -2, 0.3516265912305516, 0.4455784559249878, 0.6967305541038513, -1.0
audiomae_large_mean_2layer, bats2, 4, 0, -2, 0.49363507779349364, 0.4853958487510681, 0.7109812498092651, -1.0
audiomae_large_mean_2layer, bats2, 8, 0, -2, 0.5421994884910486, 0.6368900537490845, 0.8007299304008484, -1.0
audiomae_large_mean_2layer, bats2, 8, 0, -2, 0.5262858766695084, 0.6370137929916382, 0.8006837368011475, -1.0
audiomae_large_mean_2layer, bats2, 8, 0, -2, 0.5098039215686274, 0.6368992924690247, 0.8023270964622498, -1.0
audiomae_large_mean_2layer, bats2, 8, 0, -2, 0.5174765558397272, 0.6464911103248596, 0.8026897311210632, -1.0
audiomae_large_mean_2layer, bats2, 8, 0, -2, 0.5288434214265416, 0.5784908533096313, 0.7709744572639465, -1.0
audiomae_large_mean_2layer, bats2, 16, 0, -2, 0.6593059936908517, 0.7047858238220215, 0.8601038455963135, -1.0
audiomae_large_mean_2layer, bats2, 16, 0, -2, 0.6604531115572125, 0.7468719482421875, 0.867009699344635, -1.0
audiomae_large_mean_2layer, bats2, 16, 0, -2, 0.6443934614281618, 0.7407674789428711, 0.8680018186569214, -1.0
audiomae_large_mean_2layer, bats2, 16, 0, -2, 0.6842558072841984, 0.7882927060127258, 0.8892568349838257, -1.0
audiomae_large_mean_2layer, bats2, 16, 0, -2, 0.6243188987668483, 0.708311140537262, 0.8414772748947144, -1.0
audiomae_large_mean_2layer, bats2, 32, 0, -2, 0.7388255915863278, 0.8148142099380493, 0.9087662696838379, -1.0
audiomae_large_mean_2layer, bats2, 32, 0, -2, 0.7531405200116856, 0.8197628259658813, 0.910659670829773, -1.0
audiomae_large_mean_2layer, bats2, 32, 0, -2, 0.7426234297399942, 0.8142762184143066, 0.9127113819122314, -1.0
audiomae_large_mean_2layer, bats2, 32, 0, -2, 0.7654104586619924, 0.8493748903274536, 0.9266819953918457, -1.0
audiomae_large_mean_2layer, bats2, 32, 0, -2, 0.7464212678936605, 0.8215694427490234, 0.9155743718147278, -1.0
audiomae_large_mean_2layer, bats2, 64, 0, -2, 0.7945371775417299, 0.8797947764396667, 0.9386768937110901, -1.0
audiomae_large_mean_2layer, bats2, 64, 0, -2, 0.8176024279210926, 0.8837558627128601, 0.942497193813324, -1.0
audiomae_large_mean_2layer, bats2, 64, 0, -2, 0.8188163884673748, 0.8958851099014282, 0.9489284157752991, -1.0
audiomae_large_mean_2layer, bats2, 64, 0, -2, 0.8142640364188164, 0.8912224769592285, 0.9464849829673767, -1.0
audiomae_large_mean_2layer, bats2, 64, 0, -2, 0.7839150227617603, 0.8755435347557068, 0.9341055750846863, -1.0
audiomae_large_mean_2layer, bats2, 128, 0, -2, 0.8308654162553472, 0.911388635635376, 0.9540453553199768, -1.0
audiomae_large_mean_2layer, bats2, 128, 0, -2, 0.8427114182296808, 0.896086573600769, 0.9545280337333679, -1.0
audiomae_large_mean_2layer, bats2, 128, 0, -2, 0.8390918065153011, 0.9108889102935791, 0.9565967321395874, -1.0
audiomae_large_mean_2layer, bats2, 128, 0, -2, 0.8407370845672919, 0.8990822434425354, 0.9541270732879639, -1.0
audiomae_large_mean_2layer, bats2, 128, 0, -2, 0.8223099703849951, 0.8937805891036987, 0.9491803646087646, -1.0
audiomae_large_mean_2layer, bats2, 256, 0, -2, 0.8725761772853186, 0.9293735027313232, 0.9672684669494629, -1.0
audiomae_large_mean_2layer, bats2, 256, 0, -2, 0.8709932726553226, 0.9354611039161682, 0.9717926383018494, -1.0
audiomae_large_mean_2layer, bats2, 256, 0, -2, 0.8583300356153541, 0.9162365794181824, 0.9650540351867676, -1.0
audiomae_large_mean_2layer, bats2, 256, 0, -2, 0.855164226355362, 0.929244875907898, 0.9659653902053833, -1.0
audiomae_large_mean_2layer, bats2, 256, 0, -2, 0.8662445587653343, 0.9239622950553894, 0.9649778008460999, -1.0
audiomae_large_mean_2layer, rfxc, 4, 0, -2, 0.3127177700348432, 0.2984828054904938, 0.7999940514564514, -1.0
audiomae_large_mean_2layer, rfxc, 4, 0, -2, 0.3048780487804878, 0.29512688517570496, 0.8000524044036865, -1.0
audiomae_large_mean_2layer, rfxc, 4, 0, -2, 0.3310104529616725, 0.33333495259284973, 0.8172438740730286, -1.0
audiomae_large_mean_2layer, rfxc, 4, 0, -2, 0.2865853658536585, 0.29339680075645447, 0.804009735584259, -1.0
audiomae_large_mean_2layer, rfxc, 4, 0, -2, 0.31097560975609756, 0.2995050847530365, 0.7870591282844543, -1.0
audiomae_large_mean_2layer, rfxc, 8, 0, -2, 0.4429657794676806, 0.4447934627532959, 0.8720953464508057, -1.0
audiomae_large_mean_2layer, rfxc, 8, 0, -2, 0.4619771863117871, 0.4695867598056793, 0.8884770274162292, -1.0
audiomae_large_mean_2layer, rfxc, 8, 0, -2, 0.5066539923954373, 0.5031777620315552, 0.8954508900642395, -1.0
audiomae_large_mean_2layer, rfxc, 8, 0, -2, 0.44106463878326996, 0.4544026851654053, 0.8865378499031067, -1.0
audiomae_large_mean_2layer, rfxc, 8, 0, -2, 0.47433460076045625, 0.48305317759513855, 0.8896495699882507, -1.0
audiomae_large_mean_2layer, rfxc, 16, 0, -2, 0.5593023255813954, 0.5769436359405518, 0.9189687371253967, -1.0
audiomae_large_mean_2layer, rfxc, 16, 0, -2, 0.5348837209302325, 0.5662370324134827, 0.92022305727005, -1.0
audiomae_large_mean_2layer, rfxc, 16, 0, -2, 0.5325581395348837, 0.5749605298042297, 0.9258282780647278, -1.0
audiomae_large_mean_2layer, rfxc, 16, 0, -2, 0.5720930232558139, 0.5777100920677185, 0.9207202792167664, -1.0
audiomae_large_mean_2layer, rfxc, 16, 0, -2, 0.5395348837209303, 0.5655215382575989, 0.9204105734825134, -1.0
audiomae_large_mean_2layer, rfxc, 32, 0, -2, 0.6029411764705882, 0.6166967153549194, 0.9296877980232239, -1.0
audiomae_large_mean_2layer, rfxc, 32, 0, -2, 0.5861344537815126, 0.6534633040428162, 0.9389292597770691, -1.0
audiomae_large_mean_2layer, rfxc, 32, 0, -2, 0.6050420168067226, 0.6563599705696106, 0.9401223659515381, -1.0
audiomae_large_mean_2layer, rfxc, 32, 0, -2, 0.6386554621848739, 0.6713315844535828, 0.9424421191215515, -1.0
audiomae_large_mean_2layer, rfxc, 32, 0, -2, 0.5777310924369747, 0.657292902469635, 0.9372134208679199, -1.0
audiomae_large_mean_2layer, rfxc_frogs, 4, 0, -2, 0.3584158415841584, 0.3371146321296692, 0.7653159499168396, -1.0
audiomae_large_mean_2layer, rfxc_frogs, 4, 0, -2, 0.38613861386138615, 0.40082284808158875, 0.7855457663536072, -1.0
audiomae_large_mean_2layer, rfxc_frogs, 4, 0, -2, 0.401980198019802, 0.41714727878570557, 0.8134185671806335, -1.0
audiomae_large_mean_2layer, rfxc_frogs, 4, 0, -2, 0.3603960396039604, 0.39313820004463196, 0.7750185132026672, -1.0
audiomae_large_mean_2layer, rfxc_frogs, 4, 0, -2, 0.4158415841584158, 0.40201061964035034, 0.80365389585495, -1.0
audiomae_large_mean_2layer, rfxc_frogs, 8, 0, -2, 0.4945770065075922, 0.5121786594390869, 0.8484691381454468, -1.0
audiomae_large_mean_2layer, rfxc_frogs, 8, 0, -2, 0.49891540130151846, 0.5179938673973083, 0.8424682021141052, -1.0
audiomae_large_mean_2layer, rfxc_frogs, 8, 0, -2, 0.5227765726681128, 0.5331366062164307, 0.8677425980567932, -1.0
audiomae_large_mean_2layer, rfxc_frogs, 8, 0, -2, 0.46637744034707157, 0.48448753356933594, 0.8299217820167542, -1.0
audiomae_large_mean_2layer, rfxc_frogs, 8, 0, -2, 0.49891540130151846, 0.49753424525260925, 0.859494149684906, -1.0
audiomae_large_mean_2layer, rfxc_frogs, 16, 0, -2, 0.5630026809651475, 0.6199801564216614, 0.9027526378631592, -1.0
audiomae_large_mean_2layer, rfxc_frogs, 16, 0, -2, 0.6246648793565683, 0.6643204092979431, 0.9139899611473083, -1.0
audiomae_large_mean_2layer, rfxc_frogs, 16, 0, -2, 0.6353887399463807, 0.6668758392333984, 0.9220777153968811, -1.0
audiomae_large_mean_2layer, rfxc_frogs, 16, 0, -2, 0.6058981233243967, 0.6582672595977783, 0.9050945043563843, -1.0
audiomae_large_mean_2layer, rfxc_frogs, 16, 0, -2, 0.6058981233243967, 0.64713454246521, 0.9082050323486328, -1.0
audiomae_large_mean_2layer, rfxc_frogs, 32, 0, -2, 0.6751269035532995, 0.7328982949256897, 0.9333131909370422, -1.0
audiomae_large_mean_2layer, rfxc_frogs, 32, 0, -2, 0.7157360406091371, 0.786342442035675, 0.9605926871299744, -1.0
audiomae_large_mean_2layer, rfxc_frogs, 32, 0, -2, 0.6700507614213198, 0.708926260471344, 0.9292064309120178, -1.0
audiomae_large_mean_2layer, rfxc_frogs, 32, 0, -2, 0.6395939086294417, 0.7308638095855713, 0.9397440552711487, -1.0
audiomae_large_mean_2layer, rfxc_frogs, 32, 0, -2, 0.6954314720812182, 0.7070112824440002, 0.9328487515449524, -1.0
audiomae_large_mean_2layer, rfxc_birds, 4, 0, -2, 0.33748055987558323, 0.37805891036987305, 0.7648614048957825, -1.0
audiomae_large_mean_2layer, rfxc_birds, 4, 0, -2, 0.39191290824261277, 0.40318554639816284, 0.7764260172843933, -1.0
audiomae_large_mean_2layer, rfxc_birds, 4, 0, -2, 0.3421461897356143, 0.3929536044597626, 0.7555669546127319, -1.0
audiomae_large_mean_2layer, rfxc_birds, 4, 0, -2, 0.3390357698289269, 0.37282127141952515, 0.7475785613059998, -1.0
audiomae_large_mean_2layer, rfxc_birds, 4, 0, -2, 0.37169517884914466, 0.42246273159980774, 0.7882117629051208, -1.0
audiomae_large_mean_2layer, rfxc_birds, 8, 0, -2, 0.4856175972927242, 0.5395796298980713, 0.8631794452667236, -1.0
audiomae_large_mean_2layer, rfxc_birds, 8, 0, -2, 0.4602368866328257, 0.4781045913696289, 0.837774395942688, -1.0
audiomae_large_mean_2layer, rfxc_birds, 8, 0, -2, 0.4602368866328257, 0.4858072102069855, 0.8315833806991577, -1.0
audiomae_large_mean_2layer, rfxc_birds, 8, 0, -2, 0.5076142131979695, 0.5210605263710022, 0.8345426321029663, -1.0
audiomae_large_mean_2layer, rfxc_birds, 8, 0, -2, 0.5465313028764806, 0.5779709219932556, 0.8751908540725708, -1.0
audiomae_large_mean_2layer, rfxc_birds, 16, 0, -2, 0.6078028747433265, 0.6579212546348572, 0.9196897745132446, -1.0
audiomae_large_mean_2layer, rfxc_birds, 16, 0, -2, 0.5605749486652978, 0.5857737064361572, 0.8939148187637329, -1.0
audiomae_large_mean_2layer, rfxc_birds, 16, 0, -2, 0.5728952772073922, 0.6449449062347412, 0.9173458814620972, -1.0
audiomae_large_mean_2layer, rfxc_birds, 16, 0, -2, 0.6201232032854209, 0.6503087282180786, 0.9089893698692322, -1.0
audiomae_large_mean_2layer, rfxc_birds, 16, 0, -2, 0.6201232032854209, 0.680120050907135, 0.9167458415031433, -1.0
audiomae_large_mean_2layer, rfxc_birds, 32, 0, -2, 0.6845878136200717, 0.6964924931526184, 0.9502549767494202, -1.0
audiomae_large_mean_2layer, rfxc_birds, 32, 0, -2, 0.6200716845878136, 0.6848381757736206, 0.9381813406944275, -1.0
audiomae_large_mean_2layer, rfxc_birds, 32, 0, -2, 0.6200716845878136, 0.723960816860199, 0.9366751909255981, -1.0
audiomae_large_mean_2layer, rfxc_birds, 32, 0, -2, 0.6451612903225806, 0.7292301654815674, 0.9472241997718811, -1.0
audiomae_large_mean_2layer, rfxc_birds, 32, 0, -2, 0.6487455197132617, 0.6984320282936096, 0.9268569946289062, -1.0
audiomae_large_mean_2layer, godwit, 4, 0, -2, 0.3777445855115758, 0.5306400060653687, 0.7789469361305237, -1.0
audiomae_large_mean_2layer, godwit, 4, 0, -2, 0.42867811799850636, 0.5735796689987183, 0.7898473739624023, -1.0
audiomae_large_mean_2layer, godwit, 4, 0, -2, 0.4085138162808066, 0.5127351880073547, 0.7186802625656128, -1.0
audiomae_large_mean_2layer, godwit, 4, 0, -2, 0.43256161314413744, 0.5314183831214905, 0.8081201314926147, -1.0
audiomae_large_mean_2layer, godwit, 4, 0, -2, 0.3554891710231516, 0.5378952026367188, 0.7969498634338379, -1.0
audiomae_large_mean_2layer, godwit, 8, 0, -2, 0.5893632958801498, 0.7190446853637695, 0.8838316798210144, -1.0
audiomae_large_mean_2layer, godwit, 8, 0, -2, 0.6062921348314607, 0.6292760372161865, 0.8245686292648315, -1.0
audiomae_large_mean_2layer, godwit, 8, 0, -2, 0.6337078651685393, 0.626177191734314, 0.8433988690376282, -1.0
audiomae_large_mean_2layer, godwit, 8, 0, -2, 0.578876404494382, 0.7068377137184143, 0.8545347452163696, -1.0
audiomae_large_mean_2layer, godwit, 8, 0, -2, 0.6752059925093633, 0.7320219278335571, 0.8751721382141113, -1.0
audiomae_large_mean_2layer, godwit, 16, 0, -2, 0.7582516955538809, 0.7990732789039612, 0.9220215082168579, -1.0
audiomae_large_mean_2layer, godwit, 16, 0, -2, 0.7648831951770911, 0.8110274076461792, 0.9269501566886902, -1.0
audiomae_large_mean_2layer, godwit, 16, 0, -2, 0.7513187641296156, 0.8237937092781067, 0.9247328639030457, -1.0
audiomae_large_mean_2layer, godwit, 16, 0, -2, 0.7574981160512434, 0.845844566822052, 0.932300865650177, -1.0
audiomae_large_mean_2layer, godwit, 16, 0, -2, 0.7727204220045215, 0.8234952688217163, 0.9297744631767273, -1.0
audiomae_large_mean_2layer, godwit, 32, 0, -2, 0.8134248665141114, 0.879504382610321, 0.9577831029891968, -1.0
audiomae_large_mean_2layer, godwit, 32, 0, -2, 0.7946605644546147, 0.8623841404914856, 0.9495052099227905, -1.0
audiomae_large_mean_2layer, godwit, 32, 0, -2, 0.8059496567505721, 0.870843231678009, 0.952385425567627, -1.0
audiomae_large_mean_2layer, godwit, 32, 0, -2, 0.8399694889397407, 0.900521457195282, 0.965013861656189, -1.0
audiomae_large_mean_2layer, godwit, 32, 0, -2, 0.8199847444698704, 0.8779782056808472, 0.9517378807067871, -1.0
audiomae_large_mean_2layer, godwit, 64, 0, -2, 0.8537920250195465, 0.9107757806777954, 0.9698618054389954, -1.0
audiomae_large_mean_2layer, godwit, 64, 0, -2, 0.8351837372947616, 0.9002758264541626, 0.9675897359848022, -1.0
audiomae_large_mean_2layer, godwit, 64, 0, -2, 0.858326817826427, 0.9175534248352051, 0.972591757774353, -1.0
audiomae_large_mean_2layer, godwit, 64, 0, -2, 0.8619233776387804, 0.9182016253471375, 0.9739429354667664, -1.0
audiomae_large_mean_2layer, godwit, 64, 0, -2, 0.8556684910086004, 0.9160995483398438, 0.9723197817802429, -1.0
audiomae_large_mean_2layer, godwit, 128, 0, -2, 0.8620576131687243, 0.9156831502914429, 0.9740880727767944, -1.0
audiomae_large_mean_2layer, godwit, 128, 0, -2, 0.885761316872428, 0.9307457208633423, 0.9780635833740234, -1.0
audiomae_large_mean_2layer, godwit, 128, 0, -2, 0.8750617283950617, 0.9169489145278931, 0.9772132039070129, -1.0
audiomae_large_mean_2layer, godwit, 128, 0, -2, 0.8824691358024691, 0.9333174824714661, 0.9805404543876648, -1.0
audiomae_large_mean_2layer, godwit, 128, 0, -2, 0.8877366255144032, 0.9375005960464478, 0.9822580218315125, -1.0
audiomae_large_mean_2layer, godwit, 256, 0, -2, 0.8989880404783809, 0.9424659013748169, 0.9836820363998413, -1.0
audiomae_large_mean_2layer, godwit, 256, 0, -2, 0.9039558417663294, 0.9501537084579468, 0.9865888357162476, -1.0
audiomae_large_mean_2layer, godwit, 256, 0, -2, 0.8965961361545538, 0.9422112703323364, 0.9849435687065125, -1.0
audiomae_large_mean_2layer, godwit, 256, 0, -2, 0.9085556577736891, 0.9446284174919128, 0.9850929379463196, -1.0
audiomae_large_mean_2layer, godwit, 256, 0, -2, 0.8802207911683533, 0.9411029815673828, 0.9833546876907349, -1.0
audiomae_large_mean_2layer, yellowhammer, 4, 0, -2, 0.495114006514658, 0.535107433795929, 0.5418990850448608, -1.0
audiomae_large_mean_2layer, yellowhammer, 4, 0, -2, 0.46970684039087945, 0.4949372410774231, 0.4974055588245392, -1.0
audiomae_large_mean_2layer, yellowhammer, 4, 0, -2, 0.4221498371335505, 0.5051052570343018, 0.5091521739959717, -1.0
audiomae_large_mean_2layer, yellowhammer, 4, 0, -2, 0.6501628664495114, 0.512597918510437, 0.5182960033416748, -1.0
audiomae_large_mean_2layer, yellowhammer, 4, 0, -2, 0.38697068403908796, 0.49362891912460327, 0.4808136224746704, -1.0
audiomae_large_mean_2layer, yellowhammer, 8, 0, -2, 0.40995415848068106, 0.540554940700531, 0.5487726926803589, -1.0
audiomae_large_mean_2layer, yellowhammer, 8, 0, -2, 0.6869679109364768, 0.5588111877441406, 0.5645071268081665, -1.0
audiomae_large_mean_2layer, yellowhammer, 8, 0, -2, 0.2888015717092338, 0.5123410820960999, 0.5219224691390991, -1.0
audiomae_large_mean_2layer, yellowhammer, 8, 0, -2, 0.47609692206941717, 0.5058097839355469, 0.49295109510421753, -1.0
audiomae_large_mean_2layer, yellowhammer, 8, 0, -2, 0.41453831041257366, 0.49949511885643005, 0.4943995475769043, -1.0
audiomae_large_mean_2layer, yellowhammer, 16, 0, -2, 0.6406353408338848, 0.556430995464325, 0.5777187347412109, -1.0
audiomae_large_mean_2layer, yellowhammer, 16, 0, -2, 0.7180675049636003, 0.5783737897872925, 0.6024779677391052, -1.0
audiomae_large_mean_2layer, yellowhammer, 16, 0, -2, 0.4354731965585705, 0.5651868581771851, 0.5781933069229126, -1.0
audiomae_large_mean_2layer, yellowhammer, 16, 0, -2, 0.6935804103242885, 0.5344108939170837, 0.5541902780532837, -1.0
audiomae_large_mean_2layer, yellowhammer, 16, 0, -2, 0.7154202514890801, 0.5701999068260193, 0.5986993312835693, -1.0
audiomae_large_mean_2layer, yellowhammer, 32, 0, -2, 0.6713995943204868, 0.632637619972229, 0.6692261695861816, -1.0
audiomae_large_mean_2layer, yellowhammer, 32, 0, -2, 0.6835699797160243, 0.6172341704368591, 0.6493673324584961, -1.0
audiomae_large_mean_2layer, yellowhammer, 32, 0, -2, 0.6889790398918187, 0.5855639576911926, 0.6251944303512573, -1.0
audiomae_large_mean_2layer, yellowhammer, 32, 0, -2, 0.6260987153482083, 0.5885917544364929, 0.6086921691894531, -1.0
audiomae_large_mean_2layer, yellowhammer, 32, 0, -2, 0.6085192697768763, 0.6118621826171875, 0.6469117403030396, -1.0
audiomae_large_mean_2layer, yellowhammer, 64, 0, -2, 0.6706713780918728, 0.695663571357727, 0.7299847602844238, -1.0
audiomae_large_mean_2layer, yellowhammer, 64, 0, -2, 0.649469964664311, 0.6919612884521484, 0.7206496000289917, -1.0
audiomae_large_mean_2layer, yellowhammer, 64, 0, -2, 0.6720848056537102, 0.6795052886009216, 0.7095804214477539, -1.0
audiomae_large_mean_2layer, yellowhammer, 64, 0, -2, 0.6459363957597173, 0.6400964260101318, 0.6817289590835571, -1.0
audiomae_large_mean_2layer, yellowhammer, 64, 0, -2, 0.6734982332155477, 0.6839994788169861, 0.7300775647163391, -1.0
audiomae_large_mean_2layer, yellowhammer, 128, 0, -2, 0.7218337218337219, 0.7442407608032227, 0.7879925966262817, -1.0
audiomae_large_mean_2layer, yellowhammer, 128, 0, -2, 0.710955710955711, 0.7472589015960693, 0.7865211367607117, -1.0
audiomae_large_mean_2layer, yellowhammer, 128, 0, -2, 0.6923076923076923, 0.7389258146286011, 0.7782723903656006, -1.0
audiomae_large_mean_2layer, yellowhammer, 128, 0, -2, 0.7257187257187258, 0.7553028464317322, 0.7892734408378601, -1.0
audiomae_large_mean_2layer, yellowhammer, 128, 0, -2, 0.7187257187257188, 0.7602405548095703, 0.8117381930351257, -1.0
audiomae_large_mean_2layer, yellowhammer, 256, 0, -2, 0.7740058195926285, 0.7610448002815247, 0.8318252563476562, -1.0
audiomae_large_mean_2layer, yellowhammer, 256, 0, -2, 0.7439379243452958, 0.7779581546783447, 0.8367090821266174, -1.0
audiomae_large_mean_2layer, yellowhammer, 256, 0, -2, 0.7798254122211445, 0.7878541946411133, 0.850439190864563, -1.0
audiomae_large_mean_2layer, yellowhammer, 256, 0, -2, 0.7691561590688651, 0.7929756045341492, 0.8530229926109314, -1.0
audiomae_large_mean_2layer, yellowhammer, 256, 0, -2, 0.7807953443258971, 0.807624340057373, 0.8557488918304443, -1.0
birdnet2.2, watkins, 4, 0, -2, 0.49540636042402825, 0.5221010446548462, 0.9009572863578796, -1.0
birdnet2.2, watkins, 4, 0, -2, 0.4282685512367491, 0.4698452353477478, 0.8692142367362976, -1.0
birdnet2.2, watkins, 4, 0, -2, 0.4706713780918728, 0.5132619738578796, 0.8796751499176025, -1.0
birdnet2.2, watkins, 4, 0, -2, 0.5144876325088339, 0.5211168527603149, 0.8917543292045593, -1.0
birdnet2.2, watkins, 4, 0, -2, 0.4734982332155477, 0.5115906000137329, 0.8913283348083496, -1.0
birdnet2.2, watkins, 8, 0, -2, 0.6365019011406844, 0.6638622283935547, 0.9439972639083862, -1.0
birdnet2.2, watkins, 8, 0, -2, 0.6007604562737643, 0.6210640668869019, 0.9331728219985962, -1.0
birdnet2.2, watkins, 8, 0, -2, 0.5961977186311787, 0.644833505153656, 0.9395902156829834, -1.0
birdnet2.2, watkins, 8, 0, -2, 0.6463878326996197, 0.6562802195549011, 0.9365993738174438, -1.0
birdnet2.2, watkins, 8, 0, -2, 0.6167300380228137, 0.6304052472114563, 0.9324905872344971, -1.0
birdnet2.2, watkins, 16, 0, -2, 0.7013452914798206, 0.7553462982177734, 0.9650984406471252, -1.0
birdnet2.2, watkins, 16, 0, -2, 0.736322869955157, 0.7596986293792725, 0.9636528491973877, -1.0
birdnet2.2, watkins, 16, 0, -2, 0.715695067264574, 0.7449472546577454, 0.9625715017318726, -1.0
birdnet2.2, watkins, 16, 0, -2, 0.7121076233183856, 0.7459002733230591, 0.9582846760749817, -1.0
birdnet2.2, watkins, 16, 0, -2, 0.7013452914798206, 0.7429738640785217, 0.9586280584335327, -1.0
birdnet2.2, watkins, 32, 0, -2, 0.8013986013986014, 0.8048365712165833, 0.974242627620697, -1.0
birdnet2.2, watkins, 32, 0, -2, 0.7944055944055944, 0.8466399312019348, 0.9772906303405762, -1.0
birdnet2.2, watkins, 32, 0, -2, 0.7748251748251749, 0.8126384019851685, 0.974205732345581, -1.0
birdnet2.2, watkins, 32, 0, -2, 0.7832167832167832, 0.8305859565734863, 0.9780818819999695, -1.0
birdnet2.2, watkins, 32, 0, -2, 0.7916083916083916, 0.8195124864578247, 0.977536678314209, -1.0
chirp, watkins, 4, 0, -2, 0.5915194346289753, 0.5627209544181824, 0.9035179018974304, -1.0
chirp, watkins, 4, 0, -2, 0.5696113074204947, 0.5362820625305176, 0.8931834697723389, -1.0
chirp, watkins, 4, 0, -2, 0.558303886925795, 0.5279627442359924, 0.8864773511886597, -1.0
chirp, watkins, 4, 0, -2, 0.6, 0.53352952003479, 0.901031494140625, -1.0
chirp, watkins, 4, 0, -2, 0.6035335689045936, 0.5457800030708313, 0.9008751511573792, -1.0
chirp, watkins, 8, 0, -2, 0.6760456273764258, 0.7042233943939209, 0.9453081488609314, -1.0
chirp, watkins, 8, 0, -2, 0.688212927756654, 0.7034417986869812, 0.9507776498794556, -1.0
chirp, watkins, 8, 0, -2, 0.6608365019011407, 0.6870954632759094, 0.9411025047302246, -1.0
chirp, watkins, 8, 0, -2, 0.688212927756654, 0.6794420480728149, 0.9462027549743652, -1.0
chirp, watkins, 8, 0, -2, 0.6737642585551331, 0.6891240477561951, 0.9460729360580444, -1.0
chirp, watkins, 16, 0, -2, 0.7569506726457399, 0.7735136151313782, 0.9665204882621765, -1.0
chirp, watkins, 16, 0, -2, 0.7713004484304933, 0.7961324453353882, 0.9715384840965271, -1.0
chirp, watkins, 16, 0, -2, 0.7668161434977578, 0.7937809824943542, 0.9741764664649963, -1.0
chirp, watkins, 16, 0, -2, 0.7730941704035874, 0.7888509631156921, 0.9663884043693542, -1.0
chirp, watkins, 16, 0, -2, 0.7910313901345292, 0.8055273294448853, 0.9708960056304932, -1.0
chirp, watkins, 32, 0, -2, 0.8167832167832167, 0.840543806552887, 0.9805499315261841, -1.0
chirp, watkins, 32, 0, -2, 0.827972027972028, 0.8783779144287109, 0.9841245412826538, -1.0
chirp, watkins, 32, 0, -2, 0.8363636363636363, 0.858333945274353, 0.983754575252533, -1.0
chirp, watkins, 32, 0, -2, 0.8181818181818182, 0.8567183017730713, 0.9822030067443848, -1.0
chirp, watkins, 32, 0, -2, 0.8447552447552448, 0.8753225803375244, 0.9851623773574829, -1.0
birdnet2.3, watkins, 4, 0, -2, 0.545583038869258, 0.5842819809913635, 0.9212256669998169, -1.0
birdnet2.3, watkins, 4, 0, -2, 0.553356890459364, 0.6060974597930908, 0.9188719987869263, -1.0
birdnet2.3, watkins, 4, 0, -2, 0.5229681978798587, 0.5706413388252258, 0.912118136882782, -1.0
birdnet2.3, watkins, 4, 0, -2, 0.5618374558303887, 0.6182007789611816, 0.9243566393852234, -1.0
birdnet2.3, watkins, 4, 0, -2, 0.5618374558303887, 0.5992783904075623, 0.9185678958892822, -1.0
birdnet2.3, watkins, 8, 0, -2, 0.6342205323193917, 0.6921328902244568, 0.9500471353530884, -1.0
birdnet2.3, watkins, 8, 0, -2, 0.6387832699619772, 0.6829155087471008, 0.9450700879096985, -1.0
birdnet2.3, watkins, 8, 0, -2, 0.6190114068441065, 0.6801246404647827, 0.9469928741455078, -1.0
birdnet2.3, watkins, 8, 0, -2, 0.6562737642585551, 0.6856921911239624, 0.9429628849029541, -1.0
birdnet2.3, watkins, 8, 0, -2, 0.6699619771863118, 0.6968992352485657, 0.9442410469055176, -1.0
birdnet2.3, watkins, 16, 0, -2, 0.7443946188340808, 0.7669689059257507, 0.9670345187187195, -1.0
birdnet2.3, watkins, 16, 0, -2, 0.7381165919282511, 0.7665363550186157, 0.9671823382377625, -1.0
birdnet2.3, watkins, 16, 0, -2, 0.736322869955157, 0.7657322883605957, 0.9681301712989807, -1.0
birdnet2.3, watkins, 16, 0, -2, 0.7390134529147983, 0.7846205234527588, 0.9636889696121216, -1.0
birdnet2.3, watkins, 16, 0, -2, 0.737219730941704, 0.7731075882911682, 0.9635981917381287, -1.0
birdnet2.3, watkins, 32, 0, -2, 0.8013986013986014, 0.8234453797340393, 0.9761415123939514, -1.0
birdnet2.3, watkins, 32, 0, -2, 0.8083916083916084, 0.8497265577316284, 0.9800771474838257, -1.0
birdnet2.3, watkins, 32, 0, -2, 0.8167832167832167, 0.8435943126678467, 0.979855477809906, -1.0
birdnet2.3, watkins, 32, 0, -2, 0.8111888111888111, 0.8476660847663879, 0.9756434559822083, -1.0
birdnet2.3, watkins, 32, 0, -2, 0.8097902097902098, 0.8591793775558472, 0.9824913144111633, -1.0
chirp160, watkins, 4, 0, -2, 0.4176678445229682, 0.32751765847206116, 0.8195894360542297, -1.0
chirp160, watkins, 4, 0, -2, 0.4, 0.2798261046409607, 0.8092242479324341, -1.0
chirp160, watkins, 4, 0, -2, 0.3575971731448763, 0.25866639614105225, 0.8162001967430115, -1.0
chirp160, watkins, 4, 0, -2, 0.39151943462897526, 0.27855491638183594, 0.825737476348877, -1.0
chirp160, watkins, 4, 0, -2, 0.38303886925795055, 0.2960187792778015, 0.8235299587249756, -1.0
chirp160, watkins, 8, 0, -2, 0.5178707224334601, 0.483222097158432, 0.9003627896308899, -1.0
chirp160, watkins, 8, 0, -2, 0.4418250950570342, 0.4481468200683594, 0.8819552063941956, -1.0
chirp160, watkins, 8, 0, -2, 0.4661596958174905, 0.45545250177383423, 0.8954919576644897, -1.0
chirp160, watkins, 8, 0, -2, 0.4988593155893536, 0.4767577052116394, 0.8976041674613953, -1.0
chirp160, watkins, 8, 0, -2, 0.5148288973384031, 0.4674632251262665, 0.8873966336250305, -1.0
chirp160, watkins, 16, 0, -2, 0.5991031390134529, 0.5941487550735474, 0.9307911396026611, -1.0
chirp160, watkins, 16, 0, -2, 0.5919282511210763, 0.5946502685546875, 0.93105149269104, -1.0
chirp160, watkins, 16, 0, -2, 0.5856502242152466, 0.5962022542953491, 0.9327670335769653, -1.0
chirp160, watkins, 16, 0, -2, 0.5991031390134529, 0.6234630346298218, 0.9348721504211426, -1.0
chirp160, watkins, 16, 0, -2, 0.6, 0.6072397232055664, 0.9283000230789185, -1.0
chirp160, watkins, 32, 0, -2, 0.6293706293706294, 0.6582255363464355, 0.9472087621688843, -1.0
chirp160, watkins, 32, 0, -2, 0.6601398601398601, 0.6876994371414185, 0.9531291127204895, -1.0
chirp160, watkins, 32, 0, -2, 0.66993006993007, 0.6924876570701599, 0.9577833414077759, -1.0
chirp160, watkins, 32, 0, -2, 0.6727272727272727, 0.6968973278999329, 0.9561368823051453, -1.0
chirp160, watkins, 32, 0, -2, 0.6657342657342658, 0.6905844807624817, 0.953571617603302, -1.0
chirp320, watkins, 4, 0, -2, 0.4840989399293286, 0.4593110680580139, 0.8765687346458435, -1.0
chirp320, watkins, 4, 0, -2, 0.465017667844523, 0.409269243478775, 0.8606746792793274, -1.0
chirp320, watkins, 4, 0, -2, 0.4586572438162544, 0.4091457724571228, 0.8575038909912109, -1.0
chirp320, watkins, 4, 0, -2, 0.4876325088339223, 0.43381747603416443, 0.8753588199615479, -1.0
chirp320, watkins, 4, 0, -2, 0.488339222614841, 0.43306922912597656, 0.8711036443710327, -1.0
chirp320, watkins, 8, 0, -2, 0.5756653992395437, 0.5728673338890076, 0.9235281348228455, -1.0
chirp320, watkins, 8, 0, -2, 0.5406844106463878, 0.5403763055801392, 0.9129183292388916, -1.0
chirp320, watkins, 8, 0, -2, 0.538403041825095, 0.5433709621429443, 0.916545569896698, -1.0
chirp320, watkins, 8, 0, -2, 0.5619771863117871, 0.5555869936943054, 0.9205041527748108, -1.0
chirp320, watkins, 8, 0, -2, 0.5695817490494297, 0.5740296244621277, 0.9210450053215027, -1.0
chirp320, watkins, 16, 0, -2, 0.6331838565022422, 0.6571911573410034, 0.9444547891616821, -1.0
chirp320, watkins, 16, 0, -2, 0.6565022421524663, 0.6642093658447266, 0.9475290775299072, -1.0
chirp320, watkins, 16, 0, -2, 0.6278026905829597, 0.6496444940567017, 0.9460192322731018, -1.0
chirp320, watkins, 16, 0, -2, 0.6547085201793722, 0.6706343293190002, 0.948616623878479, -1.0
chirp320, watkins, 16, 0, -2, 0.6448430493273543, 0.6712654232978821, 0.9463909268379211, -1.0
chirp320, watkins, 32, 0, -2, 0.6797202797202797, 0.7211156487464905, 0.9597326517105103, -1.0
chirp320, watkins, 32, 0, -2, 0.7146853146853147, 0.7489991784095764, 0.964507520198822, -1.0
chirp320, watkins, 32, 0, -2, 0.7118881118881119, 0.7417230010032654, 0.9664273858070374, -1.0
chirp320, watkins, 32, 0, -2, 0.7146853146853147, 0.7476844787597656, 0.964352011680603, -1.0
chirp320, watkins, 32, 0, -2, 0.7048951048951049, 0.7481528520584106, 0.9651094675064087, -1.0
chirp640, watkins, 4, 0, -2, 0.5222614840989399, 0.5134181976318359, 0.8894453644752502, -1.0
chirp640, watkins, 4, 0, -2, 0.49187279151943464, 0.4547993838787079, 0.8721694946289062, -1.0
chirp640, watkins, 4, 0, -2, 0.4706713780918728, 0.4450571835041046, 0.8700054287910461, -1.0
chirp640, watkins, 4, 0, -2, 0.5074204946996467, 0.4881598949432373, 0.8872613310813904, -1.0
chirp640, watkins, 4, 0, -2, 0.537809187279152, 0.4801521599292755, 0.8940291404724121, -1.0
chirp640, watkins, 8, 0, -2, 0.5984790874524715, 0.6228376626968384, 0.9261450171470642, -1.0
chirp640, watkins, 8, 0, -2, 0.5741444866920152, 0.5726571083068848, 0.9228850603103638, -1.0
chirp640, watkins, 8, 0, -2, 0.5733840304182509, 0.583756685256958, 0.9261095523834229, -1.0
chirp640, watkins, 8, 0, -2, 0.5916349809885931, 0.5925889015197754, 0.9277588129043579, -1.0
chirp640, watkins, 8, 0, -2, 0.6144486692015209, 0.6063519716262817, 0.9313962459564209, -1.0
chirp640, watkins, 16, 0, -2, 0.6645739910313901, 0.6887590885162354, 0.9514706134796143, -1.0
chirp640, watkins, 16, 0, -2, 0.6860986547085202, 0.7065814733505249, 0.9543609023094177, -1.0
chirp640, watkins, 16, 0, -2, 0.6717488789237668, 0.6986677050590515, 0.9552810788154602, -1.0
chirp640, watkins, 16, 0, -2, 0.6771300448430493, 0.7061822414398193, 0.9510016441345215, -1.0
chirp640, watkins, 16, 0, -2, 0.694170403587444, 0.7088260054588318, 0.9547032117843628, -1.0
chirp640, watkins, 32, 0, -2, 0.7146853146853147, 0.740053653717041, 0.9646175503730774, -1.0
chirp640, watkins, 32, 0, -2, 0.7552447552447552, 0.7963200211524963, 0.9690487384796143, -1.0
chirp640, watkins, 32, 0, -2, 0.7342657342657343, 0.7805483341217041, 0.971820056438446, -1.0
chirp640, watkins, 32, 0, -2, 0.7580419580419581, 0.7808990478515625, 0.9676094651222229, -1.0
chirp640, watkins, 32, 0, -2, 0.7510489510489511, 0.7881333827972412, 0.9703314304351807, -1.0
chirp960, watkins, 4, 0, -2, 0.5625441696113074, 0.5498615503311157, 0.9145120978355408, -1.0
chirp960, watkins, 4, 0, -2, 0.5441696113074205, 0.531425952911377, 0.9000644683837891, -1.0
chirp960, watkins, 4, 0, -2, 0.5371024734982333, 0.5121794939041138, 0.8886281847953796, -1.0
chirp960, watkins, 4, 0, -2, 0.545583038869258, 0.5258878469467163, 0.9064391851425171, -1.0
chirp960, watkins, 4, 0, -2, 0.5759717314487632, 0.5313390493392944, 0.9062214493751526, -1.0
chirp960, watkins, 8, 0, -2, 0.6524714828897339, 0.6719534397125244, 0.9467230439186096, -1.0
chirp960, watkins, 8, 0, -2, 0.6319391634980989, 0.6489751935005188, 0.942962646484375, -1.0
chirp960, watkins, 8, 0, -2, 0.6334600760456274, 0.644396960735321, 0.9395073056221008, -1.0
chirp960, watkins, 8, 0, -2, 0.6555133079847909, 0.6400268077850342, 0.9437915682792664, -1.0
chirp960, watkins, 8, 0, -2, 0.6509505703422053, 0.65181565284729, 0.9401913285255432, -1.0
chirp960, watkins, 16, 0, -2, 0.7228699551569506, 0.7418687343597412, 0.9647756218910217, -1.0
chirp960, watkins, 16, 0, -2, 0.757847533632287, 0.7588107585906982, 0.9661902785301208, -1.0
chirp960, watkins, 16, 0, -2, 0.7246636771300449, 0.7403104901313782, 0.9649533033370972, -1.0
chirp960, watkins, 16, 0, -2, 0.7381165919282511, 0.749051570892334, 0.9626095294952393, -1.0
chirp960, watkins, 16, 0, -2, 0.7452914798206278, 0.7643740177154541, 0.9649626016616821, -1.0
chirp960, watkins, 32, 0, -2, 0.7958041958041958, 0.7945405840873718, 0.9780752658843994, -1.0
chirp960, watkins, 32, 0, -2, 0.8125874125874126, 0.8328527212142944, 0.9768962860107422, -1.0
chirp960, watkins, 32, 0, -2, 0.8055944055944056, 0.8071337342262268, 0.9783165454864502, -1.0
chirp960, watkins, 32, 0, -2, 0.7874125874125875, 0.8177477121353149, 0.9780252575874329, -1.0
chirp960, watkins, 32, 0, -2, 0.806993006993007, 0.8331340551376343, 0.9801948070526123, -1.0
chirp1280, watkins, 4, 0, -2, 0.5717314487632509, 0.5802596807479858, 0.9142219424247742, -1.0
chirp1280, watkins, 4, 0, -2, 0.5653710247349824, 0.5554916262626648, 0.8982856869697571, -1.0
chirp1280, watkins, 4, 0, -2, 0.5356890459363958, 0.5252687335014343, 0.8934260606765747, -1.0
chirp1280, watkins, 4, 0, -2, 0.5568904593639576, 0.5320535898208618, 0.9015928506851196, -1.0
chirp1280, watkins, 4, 0, -2, 0.5773851590106007, 0.5508541464805603, 0.910983145236969, -1.0
chirp1280, watkins, 8, 0, -2, 0.644106463878327, 0.6786586046218872, 0.9438433647155762, -1.0
chirp1280, watkins, 8, 0, -2, 0.620532319391635, 0.6484053134918213, 0.9452730417251587, -1.0
chirp1280, watkins, 8, 0, -2, 0.6311787072243346, 0.645173192024231, 0.9328740835189819, -1.0
chirp1280, watkins, 8, 0, -2, 0.6524714828897339, 0.6512535810470581, 0.941588819026947, -1.0
chirp1280, watkins, 8, 0, -2, 0.6418250950570342, 0.656919538974762, 0.9422523379325867, -1.0
chirp1280, watkins, 16, 0, -2, 0.7336322869955157, 0.7490202188491821, 0.9645780324935913, -1.0
chirp1280, watkins, 16, 0, -2, 0.7399103139013453, 0.7606637477874756, 0.9666954874992371, -1.0
chirp1280, watkins, 16, 0, -2, 0.7210762331838565, 0.7475994825363159, 0.9666344523429871, -1.0
chirp1280, watkins, 16, 0, -2, 0.7434977578475336, 0.7548058032989502, 0.9582881331443787, -1.0
chirp1280, watkins, 16, 0, -2, 0.7237668161434978, 0.7542120218276978, 0.9616653919219971, -1.0
chirp1280, watkins, 32, 0, -2, 0.7916083916083916, 0.8016552925109863, 0.9782047867774963, -1.0
chirp1280, watkins, 32, 0, -2, 0.8083916083916084, 0.837958812713623, 0.9799305200576782, -1.0
chirp1280, watkins, 32, 0, -2, 0.7958041958041958, 0.8236968517303467, 0.9804815053939819, -1.0
chirp1280, watkins, 32, 0, -2, 0.8083916083916084, 0.8165121674537659, 0.9779249429702759, -1.0
chirp1280, watkins, 32, 0, -2, 0.8027972027972028, 0.8335739970207214, 0.9816009402275085, -1.0
chirp2560, watkins, 4, 0, -2, 0.6035335689045936, 0.629421591758728, 0.933000922203064, -1.0
chirp2560, watkins, 4, 0, -2, 0.6049469964664311, 0.6123377680778503, 0.9241387844085693, -1.0
chirp2560, watkins, 4, 0, -2, 0.5752650176678445, 0.5787824392318726, 0.9029726386070251, -1.0
chirp2560, watkins, 4, 0, -2, 0.6049469964664311, 0.6117708683013916, 0.925569474697113, -1.0
chirp2560, watkins, 4, 0, -2, 0.623321554770318, 0.5967323184013367, 0.9228251576423645, -1.0
chirp2560, watkins, 8, 0, -2, 0.7125475285171102, 0.7200799584388733, 0.953371524810791, -1.0
chirp2560, watkins, 8, 0, -2, 0.6920152091254753, 0.7162792086601257, 0.9584547281265259, -1.0
chirp2560, watkins, 8, 0, -2, 0.6631178707224334, 0.6828720569610596, 0.9417735934257507, -1.0
chirp2560, watkins, 8, 0, -2, 0.6859315589353612, 0.6986501216888428, 0.9522621035575867, -1.0
chirp2560, watkins, 8, 0, -2, 0.6897338403041825, 0.7016345262527466, 0.9538728594779968, -1.0
chirp2560, watkins, 16, 0, -2, 0.7793721973094171, 0.7889372110366821, 0.9726429581642151, -1.0
chirp2560, watkins, 16, 0, -2, 0.7713004484304933, 0.7997869849205017, 0.9718862771987915, -1.0
chirp2560, watkins, 16, 0, -2, 0.7632286995515695, 0.7843998670578003, 0.9745083451271057, -1.0
chirp2560, watkins, 16, 0, -2, 0.7659192825112108, 0.7826886177062988, 0.9680969715118408, -1.0
chirp2560, watkins, 16, 0, -2, 0.7704035874439462, 0.7972239851951599, 0.9694918990135193, -1.0
chirp2560, watkins, 32, 0, -2, 0.8265734265734266, 0.8318809270858765, 0.9818592071533203, -1.0
chirp2560, watkins, 32, 0, -2, 0.8237762237762237, 0.8561515808105469, 0.9831087589263916, -1.0
chirp2560, watkins, 32, 0, -2, 0.8265734265734266, 0.8568322062492371, 0.9870666265487671, -1.0
chirp2560, watkins, 32, 0, -2, 0.8223776223776224, 0.8448870182037354, 0.9798628091812134, -1.0
chirp2560, watkins, 32, 0, -2, 0.8349650349650349, 0.8592461347579956, 0.9860680103302002, -1.0
chirp_new_pcen, watkins, 4, 0, -2, 0.5950530035335689, 0.5199447274208069, 0.9034426808357239, -1.0
chirp_new_pcen, watkins, 4, 0, -2, 0.5667844522968198, 0.478241890668869, 0.8906939625740051, -1.0
chirp_new_pcen, watkins, 4, 0, -2, 0.5484098939929328, 0.45416343212127686, 0.8801613450050354, -1.0
chirp_new_pcen, watkins, 4, 0, -2, 0.5703180212014134, 0.47075217962265015, 0.8938266038894653, -1.0
chirp_new_pcen, watkins, 4, 0, -2, 0.5844522968197879, 0.45404261350631714, 0.889863908290863, -1.0
chirp_new_pcen, watkins, 8, 0, -2, 0.6730038022813688, 0.6820987462997437, 0.9472149610519409, -1.0
chirp_new_pcen, watkins, 8, 0, -2, 0.6471482889733841, 0.6516067981719971, 0.9481230974197388, -1.0
chirp_new_pcen, watkins, 8, 0, -2, 0.6273764258555133, 0.6327064037322998, 0.9430912733078003, -1.0
chirp_new_pcen, watkins, 8, 0, -2, 0.6760456273764258, 0.639171302318573, 0.9437079429626465, -1.0
chirp_new_pcen, watkins, 8, 0, -2, 0.6722433460076046, 0.6451491713523865, 0.9430878162384033, -1.0
chirp_new_pcen, watkins, 16, 0, -2, 0.7533632286995515, 0.7625419497489929, 0.9678159952163696, -1.0
chirp_new_pcen, watkins, 16, 0, -2, 0.7730941704035874, 0.7689176797866821, 0.9714587926864624, -1.0
chirp_new_pcen, watkins, 16, 0, -2, 0.7237668161434978, 0.7547669410705566, 0.9690803289413452, -1.0
chirp_new_pcen, watkins, 16, 0, -2, 0.7596412556053812, 0.7717393636703491, 0.9654430150985718, -1.0
chirp_new_pcen, watkins, 16, 0, -2, 0.7704035874439462, 0.7773017883300781, 0.9671172499656677, -1.0
chirp_new_pcen, watkins, 32, 0, -2, 0.8083916083916084, 0.8159383535385132, 0.978259801864624, -1.0
chirp_new_pcen, watkins, 32, 0, -2, 0.8335664335664336, 0.8707093596458435, 0.9814680218696594, -1.0
chirp_new_pcen, watkins, 32, 0, -2, 0.7958041958041958, 0.8406525254249573, 0.9788455367088318, -1.0
chirp_new_pcen, watkins, 32, 0, -2, 0.8055944055944056, 0.8526339530944824, 0.9796350598335266, -1.0
chirp_new_pcen, watkins, 32, 0, -2, 0.8293706293706293, 0.8490476012229919, 0.983745276927948, -1.0
audiomae_large_ft_mean, watkins, 4, 0, -2, 0.43745583038869257, 0.39598971605300903, 0.8566470146179199, -1.0
audiomae_large_ft_mean, watkins, 4, 0, -2, 0.4353356890459364, 0.39508476853370667, 0.8650439977645874, -1.0
audiomae_large_ft_mean, watkins, 4, 0, -2, 0.44240282685512367, 0.37949633598327637, 0.8551240563392639, -1.0
audiomae_large_ft_mean, watkins, 4, 0, -2, 0.496113074204947, 0.4229733943939209, 0.8648874163627625, -1.0
audiomae_large_ft_mean, watkins, 4, 0, -2, 0.4734982332155477, 0.41047000885009766, 0.8730645179748535, -1.0
audiomae_large_ft_mean, watkins, 8, 0, -2, 0.5490494296577947, 0.5233744978904724, 0.9006156921386719, -1.0
audiomae_large_ft_mean, watkins, 8, 0, -2, 0.5467680608365019, 0.529771089553833, 0.9092000722885132, -1.0
audiomae_large_ft_mean, watkins, 8, 0, -2, 0.526235741444867, 0.5312023758888245, 0.909630537033081, -1.0
audiomae_large_ft_mean, watkins, 8, 0, -2, 0.5779467680608364, 0.5383543968200684, 0.9053134918212891, -1.0
audiomae_large_ft_mean, watkins, 8, 0, -2, 0.5414448669201521, 0.5237876176834106, 0.9012142419815063, -1.0
audiomae_large_ft_mean, watkins, 16, 0, -2, 0.6412556053811659, 0.6259713768959045, 0.9357337951660156, -1.0
audiomae_large_ft_mean, watkins, 16, 0, -2, 0.6816143497757847, 0.6749870181083679, 0.9404363036155701, -1.0
audiomae_large_ft_mean, watkins, 16, 0, -2, 0.6484304932735426, 0.6635962128639221, 0.9504955410957336, -1.0
audiomae_large_ft_mean, watkins, 16, 0, -2, 0.6645739910313901, 0.6467127203941345, 0.9377075433731079, -1.0
audiomae_large_ft_mean, watkins, 16, 0, -2, 0.6457399103139013, 0.6442212462425232, 0.9416291117668152, -1.0
audiomae_large_ft_mean, watkins, 32, 0, -2, 0.7202797202797203, 0.7042084336280823, 0.9556565284729004, -1.0
audiomae_large_ft_mean, watkins, 32, 0, -2, 0.7496503496503496, 0.7682100534439087, 0.96217942237854, -1.0
audiomae_large_ft_mean, watkins, 32, 0, -2, 0.7314685314685314, 0.7519097328186035, 0.9603335857391357, -1.0
audiomae_large_ft_mean, watkins, 32, 0, -2, 0.7342657342657343, 0.7468448877334595, 0.9620525240898132, -1.0
audiomae_large_ft_mean, watkins, 32, 0, -2, 0.7412587412587412, 0.7483944892883301, 0.9677124619483948, -1.0
yamnet, watkins, 4, 0, -2, 0.4826855123674912, 0.4416823983192444, 0.8668058514595032, -1.0
yamnet, watkins, 4, 0, -2, 0.496113074204947, 0.4414503574371338, 0.8610071539878845, -1.0
yamnet, watkins, 4, 0, -2, 0.4706713780918728, 0.41687777638435364, 0.8711068630218506, -1.0
yamnet, watkins, 4, 0, -2, 0.4664310954063604, 0.4293132424354553, 0.8600605130195618, -1.0
yamnet, watkins, 4, 0, -2, 0.48056537102473496, 0.44755154848098755, 0.8806822299957275, -1.0
yamnet, watkins, 8, 0, -2, 0.5688212927756654, 0.5430536270141602, 0.9057652950286865, -1.0
yamnet, watkins, 8, 0, -2, 0.5490494296577947, 0.5175410509109497, 0.9098107218742371, -1.0
yamnet, watkins, 8, 0, -2, 0.5452471482889734, 0.5177988409996033, 0.9131196737289429, -1.0
yamnet, watkins, 8, 0, -2, 0.5711026615969582, 0.5360603332519531, 0.8997312784194946, -1.0
yamnet, watkins, 8, 0, -2, 0.5779467680608364, 0.5475241541862488, 0.9136511087417603, -1.0
yamnet, watkins, 16, 0, -2, 0.6295964125560538, 0.5911977887153625, 0.926676332950592, -1.0
yamnet, watkins, 16, 0, -2, 0.6206278026905829, 0.6120151281356812, 0.9366738796234131, -1.0
yamnet, watkins, 16, 0, -2, 0.6278026905829597, 0.62408047914505, 0.941756010055542, -1.0
yamnet, watkins, 16, 0, -2, 0.6385650224215247, 0.6407127380371094, 0.942348301410675, -1.0
yamnet, watkins, 16, 0, -2, 0.6295964125560538, 0.6181097626686096, 0.9399234652519226, -1.0
yamnet, watkins, 32, 0, -2, 0.6825174825174826, 0.6648479700088501, 0.9512001276016235, -1.0
yamnet, watkins, 32, 0, -2, 0.6895104895104895, 0.679279625415802, 0.9555786848068237, -1.0
yamnet, watkins, 32, 0, -2, 0.7062937062937062, 0.7038408517837524, 0.9605715870857239, -1.0
yamnet, watkins, 32, 0, -2, 0.7020979020979021, 0.7004687786102295, 0.957898736000061, -1.0
yamnet, watkins, 32, 0, -2, 0.6937062937062937, 0.6896100044250488, 0.9626122117042542, -1.0
vggish, watkins, 4, 0, -2, 0.03816254416961131, 0.044751718640327454, 0.503154993057251, -1.0
vggish, watkins, 4, 0, -2, 0.03816254416961131, 0.044230829924345016, 0.5019253492355347, -1.0
vggish, watkins, 4, 0, -2, 0.03816254416961131, 0.044367991387844086, 0.5028017163276672, -1.0
vggish, watkins, 4, 0, -2, 0.03816254416961131, 0.04472929984331131, 0.5019694566726685, -1.0
vggish, watkins, 4, 0, -2, 0.03816254416961131, 0.04456667602062225, 0.4987490475177765, -1.0
vggish, watkins, 8, 0, -2, 0.03802281368821293, 0.04516005888581276, 0.5061884522438049, -1.0
vggish, watkins, 8, 0, -2, 0.03802281368821293, 0.0445280559360981, 0.5046665072441101, -1.0
vggish, watkins, 8, 0, -2, 0.03802281368821293, 0.0446728952229023, 0.5057693719863892, -1.0
vggish, watkins, 8, 0, -2, 0.03802281368821293, 0.045120857656002045, 0.5050346255302429, -1.0
vggish, watkins, 8, 0, -2, 0.03802281368821293, 0.04487514868378639, 0.5011530518531799, -1.0
vggish, watkins, 16, 0, -2, 0.03766816143497758, 0.046321600675582886, 0.5164462924003601, -1.0
vggish, watkins, 16, 0, -2, 0.03766816143497758, 0.04534079506993294, 0.513063907623291, -1.0
vggish, watkins, 16, 0, -2, 0.03766816143497758, 0.04550527408719063, 0.5145702362060547, -1.0
vggish, watkins, 16, 0, -2, 0.03766816143497758, 0.04622160270810127, 0.5140959024429321, -1.0
vggish, watkins, 16, 0, -2, 0.03766816143497758, 0.045718297362327576, 0.509005069732666, -1.0
vggish, watkins, 32, 0, -2, 0.03636363636363636, 0.05300874635577202, 0.5698490738868713, -1.0
vggish, watkins, 32, 0, -2, 0.03636363636363636, 0.04910724237561226, 0.5552154183387756, -1.0
vggish, watkins, 32, 0, -2, 0.03636363636363636, 0.05000521242618561, 0.563475489616394, -1.0
vggish, watkins, 32, 0, -2, 0.03636363636363636, 0.05341464653611183, 0.5672388672828674, -1.0
vggish, watkins, 32, 0, -2, 0.03636363636363636, 0.04975299537181854, 0.5562480092048645, -1.0
audiomae_large_mean, watkins, 4, 0, -2, 0.22473498233215547, 0.22867617011070251, 0.7718760967254639, -1.0
audiomae_large_mean, watkins, 4, 0, -2, 0.26007067137809187, 0.26369982957839966, 0.7807084918022156, -1.0
audiomae_large_mean, watkins, 4, 0, -2, 0.21978798586572437, 0.2373945116996765, 0.7658573985099792, -1.0
audiomae_large_mean, watkins, 4, 0, -2, 0.2876325088339223, 0.25421562790870667, 0.7665855884552002, -1.0
audiomae_large_mean, watkins, 4, 0, -2, 0.24522968197879857, 0.2315882444381714, 0.7753070592880249, -1.0
audiomae_large_mean, watkins, 8, 0, -2, 0.36577946768060837, 0.3598649203777313, 0.8418818712234497, -1.0
audiomae_large_mean, watkins, 8, 0, -2, 0.38935361216730036, 0.35827866196632385, 0.8415231108665466, -1.0
audiomae_large_mean, watkins, 8, 0, -2, 0.35513307984790876, 0.37128207087516785, 0.8356143832206726, -1.0
audiomae_large_mean, watkins, 8, 0, -2, 0.39847908745247146, 0.37069419026374817, 0.8455780744552612, -1.0
audiomae_large_mean, watkins, 8, 0, -2, 0.3338403041825095, 0.33071696758270264, 0.8327370285987854, -1.0
audiomae_large_mean, watkins, 16, 0, -2, 0.5130044843049327, 0.48275911808013916, 0.9010897278785706, -1.0
audiomae_large_mean, watkins, 16, 0, -2, 0.5067264573991032, 0.4920872151851654, 0.8956336379051208, -1.0
audiomae_large_mean, watkins, 16, 0, -2, 0.5013452914798207, 0.5170007348060608, 0.9012093544006348, -1.0
audiomae_large_mean, watkins, 16, 0, -2, 0.5049327354260089, 0.5206231474876404, 0.903368353843689, -1.0
audiomae_large_mean, watkins, 16, 0, -2, 0.5040358744394619, 0.48882216215133667, 0.8973355889320374, -1.0
audiomae_large_mean, watkins, 32, 0, -2, 0.6097902097902098, 0.6006526350975037, 0.9374595880508423, -1.0
audiomae_large_mean, watkins, 32, 0, -2, 0.5314685314685315, 0.6242015361785889, 0.9342607855796814, -1.0
audiomae_large_mean, watkins, 32, 0, -2, 0.6405594405594406, 0.6342109441757202, 0.9369583129882812, -1.0
audiomae_large_mean, watkins, 32, 0, -2, 0.627972027972028, 0.6347147822380066, 0.9295444488525391, -1.0
audiomae_large_mean, watkins, 32, 0, -2, 0.5902097902097903, 0.599945068359375, 0.9359614849090576, -1.0


==> data/embeddings_runs_2layer.csv <==
chirp, bats2, 4, 2048, -2, 0.7213578500707214, 0.8420756459236145, 0.9196107387542725, -1.0
chirp, bats2, 4, 2048, -2, 0.7527581329561528, 0.8612623810768127, 0.9262976050376892, -1.0
chirp, bats2, 4, 2048, -2, 0.7702970297029703, 0.8787875771522522, 0.9333347082138062, -1.0
chirp, bats2, 4, 2048, -2, 0.7383309759547383, 0.8361672163009644, 0.9288136959075928, -1.0
chirp, bats2, 4, 2048, -2, 0.6789250353606789, 0.7943172454833984, 0.8921924829483032, -1.0
chirp, bats2, 8, 2048, -2, 0.773231031543052, 0.886749267578125, 0.9415527582168579, -1.0
chirp, bats2, 8, 2048, -2, 0.7990906507530549, 0.9195171594619751, 0.9625298380851746, -1.0
chirp, bats2, 8, 2048, -2, 0.7817561807331628, 0.8942826390266418, 0.9450122117996216, -1.0
chirp, bats2, 8, 2048, -2, 0.7553282182438192, 0.8547170162200928, 0.9356649518013, -1.0
chirp, bats2, 8, 2048, -2, 0.7416879795396419, 0.8600818514823914, 0.9196717739105225, -1.0
chirp, bats2, 16, 2048, -2, 0.8368224835101806, 0.9143972396850586, 0.9605943560600281, -1.0
chirp, bats2, 16, 2048, -2, 0.8259248637797534, 0.9206397533416748, 0.9633888006210327, -1.0
chirp, bats2, 16, 2048, -2, 0.8133065672497849, 0.9171434640884399, 0.9596329927444458, -1.0
chirp, bats2, 16, 2048, -2, 0.7926584456552911, 0.8858892917633057, 0.9453206658363342, -1.0
chirp, bats2, 16, 2048, -2, 0.8038428448523086, 0.9053011536598206, 0.9505197405815125, -1.0
chirp, bats2, 32, 2048, -2, 0.8653228162430616, 0.9420024156570435, 0.9731279015541077, -1.0
chirp, bats2, 32, 2048, -2, 0.8486707566462167, 0.9354681968688965, 0.9714573621749878, -1.0
chirp, bats2, 32, 2048, -2, 0.8670756646216768, 0.942081093788147, 0.9733601212501526, -1.0
chirp, bats2, 32, 2048, -2, 0.8714577855682151, 0.9391629695892334, 0.9745668172836304, -1.0
chirp, bats2, 32, 2048, -2, 0.8562664329535495, 0.9374840259552002, 0.967941164970398, -1.0
chirp, bats2, 64, 2048, -2, 0.8828528072837633, 0.9498327374458313, 0.977493405342102, -1.0
chirp, bats2, 64, 2048, -2, 0.8931714719271624, 0.9534940719604492, 0.9807671904563904, -1.0
chirp, bats2, 64, 2048, -2, 0.8731411229135053, 0.9359803795814514, 0.973015546798706, -1.0
chirp, bats2, 64, 2048, -2, 0.8698027314112291, 0.9393589496612549, 0.9733798503875732, -1.0
chirp, bats2, 64, 2048, -2, 0.8892261001517451, 0.955652117729187, 0.9802015423774719, -1.0
chirp, bats2, 128, 2048, -2, 0.8973346495557749, 0.9620126485824585, 0.9835190773010254, -1.0
chirp, bats2, 128, 2048, -2, 0.8989799276077657, 0.9597429633140564, 0.9816980361938477, -1.0
chirp, bats2, 128, 2048, -2, 0.9006252056597565, 0.9603328704833984, 0.9826899766921997, -1.0
chirp, bats2, 128, 2048, -2, 0.9055610398157289, 0.9625855684280396, 0.982419490814209, -1.0
chirp, bats2, 128, 2048, -2, 0.8983218163869694, 0.9584062695503235, 0.9812259674072266, -1.0
chirp, bats2, 256, 2048, -2, 0.9168975069252078, 0.9599201679229736, 0.9860832691192627, -1.0
chirp, bats2, 256, 2048, -2, 0.9200633161851999, 0.9545239210128784, 0.9833594560623169, -1.0
chirp, bats2, 256, 2048, -2, 0.9085872576177285, 0.9549745917320251, 0.9818634986877441, -1.0
chirp, bats2, 256, 2048, -2, 0.9109616145627226, 0.9617652893066406, 0.9858518838882446, -1.0
chirp, bats2, 256, 2048, -2, 0.9093787099327265, 0.9549049735069275, 0.9823861718177795, -1.0
chirp, rfxc_frogs, 4, 2048, -2, 0.6277227722772277, 0.6557174324989319, 0.9121665954589844, -1.0
chirp, rfxc_frogs, 4, 2048, -2, 0.6198019801980198, 0.6499353051185608, 0.9194802641868591, -1.0
chirp, rfxc_frogs, 4, 2048, -2, 0.6356435643564357, 0.6613286733627319, 0.9131010174751282, -1.0
chirp, rfxc_frogs, 4, 2048, -2, 0.6396039603960396, 0.6575378179550171, 0.9139320850372314, -1.0
chirp, rfxc_frogs, 4, 2048, -2, 0.6039603960396039, 0.6302017569541931, 0.9034126400947571, -1.0
chirp, rfxc_frogs, 8, 2048, -2, 0.6854663774403471, 0.7388737201690674, 0.9369483590126038, -1.0
chirp, rfxc_frogs, 8, 2048, -2, 0.6572668112798264, 0.6920164227485657, 0.9268302321434021, -1.0
chirp, rfxc_frogs, 8, 2048, -2, 0.7006507592190889, 0.7414613962173462, 0.9531110525131226, -1.0
chirp, rfxc_frogs, 8, 2048, -2, 0.6832971800433839, 0.7197700142860413, 0.9396572709083557, -1.0
chirp, rfxc_frogs, 8, 2048, -2, 0.6963123644251626, 0.7430880069732666, 0.9512972235679626, -1.0
chirp, rfxc_frogs, 16, 2048, -2, 0.6970509383378016, 0.7630246877670288, 0.9499975442886353, -1.0
chirp, rfxc_frogs, 16, 2048, -2, 0.7158176943699732, 0.7778056859970093, 0.9562774896621704, -1.0
chirp, rfxc_frogs, 16, 2048, -2, 0.7158176943699732, 0.7694639563560486, 0.9519609808921814, -1.0
chirp, rfxc_frogs, 16, 2048, -2, 0.7211796246648794, 0.7574851512908936, 0.9484938979148865, -1.0
chirp, rfxc_frogs, 16, 2048, -2, 0.7319034852546917, 0.7998709082603455, 0.958867609500885, -1.0
chirp, rfxc_frogs, 32, 2048, -2, 0.7055837563451777, 0.7895625829696655, 0.9544835686683655, -1.0
chirp, rfxc_frogs, 32, 2048, -2, 0.7309644670050761, 0.8006480932235718, 0.9666559100151062, -1.0
chirp, rfxc_frogs, 32, 2048, -2, 0.7157360406091371, 0.7901572585105896, 0.9543354511260986, -1.0
chirp, rfxc_frogs, 32, 2048, -2, 0.7563451776649747, 0.8269409537315369, 0.9616789221763611, -1.0
chirp, rfxc_frogs, 32, 2048, -2, 0.7614213197969543, 0.8158576488494873, 0.962202787399292, -1.0
chirp, rfxc_birds, 4, 2048, -2, 0.7169517884914464, 0.7605863213539124, 0.935958743095398, -1.0
chirp, rfxc_birds, 4, 2048, -2, 0.6889580093312597, 0.7386285066604614, 0.9361949563026428, -1.0
chirp, rfxc_birds, 4, 2048, -2, 0.7013996889580093, 0.7476527690887451, 0.9262275099754333, -1.0
chirp, rfxc_birds, 4, 2048, -2, 0.6734059097978227, 0.7239326238632202, 0.9353384375572205, -1.0
chirp, rfxc_birds, 4, 2048, -2, 0.71850699844479, 0.7645078301429749, 0.9431697130203247, -1.0
chirp, rfxc_birds, 8, 2048, -2, 0.7631133671742809, 0.8071190714836121, 0.9642784595489502, -1.0
chirp, rfxc_birds, 8, 2048, -2, 0.7614213197969543, 0.7959860563278198, 0.9499598145484924, -1.0
chirp, rfxc_birds, 8, 2048, -2, 0.7732656514382402, 0.8076358437538147, 0.9474140405654907, -1.0
chirp, rfxc_birds, 8, 2048, -2, 0.7445008460236887, 0.7983980178833008, 0.9567410945892334, -1.0
chirp, rfxc_birds, 8, 2048, -2, 0.7732656514382402, 0.8070393204689026, 0.9596608281135559, -1.0
chirp, rfxc_birds, 16, 2048, -2, 0.813141683778234, 0.8448674082756042, 0.9696484208106995, -1.0
chirp, rfxc_birds, 16, 2048, -2, 0.7885010266940452, 0.8187627196311951, 0.9571532011032104, -1.0
chirp, rfxc_birds, 16, 2048, -2, 0.8090349075975359, 0.8339611291885376, 0.9682969450950623, -1.0
chirp, rfxc_birds, 16, 2048, -2, 0.7885010266940452, 0.8190873861312866, 0.9647026062011719, -1.0
chirp, rfxc_birds, 16, 2048, -2, 0.8090349075975359, 0.8393284678459167, 0.9741551280021667, -1.0
chirp, rfxc_birds, 32, 2048, -2, 0.8602150537634409, 0.8377808332443237, 0.9648901224136353, -1.0
chirp, rfxc_birds, 32, 2048, -2, 0.8279569892473119, 0.8493157029151917, 0.9737440347671509, -1.0
chirp, rfxc_birds, 32, 2048, -2, 0.8064516129032258, 0.8104695677757263, 0.9750691056251526, -1.0
chirp, rfxc_birds, 32, 2048, -2, 0.8458781362007168, 0.8516546487808228, 0.9731229543685913, -1.0
chirp, rfxc_birds, 32, 2048, -2, 0.8315412186379928, 0.8167346119880676, 0.9679975509643555, -1.0
chirp, godwit, 4, 2048, -2, 0.8515309932785661, 0.9155610799789429, 0.9731292724609375, -1.0
chirp, godwit, 4, 2048, -2, 0.8241971620612397, 0.9097079038619995, 0.971260666847229, -1.0
chirp, godwit, 4, 2048, -2, 0.870201643017177, 0.9247056841850281, 0.9777957797050476, -1.0
chirp, godwit, 4, 2048, -2, 0.8443614637789395, 0.9093650579452515, 0.9689677357673645, -1.0
chirp, godwit, 4, 2048, -2, 0.8180731889469753, 0.8774099349975586, 0.9661356210708618, -1.0
chirp, godwit, 8, 2048, -2, 0.8507865168539326, 0.909550666809082, 0.9710620641708374, -1.0
chirp, godwit, 8, 2048, -2, 0.7776779026217229, 0.8620377779006958, 0.9581667184829712, -1.0
chirp, godwit, 8, 2048, -2, 0.8719101123595505, 0.9234892725944519, 0.9803921580314636, -1.0
chirp, godwit, 8, 2048, -2, 0.8319101123595506, 0.9091691970825195, 0.9695337414741516, -1.0
chirp, godwit, 8, 2048, -2, 0.8934831460674157, 0.9306990504264832, 0.9800117611885071, -1.0
chirp, godwit, 16, 2048, -2, 0.8958553127354936, 0.940018355846405, 0.9837371110916138, -1.0
chirp, godwit, 16, 2048, -2, 0.8940467219291636, 0.9380944967269897, 0.9815043210983276, -1.0
chirp, godwit, 16, 2048, -2, 0.8940467219291636, 0.9486215710639954, 0.9870856404304504, -1.0
chirp, godwit, 16, 2048, -2, 0.8960060286360211, 0.9417412877082825, 0.981662929058075, -1.0
chirp, godwit, 16, 2048, -2, 0.9050489826676714, 0.9522724151611328, 0.9868351221084595, -1.0
chirp, godwit, 32, 2048, -2, 0.917162471395881, 0.9590379595756531, 0.9890123605728149, -1.0
chirp, godwit, 32, 2048, -2, 0.9115179252479023, 0.9574669003486633, 0.9886696934700012, -1.0
chirp, godwit, 32, 2048, -2, 0.9173150266971777, 0.9592176675796509, 0.9879018068313599, -1.0
chirp, godwit, 32, 2048, -2, 0.920976353928299, 0.9585785865783691, 0.9882067441940308, -1.0
chirp, godwit, 32, 2048, -2, 0.9183829138062548, 0.9610568881034851, 0.9894259572029114, -1.0
chirp, godwit, 64, 2048, -2, 0.9185301016419077, 0.964239239692688, 0.9904073476791382, -1.0
chirp, godwit, 64, 2048, -2, 0.9252541047693511, 0.9648593664169312, 0.9908014535903931, -1.0
chirp, godwit, 64, 2048, -2, 0.9139953088350273, 0.9504251480102539, 0.9861595034599304, -1.0
chirp, godwit, 64, 2048, -2, 0.9299452697419859, 0.967638373374939, 0.9914892911911011, -1.0
chirp, godwit, 64, 2048, -2, 0.9285379202501954, 0.9659231901168823, 0.9914134740829468, -1.0
chirp, godwit, 128, 2048, -2, 0.9186831275720164, 0.9653738141059875, 0.9906765818595886, -1.0
chirp, godwit, 128, 2048, -2, 0.9155555555555556, 0.954593300819397, 0.9866130948066711, -1.0
chirp, godwit, 128, 2048, -2, 0.9254320987654321, 0.9670686721801758, 0.9910767674446106, -1.0
chirp, godwit, 128, 2048, -2, 0.9358024691358025, 0.9692689180374146, 0.9926691055297852, -1.0
chirp, godwit, 128, 2048, -2, 0.9325102880658436, 0.9705016016960144, 0.9925469160079956, -1.0
chirp, godwit, 256, 2048, -2, 0.9390984360625575, 0.9712068438529968, 0.9932615160942078, -1.0
chirp, godwit, 256, 2048, -2, 0.9330266789328426, 0.9690542221069336, 0.9922512769699097, -1.0
chirp, godwit, 256, 2048, -2, 0.9379944802207911, 0.9733273386955261, 0.9936676025390625, -1.0
chirp, godwit, 256, 2048, -2, 0.9357865685372585, 0.9689832925796509, 0.9930726289749146, -1.0
chirp, godwit, 256, 2048, -2, 0.9335786568537259, 0.9662781953811646, 0.9915860295295715, -1.0
chirp, yellowhammer, 4, 2048, -2, 0.7302931596091206, 0.66398024559021, 0.706634521484375, -1.0
chirp, yellowhammer, 4, 2048, -2, 0.650814332247557, 0.5920945405960083, 0.6516075134277344, -1.0
chirp, yellowhammer, 4, 2048, -2, 0.7400651465798046, 0.623976469039917, 0.6461799144744873, -1.0
chirp, yellowhammer, 4, 2048, -2, 0.6188925081433225, 0.6004774570465088, 0.6389611959457397, -1.0
chirp, yellowhammer, 4, 2048, -2, 0.6241042345276873, 0.7572906017303467, 0.7970848679542542, -1.0
chirp, yellowhammer, 8, 2048, -2, 0.8041912246234446, 0.8401715159416199, 0.8493617177009583, -1.0
chirp, yellowhammer, 8, 2048, -2, 0.796332678454486, 0.7610570788383484, 0.8030245304107666, -1.0
chirp, yellowhammer, 8, 2048, -2, 0.6922069417157826, 0.6670405268669128, 0.7207521200180054, -1.0
chirp, yellowhammer, 8, 2048, -2, 0.6411263916175508, 0.6589158177375793, 0.6949678063392639, -1.0
chirp, yellowhammer, 8, 2048, -2, 0.7138179436804192, 0.8428150415420532, 0.8606582880020142, -1.0
chirp, yellowhammer, 16, 2048, -2, 0.727994705493051, 0.8342273235321045, 0.8462064266204834, -1.0
chirp, yellowhammer, 16, 2048, -2, 0.827928524156188, 0.8382001519203186, 0.8557668924331665, -1.0
chirp, yellowhammer, 16, 2048, -2, 0.6267372600926538, 0.8311230540275574, 0.8368682265281677, -1.0
chirp, yellowhammer, 16, 2048, -2, 0.8047650562541363, 0.8771315813064575, 0.8916345238685608, -1.0
chirp, yellowhammer, 16, 2048, -2, 0.8127068166776968, 0.8728272914886475, 0.8783072829246521, -1.0
chirp, yellowhammer, 32, 2048, -2, 0.828262339418526, 0.900448739528656, 0.9173324108123779, -1.0
chirp, yellowhammer, 32, 2048, -2, 0.8532792427315754, 0.9130873680114746, 0.9210494160652161, -1.0
chirp, yellowhammer, 32, 2048, -2, 0.8823529411764706, 0.904690146446228, 0.9098302125930786, -1.0
chirp, yellowhammer, 32, 2048, -2, 0.8803245436105477, 0.9264328479766846, 0.9365372061729431, -1.0
chirp, yellowhammer, 32, 2048, -2, 0.887762001352265, 0.9305193424224854, 0.9290246963500977, -1.0
chirp, yellowhammer, 64, 2048, -2, 0.8939929328621908, 0.9436087012290955, 0.9545397758483887, -1.0
chirp, yellowhammer, 64, 2048, -2, 0.9031802120141342, 0.9319742918014526, 0.9421408772468567, -1.0
chirp, yellowhammer, 64, 2048, -2, 0.9166077738515901, 0.9470465183258057, 0.9536778330802917, -1.0
chirp, yellowhammer, 64, 2048, -2, 0.9003533568904594, 0.942376971244812, 0.9498512744903564, -1.0
chirp, yellowhammer, 64, 2048, -2, 0.8819787985865725, 0.9278930425643921, 0.9451627135276794, -1.0
chirp, yellowhammer, 128, 2048, -2, 0.9098679098679099, 0.9575818777084351, 0.9657357931137085, -1.0
chirp, yellowhammer, 128, 2048, -2, 0.9261849261849262, 0.9500870704650879, 0.9577380418777466, -1.0
chirp, yellowhammer, 128, 2048, -2, 0.9254079254079254, 0.9570972919464111, 0.9632914662361145, -1.0
chirp, yellowhammer, 128, 2048, -2, 0.9215229215229215, 0.9615254402160645, 0.970771074295044, -1.0
chirp, yellowhammer, 128, 2048, -2, 0.9044289044289044, 0.9493827819824219, 0.9590156078338623, -1.0
chirp, yellowhammer, 256, 2048, -2, 0.9369544131910766, 0.9618712663650513, 0.9742276668548584, -1.0
chirp, yellowhammer, 256, 2048, -2, 0.94180407371484, 0.9601911902427673, 0.9708645343780518, -1.0
chirp, yellowhammer, 256, 2048, -2, 0.9350145489815713, 0.9609455466270447, 0.9703124761581421, -1.0
chirp, yellowhammer, 256, 2048, -2, 0.930164888457808, 0.9705022573471069, 0.9754896759986877, -1.0
chirp, yellowhammer, 256, 2048, -2, 0.9369544131910766, 0.9672124981880188, 0.9723600149154663, -1.0
chirp, watkins, 4, 2048, -2, 0.5526501766784452, 0.6224032640457153, 0.9105810523033142, -1.0
chirp, watkins, 4, 2048, -2, 0.5349823321554771, 0.6127715706825256, 0.9078115224838257, -1.0
chirp, watkins, 4, 2048, -2, 0.4876325088339223, 0.5540273785591125, 0.8759438395500183, -1.0
chirp, watkins, 4, 2048, -2, 0.5095406360424029, 0.6181864738464355, 0.9068941473960876, -1.0
chirp, watkins, 4, 2048, -2, 0.5837455830388693, 0.6253281831741333, 0.9146897196769714, -1.0
chirp, watkins, 8, 2048, -2, 0.6828897338403042, 0.7435692548751831, 0.953342616558075, -1.0
chirp, watkins, 8, 2048, -2, 0.7019011406844107, 0.7508564591407776, 0.9613832831382751, -1.0
chirp, watkins, 8, 2048, -2, 0.6479087452471483, 0.7091055512428284, 0.9409724473953247, -1.0
chirp, watkins, 8, 2048, -2, 0.6828897338403042, 0.7264338135719299, 0.9502482414245605, -1.0
chirp, watkins, 8, 2048, -2, 0.688212927756654, 0.7357613444328308, 0.9486173391342163, -1.0
chirp, watkins, 16, 2048, -2, 0.7865470852017937, 0.8126431107521057, 0.9692481160163879, -1.0
chirp, watkins, 16, 2048, -2, 0.7937219730941704, 0.8211297392845154, 0.9760995507240295, -1.0
chirp, watkins, 16, 2048, -2, 0.7856502242152467, 0.8192936778068542, 0.9766055345535278, -1.0
chirp, watkins, 16, 2048, -2, 0.7865470852017937, 0.818867564201355, 0.9755741357803345, -1.0
chirp, watkins, 16, 2048, -2, 0.7991031390134529, 0.8298379778862, 0.9765572547912598, -1.0
chirp, watkins, 32, 2048, -2, 0.8363636363636363, 0.858163058757782, 0.9810933470726013, -1.0
chirp, watkins, 32, 2048, -2, 0.8419580419580419, 0.8792914748191833, 0.9880707263946533, -1.0
chirp, watkins, 32, 2048, -2, 0.8391608391608392, 0.8664814829826355, 0.9853005409240723, -1.0
chirp, watkins, 32, 2048, -2, 0.8181818181818182, 0.8459100127220154, 0.9746990203857422, -1.0
chirp, watkins, 32, 2048, -2, 0.7202797202797203, 0.7893025279045105, 0.9610031247138977, -1.0
birdnet2.3, bats2, 4, 2048, -2, 0.7049504950495049, 0.820387601852417, 0.9166396260261536, -1.0
birdnet2.3, bats2, 4, 2048, -2, 0.6973125884016973, 0.8338125348091125, 0.9129338264465332, -1.0
birdnet2.3, bats2, 4, 2048, -2, 0.7586987270155587, 0.8659304976463318, 0.924635648727417, -1.0
birdnet2.3, bats2, 4, 2048, -2, 0.6848656294200849, 0.8107062578201294, 0.9100334048271179, -1.0
birdnet2.3, bats2, 4, 2048, -2, 0.639038189533239, 0.7653956413269043, 0.8761643767356873, -1.0
birdnet2.3, bats2, 8, 2048, -2, 0.7817561807331628, 0.8772344589233398, 0.9400771856307983, -1.0
birdnet2.3, bats2, 8, 2048, -2, 0.7703893151463483, 0.8954339623451233, 0.95063316822052, -1.0
birdnet2.3, bats2, 8, 2048, -2, 0.7800511508951407, 0.8856920003890991, 0.9378043413162231, -1.0
birdnet2.3, bats2, 8, 2048, -2, 0.7746518897414038, 0.8628597259521484, 0.9364088773727417, -1.0
birdnet2.3, bats2, 8, 2048, -2, 0.7098607558965615, 0.8450801372528076, 0.9164524674415588, -1.0
birdnet2.3, bats2, 16, 2048, -2, 0.8276455405792945, 0.9074057340621948, 0.9572709202766418, -1.0
birdnet2.3, bats2, 16, 2048, -2, 0.8167479208488673, 0.907636284828186, 0.954308271408081, -1.0
birdnet2.3, bats2, 16, 2048, -2, 0.838829939776312, 0.9219828844070435, 0.9620193243026733, -1.0
birdnet2.3, bats2, 16, 2048, -2, 0.8167479208488673, 0.9089849591255188, 0.959181547164917, -1.0
birdnet2.3, bats2, 16, 2048, -2, 0.7797533696587324, 0.8882755637168884, 0.9419609308242798, -1.0
birdnet2.3, bats2, 32, 2048, -2, 0.8469179082676015, 0.927430272102356, 0.9671720266342163, -1.0
birdnet2.3, bats2, 32, 2048, -2, 0.8492550394390885, 0.9386036992073059, 0.9708200097084045, -1.0
birdnet2.3, bats2, 32, 2048, -2, 0.8515921706105756, 0.933545708656311, 0.9701414108276367, -1.0
birdnet2.3, bats2, 32, 2048, -2, 0.85977212971078, 0.9398557543754578, 0.9712970852851868, -1.0
birdnet2.3, bats2, 32, 2048, -2, 0.834063686824423, 0.9320614337921143, 0.9647802114486694, -1.0
birdnet2.3, bats2, 64, 2048, -2, 0.8752655538694992, 0.9464915990829468, 0.9770691990852356, -1.0
birdnet2.3, bats2, 64, 2048, -2, 0.8701062215477997, 0.9373871684074402, 0.9691218137741089, -1.0
birdnet2.3, bats2, 64, 2048, -2, 0.8698027314112291, 0.9415889978408813, 0.9728095531463623, -1.0
birdnet2.3, bats2, 64, 2048, -2, 0.8822458270106222, 0.952736496925354, 0.9778465628623962, -1.0
birdnet2.3, bats2, 64, 2048, -2, 0.8610015174506829, 0.9395397901535034, 0.9705229997634888, -1.0
birdnet2.3, bats2, 128, 2048, -2, 0.8923988153998026, 0.959938108921051, 0.9809579849243164, -1.0
birdnet2.3, bats2, 128, 2048, -2, 0.8861467588022376, 0.9524499177932739, 0.9770979881286621, -1.0
birdnet2.3, bats2, 128, 2048, -2, 0.8914116485686081, 0.9580342173576355, 0.9807559251785278, -1.0
birdnet2.3, bats2, 128, 2048, -2, 0.8825271470878578, 0.9512373805046082, 0.9765937328338623, -1.0
birdnet2.3, bats2, 128, 2048, -2, 0.8838433695294505, 0.9469594955444336, 0.9758642911911011, -1.0
birdnet2.3, bats2, 256, 2048, -2, 0.9050257222002375, 0.9587563276290894, 0.982434868812561, -1.0
birdnet2.3, bats2, 256, 2048, -2, 0.9085872576177285, 0.9441343545913696, 0.9772043824195862, -1.0
birdnet2.3, bats2, 256, 2048, -2, 0.8979026513652553, 0.957521915435791, 0.9806413650512695, -1.0
birdnet2.3, bats2, 256, 2048, -2, 0.8852394143252869, 0.9543821811676025, 0.9779245853424072, -1.0
birdnet2.3, bats2, 256, 2048, -2, 0.9113573407202216, 0.9562041759490967, 0.9822126626968384, -1.0
birdnet2.3, rfxc_frogs, 4, 2048, -2, 0.5445544554455446, 0.5923603177070618, 0.8829068541526794, -1.0
birdnet2.3, rfxc_frogs, 4, 2048, -2, 0.5544554455445545, 0.5948535799980164, 0.8919992446899414, -1.0
birdnet2.3, rfxc_frogs, 4, 2048, -2, 0.5881188118811881, 0.6217296123504639, 0.9031602740287781, -1.0
birdnet2.3, rfxc_frogs, 4, 2048, -2, 0.5900990099009901, 0.6026265025138855, 0.8947057127952576, -1.0
birdnet2.3, rfxc_frogs, 4, 2048, -2, 0.6, 0.6271318793296814, 0.90628582239151, -1.0
birdnet2.3, rfxc_frogs, 8, 2048, -2, 0.6507592190889371, 0.687904417514801, 0.9206459522247314, -1.0
birdnet2.3, rfxc_frogs, 8, 2048, -2, 0.6637744034707158, 0.6953144669532776, 0.9310290813446045, -1.0
birdnet2.3, rfxc_frogs, 8, 2048, -2, 0.6507592190889371, 0.7040603160858154, 0.9345258474349976, -1.0
birdnet2.3, rfxc_frogs, 8, 2048, -2, 0.631236442516269, 0.6629300117492676, 0.9170528650283813, -1.0
birdnet2.3, rfxc_frogs, 8, 2048, -2, 0.7114967462039046, 0.7414042949676514, 0.9405979514122009, -1.0
birdnet2.3, rfxc_frogs, 16, 2048, -2, 0.6675603217158177, 0.7555217146873474, 0.9473564028739929, -1.0
birdnet2.3, rfxc_frogs, 16, 2048, -2, 0.7211796246648794, 0.7576814889907837, 0.947367250919342, -1.0
birdnet2.3, rfxc_frogs, 16, 2048, -2, 0.7024128686327078, 0.7461705803871155, 0.9465038776397705, -1.0
birdnet2.3, rfxc_frogs, 16, 2048, -2, 0.7050938337801609, 0.743137001991272, 0.9430320858955383, -1.0
birdnet2.3, rfxc_frogs, 16, 2048, -2, 0.7292225201072386, 0.7756547927856445, 0.9516633749008179, -1.0
birdnet2.3, rfxc_frogs, 32, 2048, -2, 0.7055837563451777, 0.7966752648353577, 0.9508726596832275, -1.0
birdnet2.3, rfxc_frogs, 32, 2048, -2, 0.7563451776649747, 0.8346566557884216, 0.9692659974098206, -1.0
birdnet2.3, rfxc_frogs, 32, 2048, -2, 0.6954314720812182, 0.7773709893226624, 0.9534088373184204, -1.0
birdnet2.3, rfxc_frogs, 32, 2048, -2, 0.7563451776649747, 0.8035106062889099, 0.9549248218536377, -1.0
birdnet2.3, rfxc_frogs, 32, 2048, -2, 0.7614213197969543, 0.8098129034042358, 0.9563031792640686, -1.0
birdnet2.3, rfxc_birds, 4, 2048, -2, 0.645412130637636, 0.6826326847076416, 0.9212372303009033, -1.0
birdnet2.3, rfxc_birds, 4, 2048, -2, 0.6485225505443235, 0.6725602746009827, 0.9200970530509949, -1.0
birdnet2.3, rfxc_birds, 4, 2048, -2, 0.6516329704510109, 0.724919319152832, 0.9185763001441956, -1.0
birdnet2.3, rfxc_birds, 4, 2048, -2, 0.5956454121306376, 0.6566590070724487, 0.9130367636680603, -1.0
birdnet2.3, rfxc_birds, 4, 2048, -2, 0.6889580093312597, 0.7288427948951721, 0.9345206022262573, -1.0
birdnet2.3, rfxc_birds, 8, 2048, -2, 0.7428087986463621, 0.7804636359214783, 0.9455499649047852, -1.0
birdnet2.3, rfxc_birds, 8, 2048, -2, 0.7021996615905245, 0.7688945531845093, 0.9432591795921326, -1.0
birdnet2.3, rfxc_birds, 8, 2048, -2, 0.7191201353637902, 0.763110876083374, 0.9411259889602661, -1.0
birdnet2.3, rfxc_birds, 8, 2048, -2, 0.7072758037225042, 0.7534310221672058, 0.9431002736091614, -1.0
birdnet2.3, rfxc_birds, 8, 2048, -2, 0.7258883248730964, 0.7741031050682068, 0.9369878172874451, -1.0
birdnet2.3, rfxc_birds, 16, 2048, -2, 0.7720739219712526, 0.8220041990280151, 0.9621607065200806, -1.0
birdnet2.3, rfxc_birds, 16, 2048, -2, 0.7823408624229979, 0.8070099353790283, 0.9569505453109741, -1.0
birdnet2.3, rfxc_birds, 16, 2048, -2, 0.7741273100616016, 0.8307634592056274, 0.9615393280982971, -1.0
birdnet2.3, rfxc_birds, 16, 2048, -2, 0.7638603696098563, 0.8206917643547058, 0.9627511501312256, -1.0
birdnet2.3, rfxc_birds, 16, 2048, -2, 0.7741273100616016, 0.8234285116195679, 0.9520946741104126, -1.0
birdnet2.3, rfxc_birds, 32, 2048, -2, 0.8315412186379928, 0.8328984379768372, 0.9512215256690979, -1.0
birdnet2.3, rfxc_birds, 32, 2048, -2, 0.8028673835125448, 0.8307909369468689, 0.9712588787078857, -1.0
birdnet2.3, rfxc_birds, 32, 2048, -2, 0.7598566308243727, 0.8342013955116272, 0.9733882546424866, -1.0
birdnet2.3, rfxc_birds, 32, 2048, -2, 0.8136200716845878, 0.8654643297195435, 0.9759565591812134, -1.0
birdnet2.3, rfxc_birds, 32, 2048, -2, 0.7813620071684588, 0.8231786489486694, 0.9521785974502563, -1.0
birdnet2.3, godwit, 4, 2048, -2, 0.8267363704256908, 0.8867591023445129, 0.96202552318573, -1.0
birdnet2.3, godwit, 4, 2048, -2, 0.8421209858103061, 0.9074710607528687, 0.9704221487045288, -1.0
birdnet2.3, godwit, 4, 2048, -2, 0.823898431665422, 0.8942038416862488, 0.9628008604049683, -1.0
birdnet2.3, godwit, 4, 2048, -2, 0.8079163554891711, 0.8802120089530945, 0.9584469795227051, -1.0
birdnet2.3, godwit, 4, 2048, -2, 0.7584764749813293, 0.8570947647094727, 0.9564658403396606, -1.0
birdnet2.3, godwit, 8, 2048, -2, 0.8632209737827715, 0.9010785222053528, 0.9668804407119751, -1.0
birdnet2.3, godwit, 8, 2048, -2, 0.7851685393258427, 0.8444466590881348, 0.9413410425186157, -1.0
birdnet2.3, godwit, 8, 2048, -2, 0.8157303370786517, 0.889687180519104, 0.9640769958496094, -1.0
birdnet2.3, godwit, 8, 2048, -2, 0.8498876404494382, 0.8980180621147156, 0.9659464955329895, -1.0
birdnet2.3, godwit, 8, 2048, -2, 0.8455430711610487, 0.8762701749801636, 0.9518026113510132, -1.0
birdnet2.3, godwit, 16, 2048, -2, 0.8907309721175584, 0.9338979721069336, 0.9808017015457153, -1.0
birdnet2.3, godwit, 16, 2048, -2, 0.881386586284853, 0.9288690686225891, 0.9789358377456665, -1.0
birdnet2.3, godwit, 16, 2048, -2, 0.8809344385832706, 0.9472354054450989, 0.9842475056648254, -1.0
birdnet2.3, godwit, 16, 2048, -2, 0.8910324039186134, 0.93877112865448, 0.9826496243476868, -1.0
birdnet2.3, godwit, 16, 2048, -2, 0.8943481537302186, 0.9330680966377258, 0.9813858866691589, -1.0
birdnet2.3, godwit, 32, 2048, -2, 0.9081617086193745, 0.9543685913085938, 0.9875036478042603, -1.0
birdnet2.3, godwit, 32, 2048, -2, 0.9154843630816171, 0.9592474102973938, 0.9891999363899231, -1.0
birdnet2.3, godwit, 32, 2048, -2, 0.9063310450038139, 0.9567891359329224, 0.9880824089050293, -1.0
birdnet2.3, godwit, 32, 2048, -2, 0.920976353928299, 0.9586455225944519, 0.9891115427017212, -1.0
birdnet2.3, godwit, 32, 2048, -2, 0.916094584286804, 0.9567310214042664, 0.9880496263504028, -1.0
birdnet2.3, godwit, 64, 2048, -2, 0.9168100078186083, 0.9610415697097778, 0.9885972142219543, -1.0
birdnet2.3, godwit, 64, 2048, -2, 0.9243158717748241, 0.9675952792167664, 0.9908825159072876, -1.0
birdnet2.3, godwit, 64, 2048, -2, 0.9186864738076622, 0.9625151753425598, 0.9897262454032898, -1.0
birdnet2.3, godwit, 64, 2048, -2, 0.9316653635652854, 0.9668904542922974, 0.9911141395568848, -1.0
birdnet2.3, godwit, 64, 2048, -2, 0.9291634089132135, 0.9663642048835754, 0.9911759495735168, -1.0
birdnet2.3, godwit, 128, 2048, -2, 0.9277366255144033, 0.9697863459587097, 0.9915603399276733, -1.0
birdnet2.3, godwit, 128, 2048, -2, 0.928395061728395, 0.9647699594497681, 0.990710437297821, -1.0
birdnet2.3, godwit, 128, 2048, -2, 0.9181893004115226, 0.9604992866516113, 0.9890090227127075, -1.0
birdnet2.3, godwit, 128, 2048, -2, 0.9382716049382716, 0.9724848866462708, 0.9931309819221497, -1.0
birdnet2.3, godwit, 128, 2048, -2, 0.9326748971193416, 0.9665457010269165, 0.9918543696403503, -1.0
birdnet2.3, godwit, 256, 2048, -2, 0.9264029438822448, 0.9691622853279114, 0.991147518157959, -1.0
birdnet2.3, godwit, 256, 2048, -2, 0.9297148114075438, 0.9682151079177856, 0.9920093417167664, -1.0
birdnet2.3, godwit, 256, 2048, -2, 0.9324747010119595, 0.9656011462211609, 0.9917966723442078, -1.0
birdnet2.3, godwit, 256, 2048, -2, 0.9370745170193192, 0.9683063626289368, 0.9924783706665039, -1.0
birdnet2.3, godwit, 256, 2048, -2, 0.9348666053357866, 0.9702474474906921, 0.9921568036079407, -1.0
birdnet2.3, yellowhammer, 4, 2048, -2, 0.7231270358306189, 0.6625296473503113, 0.6907046437263489, -1.0
birdnet2.3, yellowhammer, 4, 2048, -2, 0.4586319218241042, 0.6746736168861389, 0.7107897400856018, -1.0
birdnet2.3, yellowhammer, 4, 2048, -2, 0.5420195439739414, 0.6150298714637756, 0.6315670013427734, -1.0
birdnet2.3, yellowhammer, 4, 2048, -2, 0.7342019543973941, 0.758955717086792, 0.7601598501205444, -1.0
birdnet2.3, yellowhammer, 4, 2048, -2, 0.49576547231270357, 0.6056500673294067, 0.6422820687294006, -1.0
birdnet2.3, yellowhammer, 8, 2048, -2, 0.8009168303863785, 0.8007936477661133, 0.8091915845870972, -1.0
birdnet2.3, yellowhammer, 8, 2048, -2, 0.7753765553372626, 0.7415382266044617, 0.7790008187294006, -1.0
birdnet2.3, yellowhammer, 8, 2048, -2, 0.5946299934512115, 0.6384676694869995, 0.6860383749008179, -1.0
birdnet2.3, yellowhammer, 8, 2048, -2, 0.7118533071381794, 0.7406975626945496, 0.7830760478973389, -1.0
birdnet2.3, yellowhammer, 8, 2048, -2, 0.8100851342501637, 0.8092449307441711, 0.8430980443954468, -1.0
birdnet2.3, yellowhammer, 16, 2048, -2, 0.8391793514228988, 0.8650263547897339, 0.878974974155426, -1.0
birdnet2.3, yellowhammer, 16, 2048, -2, 0.8266048974189278, 0.8449684381484985, 0.855374276638031, -1.0
birdnet2.3, yellowhammer, 16, 2048, -2, 0.7379219060225016, 0.7260343432426453, 0.7619551420211792, -1.0
birdnet2.3, yellowhammer, 16, 2048, -2, 0.8332230311052283, 0.8490192890167236, 0.8624171018600464, -1.0
birdnet2.3, yellowhammer, 16, 2048, -2, 0.8385175380542687, 0.8653593063354492, 0.8838614225387573, -1.0
birdnet2.3, yellowhammer, 32, 2048, -2, 0.8607167004732927, 0.9210143685340881, 0.9332069158554077, -1.0
birdnet2.3, yellowhammer, 32, 2048, -2, 0.8498985801217038, 0.8929242491722107, 0.9004626870155334, -1.0
birdnet2.3, yellowhammer, 32, 2048, -2, 0.7734956051386072, 0.8127275109291077, 0.8585329055786133, -1.0
birdnet2.3, yellowhammer, 32, 2048, -2, 0.7978363759296823, 0.8331469893455505, 0.8554437756538391, -1.0
birdnet2.3, yellowhammer, 32, 2048, -2, 0.828262339418526, 0.8901029229164124, 0.9094617366790771, -1.0
birdnet2.3, yellowhammer, 64, 2048, -2, 0.8763250883392226, 0.9205846190452576, 0.9459496736526489, -1.0
birdnet2.3, yellowhammer, 64, 2048, -2, 0.8678445229681979, 0.8996801376342773, 0.9169628620147705, -1.0
birdnet2.3, yellowhammer, 64, 2048, -2, 0.8713780918727915, 0.9215550422668457, 0.9415764212608337, -1.0
birdnet2.3, yellowhammer, 64, 2048, -2, 0.8621908127208481, 0.9016905426979065, 0.9192689657211304, -1.0
birdnet2.3, yellowhammer, 64, 2048, -2, 0.8742049469964664, 0.9253551959991455, 0.9365242719650269, -1.0
birdnet2.3, yellowhammer, 128, 2048, -2, 0.8912198912198912, 0.9309591054916382, 0.9555658102035522, -1.0
birdnet2.3, yellowhammer, 128, 2048, -2, 0.8982128982128982, 0.9340996742248535, 0.9485262632369995, -1.0
birdnet2.3, yellowhammer, 128, 2048, -2, 0.898989898989899, 0.9365403056144714, 0.9585381746292114, -1.0
birdnet2.3, yellowhammer, 128, 2048, -2, 0.8927738927738927, 0.933908998966217, 0.9548097252845764, -1.0
birdnet2.3, yellowhammer, 128, 2048, -2, 0.8857808857808858, 0.9413541555404663, 0.960526168346405, -1.0
birdnet2.3, yellowhammer, 256, 2048, -2, 0.8923375363724539, 0.9240244030952454, 0.9582387208938599, -1.0
birdnet2.3, yellowhammer, 256, 2048, -2, 0.8923375363724539, 0.9309899806976318, 0.9560871124267578, -1.0
birdnet2.3, yellowhammer, 256, 2048, -2, 0.8903976721629486, 0.9279143810272217, 0.9620182514190674, -1.0
birdnet2.3, yellowhammer, 256, 2048, -2, 0.9059165858389913, 0.9279320240020752, 0.9581755995750427, -1.0
birdnet2.3, yellowhammer, 256, 2048, -2, 0.8884578079534433, 0.917434573173523, 0.9487329721450806, -1.0
birdnet2.3, watkins, 4, 2048, -2, 0.48551236749116605, 0.5421116352081299, 0.8846250176429749, -1.0
birdnet2.3, watkins, 4, 2048, -2, 0.5180212014134276, 0.5842615365982056, 0.8858394026756287, -1.0
birdnet2.3, watkins, 4, 2048, -2, 0.5017667844522968, 0.5383583903312683, 0.8795521259307861, -1.0
birdnet2.3, watkins, 4, 2048, -2, 0.5067137809187279, 0.5311888456344604, 0.8792084455490112, -1.0
birdnet2.3, watkins, 4, 2048, -2, 0.5597173144876325, 0.5791306495666504, 0.8964627981185913, -1.0
birdnet2.3, watkins, 8, 2048, -2, 0.6395437262357414, 0.6816615462303162, 0.9318153858184814, -1.0
birdnet2.3, watkins, 8, 2048, -2, 0.6479087452471483, 0.7020590305328369, 0.9405196905136108, -1.0
birdnet2.3, watkins, 8, 2048, -2, 0.6152091254752852, 0.6685003042221069, 0.9344253540039062, -1.0
birdnet2.3, watkins, 8, 2048, -2, 0.6501901140684411, 0.6803563833236694, 0.9391665458679199, -1.0
birdnet2.3, watkins, 8, 2048, -2, 0.6532319391634981, 0.7095025777816772, 0.9345412254333496, -1.0
birdnet2.3, watkins, 16, 2048, -2, 0.7560538116591928, 0.8003009557723999, 0.9645349383354187, -1.0
birdnet2.3, watkins, 16, 2048, -2, 0.6977578475336322, 0.7265284061431885, 0.9338318705558777, -1.0
birdnet2.3, watkins, 16, 2048, -2, 0.6825112107623318, 0.7247750759124756, 0.9486422538757324, -1.0
birdnet2.3, watkins, 16, 2048, -2, 0.7336322869955157, 0.7802417874336243, 0.9618958234786987, -1.0
birdnet2.3, watkins, 16, 2048, -2, 0.7434977578475336, 0.7974697947502136, 0.9713119268417358, -1.0
birdnet2.3, watkins, 32, 2048, -2, 0.7958041958041958, 0.8177377581596375, 0.965874195098877, -1.0
birdnet2.3, watkins, 32, 2048, -2, 0.8111888111888111, 0.864109218120575, 0.9725820422172546, -1.0
birdnet2.3, watkins, 32, 2048, -2, 0.7916083916083916, 0.8402194380760193, 0.9751312732696533, -1.0
birdnet2.3, watkins, 32, 2048, -2, 0.8, 0.8427640795707703, 0.966755747795105, -1.0
birdnet2.3, watkins, 32, 2048, -2, 0.8167832167832167, 0.8450906276702881, 0.9745486378669739, -1.0
audiomae_large_ft_mean, bats2, 4, 2048, -2, 0.42998585572843, 0.47858452796936035, 0.6933135986328125, -1.0
audiomae_large_ft_mean, bats2, 4, 2048, -2, 0.4933521923620934, 0.5559879541397095, 0.7279143333435059, -1.0
audiomae_large_ft_mean, bats2, 4, 2048, -2, 0.5080622347949081, 0.584297776222229, 0.7705410122871399, -1.0
audiomae_large_ft_mean, bats2, 4, 2048, -2, 0.3736916548797737, 0.48415470123291016, 0.6837328672409058, -1.0
audiomae_large_ft_mean, bats2, 4, 2048, -2, 0.48316831683168315, 0.463911235332489, 0.7011753916740417, -1.0
audiomae_large_ft_mean, bats2, 8, 2048, -2, 0.5174765558397272, 0.6177841424942017, 0.7859436273574829, -1.0
audiomae_large_ft_mean, bats2, 8, 2048, -2, 0.5640807047456664, 0.6054481863975525, 0.7734998464584351, -1.0
audiomae_large_ft_mean, bats2, 8, 2048, -2, 0.4813867576015914, 0.586184561252594, 0.7597228288650513, -1.0
audiomae_large_ft_mean, bats2, 8, 2048, -2, 0.49843705598181304, 0.5636032819747925, 0.7500211000442505, -1.0
audiomae_large_ft_mean, bats2, 8, 2048, -2, 0.49161693662972433, 0.5533052682876587, 0.7499806880950928, -1.0
audiomae_large_ft_mean, bats2, 16, 2048, -2, 0.5772870662460567, 0.6587173938751221, 0.8197757005691528, -1.0
audiomae_large_ft_mean, bats2, 16, 2048, -2, 0.6420992256954402, 0.7285725474357605, 0.8576055765151978, -1.0
audiomae_large_ft_mean, bats2, 16, 2048, -2, 0.5858904502437625, 0.6581515073776245, 0.8237814903259277, -1.0
audiomae_large_ft_mean, bats2, 16, 2048, -2, 0.6185833094350445, 0.7167501449584961, 0.8486006259918213, -1.0
audiomae_large_ft_mean, bats2, 16, 2048, -2, 0.5618009750501864, 0.6436610221862793, 0.8095152378082275, -1.0
audiomae_large_ft_mean, bats2, 32, 2048, -2, 0.6298568507157464, 0.7191469669342041, 0.8549621105194092, -1.0
audiomae_large_ft_mean, bats2, 32, 2048, -2, 0.6678352322524101, 0.7657076716423035, 0.8727498054504395, -1.0
audiomae_large_ft_mean, bats2, 32, 2048, -2, 0.6508910312591294, 0.7129924297332764, 0.8603927493095398, -1.0
audiomae_large_ft_mean, bats2, 32, 2048, -2, 0.6725094945953841, 0.7675458788871765, 0.8820728063583374, -1.0
audiomae_large_ft_mean, bats2, 32, 2048, -2, 0.6374525270230792, 0.726830005645752, 0.8512923717498779, -1.0
audiomae_large_ft_mean, bats2, 64, 2048, -2, 0.703793626707132, 0.7831897735595703, 0.8925763368606567, -1.0
audiomae_large_ft_mean, bats2, 64, 2048, -2, 0.7128983308042489, 0.8062710762023926, 0.9023955464363098, -1.0
audiomae_large_ft_mean, bats2, 64, 2048, -2, 0.728072837632777, 0.8027960062026978, 0.9061001539230347, -1.0
audiomae_large_ft_mean, bats2, 64, 2048, -2, 0.7326251896813354, 0.8137334585189819, 0.9045884013175964, -1.0
audiomae_large_ft_mean, bats2, 64, 2048, -2, 0.7080424886191199, 0.7912054061889648, 0.8913724422454834, -1.0
audiomae_large_ft_mean, bats2, 128, 2048, -2, 0.7637380717341231, 0.843756914138794, 0.921268105506897, -1.0
audiomae_large_ft_mean, bats2, 128, 2048, -2, 0.7462981243830207, 0.8349030017852783, 0.9161162972450256, -1.0
audiomae_large_ft_mean, bats2, 128, 2048, -2, 0.7311615663047055, 0.815922737121582, 0.9142221212387085, -1.0
audiomae_large_ft_mean, bats2, 128, 2048, -2, 0.7634090161237249, 0.8481175303459167, 0.9230709075927734, -1.0
audiomae_large_ft_mean, bats2, 128, 2048, -2, 0.7512339585389931, 0.818963885307312, 0.9093907475471497, -1.0
audiomae_large_ft_mean, bats2, 256, 2048, -2, 0.777997625643055, 0.8537670373916626, 0.9291979074478149, -1.0
audiomae_large_ft_mean, bats2, 256, 2048, -2, 0.7993668381480016, 0.8779061436653137, 0.9397340416908264, -1.0
audiomae_large_ft_mean, bats2, 256, 2048, -2, 0.7728531855955678, 0.8531761765480042, 0.9311195015907288, -1.0
audiomae_large_ft_mean, bats2, 256, 2048, -2, 0.7673130193905817, 0.8461505174636841, 0.9223787784576416, -1.0
audiomae_large_ft_mean, bats2, 256, 2048, -2, 0.7582113177681045, 0.8406949043273926, 0.920121431350708, -1.0
audiomae_large_ft_mean, rfxc_frogs, 4, 2048, -2, 0.2712871287128713, 0.2344016432762146, 0.7029048204421997, -1.0
audiomae_large_ft_mean, rfxc_frogs, 4, 2048, -2, 0.27722772277227725, 0.2753172516822815, 0.7045423984527588, -1.0
audiomae_large_ft_mean, rfxc_frogs, 4, 2048, -2, 0.36435643564356435, 0.3237033784389496, 0.7378587126731873, -1.0
audiomae_large_ft_mean, rfxc_frogs, 4, 2048, -2, 0.30495049504950494, 0.3003775179386139, 0.7348248958587646, -1.0
audiomae_large_ft_mean, rfxc_frogs, 4, 2048, -2, 0.3346534653465347, 0.29886865615844727, 0.7401373386383057, -1.0
audiomae_large_ft_mean, rfxc_frogs, 8, 2048, -2, 0.3644251626898048, 0.36511898040771484, 0.798862874507904, -1.0
audiomae_large_ft_mean, rfxc_frogs, 8, 2048, -2, 0.4403470715835141, 0.4432421624660492, 0.8050071597099304, -1.0
audiomae_large_ft_mean, rfxc_frogs, 8, 2048, -2, 0.4121475054229935, 0.4040766656398773, 0.8015091419219971, -1.0
audiomae_large_ft_mean, rfxc_frogs, 8, 2048, -2, 0.3947939262472885, 0.3919636905193329, 0.797177255153656, -1.0
audiomae_large_ft_mean, rfxc_frogs, 8, 2048, -2, 0.38611713665943603, 0.37832918763160706, 0.8030691146850586, -1.0
audiomae_large_ft_mean, rfxc_frogs, 16, 2048, -2, 0.4879356568364611, 0.48348644375801086, 0.844364583492279, -1.0
audiomae_large_ft_mean, rfxc_frogs, 16, 2048, -2, 0.5120643431635389, 0.5387277007102966, 0.8465597629547119, -1.0
audiomae_large_ft_mean, rfxc_frogs, 16, 2048, -2, 0.5281501340482574, 0.5171950459480286, 0.8598137497901917, -1.0
audiomae_large_ft_mean, rfxc_frogs, 16, 2048, -2, 0.4932975871313673, 0.5282223224639893, 0.8507388830184937, -1.0
audiomae_large_ft_mean, rfxc_frogs, 16, 2048, -2, 0.4772117962466488, 0.5178309082984924, 0.8486616611480713, -1.0
audiomae_large_ft_mean, rfxc_frogs, 32, 2048, -2, 0.5634517766497462, 0.6066920757293701, 0.871849000453949, -1.0
audiomae_large_ft_mean, rfxc_frogs, 32, 2048, -2, 0.6395939086294417, 0.6985751986503601, 0.9278780221939087, -1.0
audiomae_large_ft_mean, rfxc_frogs, 32, 2048, -2, 0.6142131979695431, 0.6406151056289673, 0.8967426419258118, -1.0
audiomae_large_ft_mean, rfxc_frogs, 32, 2048, -2, 0.583756345177665, 0.5870683193206787, 0.8820445537567139, -1.0
audiomae_large_ft_mean, rfxc_frogs, 32, 2048, -2, 0.5888324873096447, 0.6209958791732788, 0.8918311595916748, -1.0
audiomae_large_ft_mean, rfxc_birds, 4, 2048, -2, 0.25038880248833595, 0.25259169936180115, 0.679193913936615, -1.0
audiomae_large_ft_mean, rfxc_birds, 4, 2048, -2, 0.2581648522550544, 0.287533700466156, 0.6965391635894775, -1.0
audiomae_large_ft_mean, rfxc_birds, 4, 2048, -2, 0.26283048211508553, 0.2578256130218506, 0.6885883808135986, -1.0
audiomae_large_ft_mean, rfxc_birds, 4, 2048, -2, 0.24883359253499224, 0.27765393257141113, 0.6955310106277466, -1.0
audiomae_large_ft_mean, rfxc_birds, 4, 2048, -2, 0.32192846034214617, 0.3163526654243469, 0.7207761406898499, -1.0
audiomae_large_ft_mean, rfxc_birds, 8, 2048, -2, 0.3350253807106599, 0.34784185886383057, 0.7603727579116821, -1.0
audiomae_large_ft_mean, rfxc_birds, 8, 2048, -2, 0.32148900169204736, 0.3705241084098816, 0.781525194644928, -1.0
audiomae_large_ft_mean, rfxc_birds, 8, 2048, -2, 0.350253807106599, 0.35083669424057007, 0.754585862159729, -1.0
audiomae_large_ft_mean, rfxc_birds, 8, 2048, -2, 0.35194585448392557, 0.3814994990825653, 0.7614516615867615, -1.0
audiomae_large_ft_mean, rfxc_birds, 8, 2048, -2, 0.32656514382402707, 0.3857291340827942, 0.7708446979522705, -1.0
audiomae_large_ft_mean, rfxc_birds, 16, 2048, -2, 0.4271047227926078, 0.45578625798225403, 0.8238120675086975, -1.0
audiomae_large_ft_mean, rfxc_birds, 16, 2048, -2, 0.4353182751540041, 0.4508250653743744, 0.8329759836196899, -1.0
audiomae_large_ft_mean, rfxc_birds, 16, 2048, -2, 0.42299794661190965, 0.45663559436798096, 0.8294941186904907, -1.0
audiomae_large_ft_mean, rfxc_birds, 16, 2048, -2, 0.4271047227926078, 0.44855406880378723, 0.8077773451805115, -1.0
audiomae_large_ft_mean, rfxc_birds, 16, 2048, -2, 0.45585215605749485, 0.4675416350364685, 0.8184390664100647, -1.0
audiomae_large_ft_mean, rfxc_birds, 32, 2048, -2, 0.5197132616487455, 0.5350671410560608, 0.872829794883728, -1.0
audiomae_large_ft_mean, rfxc_birds, 32, 2048, -2, 0.46953405017921146, 0.5135484337806702, 0.8515688180923462, -1.0
audiomae_large_ft_mean, rfxc_birds, 32, 2048, -2, 0.4659498207885305, 0.5060241222381592, 0.8543758988380432, -1.0
audiomae_large_ft_mean, rfxc_birds, 32, 2048, -2, 0.4946236559139785, 0.5673211812973022, 0.8798378705978394, -1.0
audiomae_large_ft_mean, rfxc_birds, 32, 2048, -2, 0.5161290322580645, 0.5463874340057373, 0.8499646782875061, -1.0
audiomae_large_ft_mean, godwit, 4, 2048, -2, 0.6522778192681106, 0.6962855458259583, 0.87977135181427, -1.0
audiomae_large_ft_mean, godwit, 4, 2048, -2, 0.6518297236743839, 0.7188047170639038, 0.8932005763053894, -1.0
audiomae_large_ft_mean, godwit, 4, 2048, -2, 0.6061239731142644, 0.656480610370636, 0.8582795858383179, -1.0
audiomae_large_ft_mean, godwit, 4, 2048, -2, 0.6563106796116505, 0.6716822385787964, 0.8922634124755859, -1.0
audiomae_large_ft_mean, godwit, 4, 2048, -2, 0.7327856609410007, 0.7357174158096313, 0.9093926548957825, -1.0
audiomae_large_ft_mean, godwit, 8, 2048, -2, 0.7947565543071161, 0.8259446024894714, 0.9312536120414734, -1.0
audiomae_large_ft_mean, godwit, 8, 2048, -2, 0.7156554307116105, 0.7466891407966614, 0.911338210105896, -1.0
audiomae_large_ft_mean, godwit, 8, 2048, -2, 0.7529588014981273, 0.7816281318664551, 0.928647518157959, -1.0
audiomae_large_ft_mean, godwit, 8, 2048, -2, 0.7047191011235955, 0.7299206256866455, 0.8911499977111816, -1.0
audiomae_large_ft_mean, godwit, 8, 2048, -2, 0.7646441947565543, 0.7881678342819214, 0.9166393280029297, -1.0
audiomae_large_ft_mean, godwit, 16, 2048, -2, 0.826525998492841, 0.8491131663322449, 0.9388953447341919, -1.0
audiomae_large_ft_mean, godwit, 16, 2048, -2, 0.7864355689525245, 0.810710072517395, 0.939632773399353, -1.0
audiomae_large_ft_mean, godwit, 16, 2048, -2, 0.8295403165033911, 0.8800037503242493, 0.9579399228096008, -1.0
audiomae_large_ft_mean, godwit, 16, 2048, -2, 0.8418990203466465, 0.886143684387207, 0.9640851020812988, -1.0
audiomae_large_ft_mean, godwit, 16, 2048, -2, 0.8501883948756593, 0.8906375765800476, 0.9647436141967773, -1.0
audiomae_large_ft_mean, godwit, 32, 2048, -2, 0.8546147978642258, 0.8994245529174805, 0.966197669506073, -1.0
audiomae_large_ft_mean, godwit, 32, 2048, -2, 0.8260869565217391, 0.879572868347168, 0.9613258242607117, -1.0
audiomae_large_ft_mean, godwit, 32, 2048, -2, 0.855072463768116, 0.9081260561943054, 0.9672406911849976, -1.0
audiomae_large_ft_mean, godwit, 32, 2048, -2, 0.8697177726926011, 0.9137901067733765, 0.9743565320968628, -1.0
audiomae_large_ft_mean, godwit, 32, 2048, -2, 0.8501906941266208, 0.8901357650756836, 0.9649044275283813, -1.0
audiomae_large_ft_mean, godwit, 64, 2048, -2, 0.8636434714620798, 0.9040449261665344, 0.9727796316146851, -1.0
audiomae_large_ft_mean, godwit, 64, 2048, -2, 0.8738076622361219, 0.9251124262809753, 0.9770597219467163, -1.0
audiomae_large_ft_mean, godwit, 64, 2048, -2, 0.8844409695074277, 0.9310763478279114, 0.9788837432861328, -1.0
audiomae_large_ft_mean, godwit, 64, 2048, -2, 0.8930414386239249, 0.9365248680114746, 0.9816492795944214, -1.0
audiomae_large_ft_mean, godwit, 64, 2048, -2, 0.8819390148553558, 0.9273428916931152, 0.9789391756057739, -1.0
audiomae_large_ft_mean, godwit, 128, 2048, -2, 0.885432098765432, 0.9281572103500366, 0.9814184308052063, -1.0
audiomae_large_ft_mean, godwit, 128, 2048, -2, 0.8928395061728395, 0.9273943901062012, 0.9788019061088562, -1.0
audiomae_large_ft_mean, godwit, 128, 2048, -2, 0.8949794238683128, 0.9360421895980835, 0.9825956225395203, -1.0
audiomae_large_ft_mean, godwit, 128, 2048, -2, 0.8989300411522634, 0.9394502639770508, 0.9825830459594727, -1.0
audiomae_large_ft_mean, godwit, 128, 2048, -2, 0.8976131687242799, 0.9339927434921265, 0.9824435114860535, -1.0
audiomae_large_ft_mean, godwit, 256, 2048, -2, 0.9004599816007359, 0.9432541728019714, 0.9850167036056519, -1.0
audiomae_large_ft_mean, godwit, 256, 2048, -2, 0.9081876724931003, 0.9454699754714966, 0.9862122535705566, -1.0
audiomae_large_ft_mean, godwit, 256, 2048, -2, 0.9002759889604416, 0.9430200457572937, 0.9861394166946411, -1.0
audiomae_large_ft_mean, godwit, 256, 2048, -2, 0.9081876724931003, 0.9489618539810181, 0.9873472452163696, -1.0
audiomae_large_ft_mean, godwit, 256, 2048, -2, 0.8831646734130635, 0.9251248240470886, 0.9793745875358582, -1.0
audiomae_large_ft_mean, yellowhammer, 4, 2048, -2, 0.498371335504886, 0.4975365996360779, 0.485158771276474, -1.0
audiomae_large_ft_mean, yellowhammer, 4, 2048, -2, 0.529641693811075, 0.5410505533218384, 0.552346408367157, -1.0
audiomae_large_ft_mean, yellowhammer, 4, 2048, -2, 0.511400651465798, 0.529014527797699, 0.5542112588882446, -1.0
audiomae_large_ft_mean, yellowhammer, 4, 2048, -2, 0.5009771986970684, 0.5413458347320557, 0.5539664030075073, -1.0
audiomae_large_ft_mean, yellowhammer, 4, 2048, -2, 0.4254071661237785, 0.521598219871521, 0.5247820615768433, -1.0
audiomae_large_ft_mean, yellowhammer, 8, 2048, -2, 0.5828421741977734, 0.576931357383728, 0.6062266826629639, -1.0
audiomae_large_ft_mean, yellowhammer, 8, 2048, -2, 0.5422396856581533, 0.5833034515380859, 0.5993733406066895, -1.0
audiomae_large_ft_mean, yellowhammer, 8, 2048, -2, 0.49836280288146695, 0.5441455841064453, 0.5623891353607178, -1.0
audiomae_large_ft_mean, yellowhammer, 8, 2048, -2, 0.5599214145383105, 0.5336748957633972, 0.5443515777587891, -1.0
audiomae_large_ft_mean, yellowhammer, 8, 2048, -2, 0.466928618205632, 0.5711320638656616, 0.588111400604248, -1.0
audiomae_large_ft_mean, yellowhammer, 16, 2048, -2, 0.5274652547981469, 0.6282130479812622, 0.6399495601654053, -1.0
audiomae_large_ft_mean, yellowhammer, 16, 2048, -2, 0.5565850430178689, 0.609288215637207, 0.6230367422103882, -1.0
audiomae_large_ft_mean, yellowhammer, 16, 2048, -2, 0.5062872270019855, 0.562366783618927, 0.579115629196167, -1.0
audiomae_large_ft_mean, yellowhammer, 16, 2048, -2, 0.6432825943084051, 0.5791982412338257, 0.5992019772529602, -1.0
audiomae_large_ft_mean, yellowhammer, 16, 2048, -2, 0.5936465916611515, 0.5634480714797974, 0.6016441583633423, -1.0
audiomae_large_ft_mean, yellowhammer, 32, 2048, -2, 0.6369168356997972, 0.62791907787323, 0.6491308212280273, -1.0
audiomae_large_ft_mean, yellowhammer, 32, 2048, -2, 0.6213657876943881, 0.6062964200973511, 0.6415740251541138, -1.0
audiomae_large_ft_mean, yellowhammer, 32, 2048, -2, 0.5882352941176471, 0.6500309109687805, 0.6824039220809937, -1.0
audiomae_large_ft_mean, yellowhammer, 32, 2048, -2, 0.6281271129141311, 0.6403754949569702, 0.6541239023208618, -1.0
audiomae_large_ft_mean, yellowhammer, 32, 2048, -2, 0.684922244759973, 0.6742485761642456, 0.700403094291687, -1.0
audiomae_large_ft_mean, yellowhammer, 64, 2048, -2, 0.6416961130742049, 0.6989063620567322, 0.7246491312980652, -1.0
audiomae_large_ft_mean, yellowhammer, 64, 2048, -2, 0.6522968197879858, 0.6911938190460205, 0.7137731313705444, -1.0
audiomae_large_ft_mean, yellowhammer, 64, 2048, -2, 0.67773851590106, 0.7195708751678467, 0.7402974367141724, -1.0
audiomae_large_ft_mean, yellowhammer, 64, 2048, -2, 0.6918727915194346, 0.6931067705154419, 0.715387761592865, -1.0
audiomae_large_ft_mean, yellowhammer, 64, 2048, -2, 0.688339222614841, 0.67889803647995, 0.7084032297134399, -1.0
audiomae_large_ft_mean, yellowhammer, 128, 2048, -2, 0.7024087024087025, 0.7252452969551086, 0.7505589723587036, -1.0
audiomae_large_ft_mean, yellowhammer, 128, 2048, -2, 0.7078477078477079, 0.7160279750823975, 0.7452433705329895, -1.0
audiomae_large_ft_mean, yellowhammer, 128, 2048, -2, 0.6853146853146853, 0.7397397756576538, 0.7680275440216064, -1.0
audiomae_large_ft_mean, yellowhammer, 128, 2048, -2, 0.6961926961926962, 0.7236056327819824, 0.7511309385299683, -1.0
audiomae_large_ft_mean, yellowhammer, 128, 2048, -2, 0.7008547008547008, 0.7575262784957886, 0.7919572591781616, -1.0
audiomae_large_ft_mean, yellowhammer, 256, 2048, -2, 0.7032007759456838, 0.7353346943855286, 0.7799398899078369, -1.0
audiomae_large_ft_mean, yellowhammer, 256, 2048, -2, 0.7681862269641125, 0.7656265497207642, 0.799071192741394, -1.0
audiomae_large_ft_mean, yellowhammer, 256, 2048, -2, 0.7196896217264791, 0.7404345273971558, 0.7954683303833008, -1.0
audiomae_large_ft_mean, yellowhammer, 256, 2048, -2, 0.7177497575169738, 0.7477399110794067, 0.801563560962677, -1.0
audiomae_large_ft_mean, yellowhammer, 256, 2048, -2, 0.7390882638215325, 0.7712082862854004, 0.8144544363021851, -1.0
audiomae_large_ft_mean, watkins, 4, 2048, -2, 0.4678445229681979, 0.4963380694389343, 0.8411587476730347, -1.0
audiomae_large_ft_mean, watkins, 4, 2048, -2, 0.48480565371024736, 0.48427045345306396, 0.8471256494522095, -1.0
audiomae_large_ft_mean, watkins, 4, 2048, -2, 0.4226148409893993, 0.4345827102661133, 0.8319388031959534, -1.0
audiomae_large_ft_mean, watkins, 4, 2048, -2, 0.4367491166077738, 0.46841543912887573, 0.8576133847236633, -1.0
audiomae_large_ft_mean, watkins, 4, 2048, -2, 0.4678445229681979, 0.48506367206573486, 0.8298237323760986, -1.0
audiomae_large_ft_mean, watkins, 8, 2048, -2, 0.5642585551330799, 0.5899503827095032, 0.884897768497467, -1.0
audiomae_large_ft_mean, watkins, 8, 2048, -2, 0.5855513307984791, 0.6234591007232666, 0.902656078338623, -1.0
audiomae_large_ft_mean, watkins, 8, 2048, -2, 0.5688212927756654, 0.5825976729393005, 0.8983187675476074, -1.0
audiomae_large_ft_mean, watkins, 8, 2048, -2, 0.596958174904943, 0.6216686964035034, 0.9047291278839111, -1.0
audiomae_large_ft_mean, watkins, 8, 2048, -2, 0.5749049429657794, 0.6042036414146423, 0.8907214999198914, -1.0
audiomae_large_ft_mean, watkins, 16, 2048, -2, 0.684304932735426, 0.7129488587379456, 0.9296502470970154, -1.0
audiomae_large_ft_mean, watkins, 16, 2048, -2, 0.6520179372197309, 0.6869679093360901, 0.9190804958343506, -1.0
audiomae_large_ft_mean, watkins, 16, 2048, -2, 0.7094170403587444, 0.7217932939529419, 0.9513276815414429, -1.0
audiomae_large_ft_mean, watkins, 16, 2048, -2, 0.6852017937219731, 0.7103742957115173, 0.9416683316230774, -1.0
audiomae_large_ft_mean, watkins, 16, 2048, -2, 0.6986547085201794, 0.7248337268829346, 0.9338212609291077, -1.0
audiomae_large_ft_mean, watkins, 32, 2048, -2, 0.793006993006993, 0.7910065650939941, 0.9611018896102905, -1.0
audiomae_large_ft_mean, watkins, 32, 2048, -2, 0.8013986013986014, 0.8416901230812073, 0.9690603017807007, -1.0
audiomae_large_ft_mean, watkins, 32, 2048, -2, 0.7916083916083916, 0.819760799407959, 0.9661830067634583, -1.0
audiomae_large_ft_mean, watkins, 32, 2048, -2, 0.7916083916083916, 0.8085175156593323, 0.9754157066345215, -1.0
audiomae_large_ft_mean, watkins, 32, 2048, -2, 0.7958041958041958, 0.8382766842842102, 0.9716705083847046, -1.0
yamnet, bats2, 4, 2048, -2, 0.4871287128712871, 0.5636368989944458, 0.7555527091026306, -1.0
yamnet, bats2, 4, 2048, -2, 0.4067892503536068, 0.42698168754577637, 0.6887372136116028, -1.0
yamnet, bats2, 4, 2048, -2, 0.5649222065063649, 0.5874508023262024, 0.7914515733718872, -1.0
yamnet, bats2, 4, 2048, -2, 0.4367751060820368, 0.47359830141067505, 0.7109676599502563, -1.0
yamnet, bats2, 4, 2048, -2, 0.42800565770862803, 0.4071686267852783, 0.696938693523407, -1.0
yamnet, bats2, 8, 2048, -2, 0.5575447570332481, 0.5997194051742554, 0.7857151627540588, -1.0
yamnet, bats2, 8, 2048, -2, 0.46689400397840297, 0.5219805836677551, 0.7302287817001343, -1.0
yamnet, bats2, 8, 2048, -2, 0.5666382495026996, 0.629204273223877, 0.8065139055252075, -1.0
yamnet, bats2, 8, 2048, -2, 0.5214549587951123, 0.6117345094680786, 0.7830005884170532, -1.0
yamnet, bats2, 8, 2048, -2, 0.48081841432225064, 0.5165884494781494, 0.7490953207015991, -1.0
yamnet, bats2, 16, 2048, -2, 0.5813019787783195, 0.6397020816802979, 0.8060438632965088, -1.0
yamnet, bats2, 16, 2048, -2, 0.5397189561227416, 0.5765901207923889, 0.7712428569793701, -1.0
yamnet, bats2, 16, 2048, -2, 0.5666762259822197, 0.6344394683837891, 0.8198089599609375, -1.0
yamnet, bats2, 16, 2048, -2, 0.6363636363636364, 0.6812270283699036, 0.8235782384872437, -1.0
yamnet, bats2, 16, 2048, -2, 0.5382850587897906, 0.5894010066986084, 0.7805970311164856, -1.0
yamnet, bats2, 32, 2048, -2, 0.64943032427695, 0.7125934362411499, 0.8471629619598389, -1.0
yamnet, bats2, 32, 2048, -2, 0.6801051709027169, 0.7339532375335693, 0.863993227481842, -1.0
yamnet, bats2, 32, 2048, -2, 0.6427110721589249, 0.6914123296737671, 0.8434534668922424, -1.0
yamnet, bats2, 32, 2048, -2, 0.6368682442302074, 0.6901959776878357, 0.8387947678565979, -1.0
yamnet, bats2, 32, 2048, -2, 0.6021034180543383, 0.6539967060089111, 0.8178328275680542, -1.0
yamnet, bats2, 64, 2048, -2, 0.6855842185128983, 0.739169716835022, 0.8578842282295227, -1.0
yamnet, bats2, 64, 2048, -2, 0.6986342943854325, 0.7501949667930603, 0.8726706504821777, -1.0
yamnet, bats2, 64, 2048, -2, 0.6473444613050076, 0.6803805828094482, 0.8402458429336548, -1.0
yamnet, bats2, 64, 2048, -2, 0.7031866464339909, 0.7560367584228516, 0.8826439380645752, -1.0
yamnet, bats2, 64, 2048, -2, 0.6655538694992412, 0.7099343538284302, 0.850344717502594, -1.0
yamnet, bats2, 128, 2048, -2, 0.7232642316551497, 0.7655240297317505, 0.8866795301437378, -1.0
yamnet, bats2, 128, 2048, -2, 0.7324777887462981, 0.7730071544647217, 0.8885040283203125, -1.0
yamnet, bats2, 128, 2048, -2, 0.7275419545903258, 0.7592782378196716, 0.8903855085372925, -1.0
yamnet, bats2, 128, 2048, -2, 0.7262257321487331, 0.7623889446258545, 0.8893119692802429, -1.0
yamnet, bats2, 128, 2048, -2, 0.7410332346166502, 0.7873817682266235, 0.8978188037872314, -1.0
yamnet, bats2, 256, 2048, -2, 0.7590027700831025, 0.7976836562156677, 0.9170444011688232, -1.0
audiomae_large_mean, bats2, 4, 2048, -2, 0.4786421499292786, 0.5671804547309875, 0.754335343837738, -1.0
audiomae_large_mean, bats2, 4, 2048, -2, 0.5247524752475248, 0.6008217334747314, 0.7743362188339233, -1.0
audiomae_large_mean, bats2, 4, 2048, -2, 0.5592644978783593, 0.5969740748405457, 0.8044058084487915, -1.0
audiomae_large_mean, bats2, 4, 2048, -2, 0.36435643564356435, 0.44222038984298706, 0.6893705129623413, -1.0
audiomae_large_mean, bats2, 4, 2048, -2, 0.4956152758132956, 0.5025178790092468, 0.7122480869293213, -1.0
audiomae_large_mean, bats2, 8, 2048, -2, 0.5240125035521455, 0.6336015462875366, 0.7993578910827637, -1.0
audiomae_large_mean, bats2, 8, 2048, -2, 0.5134981528843422, 0.6403186321258545, 0.8073921799659729, -1.0
audiomae_large_mean, bats2, 8, 2048, -2, 0.5365160556976414, 0.646172046661377, 0.8036129474639893, -1.0
audiomae_large_mean, bats2, 8, 2048, -2, 0.5080988917306053, 0.6346268057823181, 0.7959199547767639, -1.0
audiomae_large_mean, bats2, 8, 2048, -2, 0.5342426825802785, 0.5870788097381592, 0.7797334790229797, -1.0
audiomae_large_mean, bats2, 16, 2048, -2, 0.6481215944938342, 0.7077348232269287, 0.8564859628677368, -1.0
audiomae_large_mean, bats2, 16, 2048, -2, 0.6707771723544594, 0.7480659484863281, 0.8646024465560913, -1.0
audiomae_large_mean, bats2, 16, 2048, -2, 0.6389446515629481, 0.7312105894088745, 0.8655643463134766, -1.0
audiomae_large_mean, bats2, 16, 2048, -2, 0.6808144536851162, 0.7949241995811462, 0.893871545791626, -1.0
audiomae_large_mean, bats2, 16, 2048, -2, 0.6223114425007169, 0.7048543691635132, 0.8348820209503174, -1.0
audiomae_large_mean, bats2, 32, 2048, -2, 0.7250949459538416, 0.8165678977966309, 0.9082780480384827, -1.0
audiomae_large_mean, bats2, 32, 2048, -2, 0.7586912065439673, 0.8339906334877014, 0.9140549898147583, -1.0
audiomae_large_mean, bats2, 32, 2048, -2, 0.7385334501898919, 0.808799147605896, 0.9100865125656128, -1.0
audiomae_large_mean, bats2, 32, 2048, -2, 0.7572304995617879, 0.8380331993103027, 0.9235255718231201, -1.0
audiomae_large_mean, bats2, 32, 2048, -2, 0.7391177329827636, 0.8206537961959839, 0.9131954908370972, -1.0
audiomae_large_mean, bats2, 64, 2048, -2, 0.7990895295902883, 0.883191704750061, 0.9383343458175659, -1.0
audiomae_large_mean, bats2, 64, 2048, -2, 0.8163884673748103, 0.8794402480125427, 0.9422450065612793, -1.0
audiomae_large_mean, bats2, 64, 2048, -2, 0.8197268588770865, 0.895713210105896, 0.9480202198028564, -1.0
audiomae_large_mean, bats2, 64, 2048, -2, 0.8282245827010623, 0.8888157606124878, 0.9451114535331726, -1.0
audiomae_large_mean, bats2, 64, 2048, -2, 0.790288315629742, 0.882786750793457, 0.9384554624557495, -1.0
audiomae_large_mean, bats2, 128, 2048, -2, 0.8269167489305692, 0.9089500904083252, 0.9525259733200073, -1.0
audiomae_large_mean, bats2, 128, 2048, -2, 0.8404080289568937, 0.907821774482727, 0.9572949409484863, -1.0
audiomae_large_mean, bats2, 128, 2048, -2, 0.836788417242514, 0.9128011465072632, 0.9555608034133911, -1.0
audiomae_large_mean, bats2, 128, 2048, -2, 0.8209937479434024, 0.8889601230621338, 0.9482049942016602, -1.0
audiomae_large_mean, bats2, 128, 2048, -2, 0.8101349128002633, 0.876579225063324, 0.9413373470306396, -1.0
audiomae_large_mean, bats2, 256, 2048, -2, 0.8705975464978235, 0.9257032871246338, 0.9641000628471375, -1.0
audiomae_large_mean, bats2, 256, 2048, -2, 0.8749505342303127, 0.9321588277816772, 0.971489667892456, -1.0
audiomae_large_mean, bats2, 256, 2048, -2, 0.8650573802928374, 0.9198698401451111, 0.9624238014221191, -1.0
audiomae_large_mean, bats2, 256, 2048, -2, 0.853581321725366, 0.9205852150917053, 0.9624263048171997, -1.0
audiomae_large_mean, bats2, 256, 2048, -2, 0.8666402849228334, 0.9208532571792603, 0.9641152024269104, -1.0
audiomae_large_mean, rfxc_frogs, 4, 2048, -2, 0.3683168316831683, 0.3634127974510193, 0.7717160582542419, -1.0
audiomae_large_mean, rfxc_frogs, 4, 2048, -2, 0.3940594059405941, 0.3963381052017212, 0.779305636882782, -1.0
audiomae_large_mean, rfxc_frogs, 4, 2048, -2, 0.38811881188118813, 0.399959921836853, 0.7966582775115967, -1.0
audiomae_large_mean, rfxc_frogs, 4, 2048, -2, 0.36435643564356435, 0.37296009063720703, 0.7622439861297607, -1.0
audiomae_large_mean, rfxc_frogs, 4, 2048, -2, 0.4415841584158416, 0.4194590449333191, 0.8059078454971313, -1.0
audiomae_large_mean, rfxc_frogs, 8, 2048, -2, 0.5054229934924078, 0.5154405832290649, 0.8514322638511658, -1.0
audiomae_large_mean, rfxc_frogs, 8, 2048, -2, 0.5032537960954447, 0.5133591294288635, 0.8398537039756775, -1.0
audiomae_large_mean, rfxc_frogs, 8, 2048, -2, 0.5140997830802603, 0.5401517152786255, 0.8814456462860107, -1.0
audiomae_large_mean, rfxc_frogs, 8, 2048, -2, 0.4598698481561822, 0.4746425747871399, 0.8207212090492249, -1.0
audiomae_large_mean, rfxc_frogs, 8, 2048, -2, 0.4924078091106291, 0.48864781856536865, 0.8530981540679932, -1.0
audiomae_large_mean, rfxc_frogs, 16, 2048, -2, 0.5656836461126006, 0.6069291830062866, 0.8991691470146179, -1.0
audiomae_large_mean, rfxc_frogs, 16, 2048, -2, 0.6219839142091153, 0.6506555676460266, 0.9104945659637451, -1.0
audiomae_large_mean, rfxc_frogs, 16, 2048, -2, 0.6487935656836461, 0.6704944968223572, 0.9199697375297546, -1.0
audiomae_large_mean, rfxc_frogs, 16, 2048, -2, 0.6085790884718498, 0.6584849953651428, 0.9058782458305359, -1.0
audiomae_large_mean, rfxc_frogs, 16, 2048, -2, 0.6058981233243967, 0.6328029036521912, 0.9076890349388123, -1.0
audiomae_large_mean, rfxc_frogs, 32, 2048, -2, 0.6751269035532995, 0.727822482585907, 0.931647539138794, -1.0
audiomae_large_mean, rfxc_frogs, 32, 2048, -2, 0.7157360406091371, 0.7906312346458435, 0.9613155722618103, -1.0
audiomae_large_mean, rfxc_frogs, 32, 2048, -2, 0.6649746192893401, 0.7067035436630249, 0.9276777505874634, -1.0
audiomae_large_mean, rfxc_frogs, 32, 2048, -2, 0.6751269035532995, 0.7278128266334534, 0.9405979514122009, -1.0
audiomae_large_mean, rfxc_frogs, 32, 2048, -2, 0.700507614213198, 0.6906406283378601, 0.9299118518829346, -1.0
audiomae_large_mean, rfxc_birds, 4, 2048, -2, 0.3312597200622084, 0.3781426250934601, 0.769694983959198, -1.0
audiomae_large_mean, rfxc_birds, 4, 2048, -2, 0.37947122861586313, 0.3985016644001007, 0.7716735005378723, -1.0
audiomae_large_mean, rfxc_birds, 4, 2048, -2, 0.3561430793157076, 0.39002978801727295, 0.7566493153572083, -1.0
audiomae_large_mean, rfxc_birds, 4, 2048, -2, 0.33748055987558323, 0.37297889590263367, 0.7405251860618591, -1.0
audiomae_large_mean, rfxc_birds, 4, 2048, -2, 0.3608087091757387, 0.41903650760650635, 0.7860677242279053, -1.0
audiomae_large_mean, rfxc_birds, 8, 2048, -2, 0.5177664974619289, 0.5460867285728455, 0.8597421050071716, -1.0
audiomae_large_mean, rfxc_birds, 8, 2048, -2, 0.49915397631133673, 0.5031164884567261, 0.828497588634491, -1.0
audiomae_large_mean, rfxc_birds, 8, 2048, -2, 0.4467005076142132, 0.4882831573486328, 0.8310258388519287, -1.0
audiomae_large_mean, rfxc_birds, 8, 2048, -2, 0.5008460236886633, 0.5273996591567993, 0.8435233235359192, -1.0
audiomae_large_mean, rfxc_birds, 8, 2048, -2, 0.5076142131979695, 0.5487841367721558, 0.8643209934234619, -1.0
audiomae_large_mean, rfxc_birds, 16, 2048, -2, 0.6180698151950719, 0.6540572047233582, 0.9208455681800842, -1.0
audiomae_large_mean, rfxc_birds, 16, 2048, -2, 0.5728952772073922, 0.5826168060302734, 0.9022606611251831, -1.0
audiomae_large_mean, rfxc_birds, 16, 2048, -2, 0.5215605749486653, 0.5548143982887268, 0.8825665712356567, -1.0
audiomae_large_mean, rfxc_birds, 16, 2048, -2, 0.5954825462012321, 0.6130120158195496, 0.9006335735321045, -1.0
audiomae_large_mean, rfxc_birds, 16, 2048, -2, 0.6036960985626283, 0.6628418564796448, 0.9128525853157043, -1.0
audiomae_large_mean, rfxc_birds, 32, 2048, -2, 0.6487455197132617, 0.676369309425354, 0.9344920516014099, -1.0
audiomae_large_mean, rfxc_birds, 32, 2048, -2, 0.6236559139784946, 0.6931142807006836, 0.9357134699821472, -1.0
audiomae_large_mean, rfxc_birds, 32, 2048, -2, 0.6272401433691757, 0.7210257649421692, 0.936160683631897, -1.0
audiomae_large_mean, rfxc_birds, 32, 2048, -2, 0.6630824372759857, 0.710171639919281, 0.9484158158302307, -1.0
audiomae_large_mean, rfxc_birds, 32, 2048, -2, 0.6559139784946236, 0.699192464351654, 0.9250125288963318, -1.0
audiomae_large_mean, godwit, 4, 2048, -2, 0.35459297983569826, 0.5684460401535034, 0.7857202887535095, -1.0
audiomae_large_mean, godwit, 4, 2048, -2, 0.41209858103061986, 0.5673828125, 0.7967275381088257, -1.0
audiomae_large_mean, godwit, 4, 2048, -2, 0.4147871545929798, 0.5067750215530396, 0.7183200120925903, -1.0
audiomae_large_mean, godwit, 4, 2048, -2, 0.4385362210604929, 0.5303128361701965, 0.8076013326644897, -1.0
audiomae_large_mean, godwit, 4, 2048, -2, 0.34428678117998507, 0.538140594959259, 0.8074455261230469, -1.0
audiomae_large_mean, godwit, 8, 2048, -2, 0.6453932584269663, 0.7331331372261047, 0.8909088969230652, -1.0
audiomae_large_mean, godwit, 8, 2048, -2, 0.5745318352059925, 0.6404914855957031, 0.8479341268539429, -1.0
audiomae_large_mean, godwit, 8, 2048, -2, 0.64374531835206, 0.639938235282898, 0.8224118947982788, -1.0
audiomae_large_mean, godwit, 8, 2048, -2, 0.5986516853932584, 0.7134291529655457, 0.8645440340042114, -1.0
audiomae_large_mean, godwit, 8, 2048, -2, 0.6134831460674157, 0.6673545837402344, 0.8565788269042969, -1.0
audiomae_large_mean, godwit, 16, 2048, -2, 0.7638281838733987, 0.7983483076095581, 0.9194725751876831, -1.0
audiomae_large_mean, godwit, 16, 2048, -2, 0.761567445365486, 0.8159887194633484, 0.9236098527908325, -1.0
audiomae_large_mean, godwit, 16, 2048, -2, 0.747249434815373, 0.8168137669563293, 0.9271476864814758, -1.0
audiomae_large_mean, godwit, 16, 2048, -2, 0.7546345139412208, 0.8484801054000854, 0.9334887266159058, -1.0
audiomae_large_mean, godwit, 16, 2048, -2, 0.7885455915599096, 0.832686722278595, 0.9364157915115356, -1.0
audiomae_large_mean, godwit, 32, 2048, -2, 0.8129672006102212, 0.8771524429321289, 0.9572874903678894, -1.0
audiomae_large_mean, godwit, 32, 2048, -2, 0.8009153318077803, 0.8626682162284851, 0.9528521299362183, -1.0
audiomae_large_mean, godwit, 32, 2048, -2, 0.8115942028985508, 0.8799764513969421, 0.9541386365890503, -1.0
audiomae_large_mean, godwit, 32, 2048, -2, 0.8379862700228833, 0.9018440246582031, 0.9663354158401489, -1.0
audiomae_large_mean, godwit, 32, 2048, -2, 0.8274599542334096, 0.8848102688789368, 0.9573528170585632, -1.0
audiomae_large_mean, godwit, 64, 2048, -2, 0.8489444878811572, 0.9055018424987793, 0.9683039784431458, -1.0
audiomae_large_mean, godwit, 64, 2048, -2, 0.853948397185301, 0.914921760559082, 0.97076815366745, -1.0
audiomae_large_mean, godwit, 64, 2048, -2, 0.8569194683346364, 0.9150913953781128, 0.972236156463623, -1.0
audiomae_large_mean, godwit, 64, 2048, -2, 0.8595777951524629, 0.9160988926887512, 0.9732135534286499, -1.0
audiomae_large_mean, godwit, 64, 2048, -2, 0.8580140734949179, 0.9090795516967773, 0.9688615798950195, -1.0
audiomae_large_mean, godwit, 128, 2048, -2, 0.8763786008230453, 0.9284251928329468, 0.9769697189331055, -1.0
audiomae_large_mean, godwit, 128, 2048, -2, 0.8762139917695473, 0.9266964197158813, 0.9765065908432007, -1.0
audiomae_large_mean, godwit, 128, 2048, -2, 0.8780246913580247, 0.9134594798088074, 0.9757059216499329, -1.0
audiomae_large_mean, godwit, 128, 2048, -2, 0.8793415637860083, 0.9276302456855774, 0.9779238700866699, -1.0
audiomae_large_mean, godwit, 128, 2048, -2, 0.8900411522633744, 0.9361505508422852, 0.9816761016845703, -1.0
audiomae_large_mean, godwit, 256, 2048, -2, 0.8975160993560257, 0.938041090965271, 0.9839766621589661, -1.0
audiomae_large_mean, godwit, 256, 2048, -2, 0.8960441582336707, 0.9438432455062866, 0.984958291053772, -1.0
audiomae_large_mean, godwit, 256, 2048, -2, 0.9022999080036799, 0.9449437856674194, 0.9849637746810913, -1.0
audiomae_large_mean, godwit, 256, 2048, -2, 0.9054277828886844, 0.9429008364677429, 0.9844075441360474, -1.0
audiomae_large_mean, godwit, 256, 2048, -2, 0.8999080036798528, 0.9446999430656433, 0.9850885272026062, -1.0
audiomae_large_mean, yellowhammer, 4, 2048, -2, 0.5465798045602606, 0.5411859154701233, 0.547988772392273, -1.0
audiomae_large_mean, yellowhammer, 4, 2048, -2, 0.42671009771986973, 0.5048232078552246, 0.5037837624549866, -1.0
audiomae_large_mean, yellowhammer, 4, 2048, -2, 0.5452768729641694, 0.5129232406616211, 0.5209952592849731, -1.0
audiomae_large_mean, yellowhammer, 4, 2048, -2, 0.6312703583061889, 0.5113281607627869, 0.5156289339065552, -1.0
audiomae_large_mean, yellowhammer, 4, 2048, -2, 0.38306188925081436, 0.4895819425582886, 0.48105335235595703, -1.0
audiomae_large_mean, yellowhammer, 8, 2048, -2, 0.34446627373935823, 0.5427572131156921, 0.5504839420318604, -1.0
audiomae_large_mean, yellowhammer, 8, 2048, -2, 0.7013752455795678, 0.5666608214378357, 0.5786921977996826, -1.0
audiomae_large_mean, yellowhammer, 8, 2048, -2, 0.2868369351669941, 0.515609622001648, 0.5311450958251953, -1.0
audiomae_large_mean, yellowhammer, 8, 2048, -2, 0.5265225933202358, 0.5079379677772522, 0.4946739077568054, -1.0
audiomae_large_mean, yellowhammer, 8, 2048, -2, 0.4132285527177472, 0.5028250813484192, 0.4981258511543274, -1.0
audiomae_large_mean, yellowhammer, 16, 2048, -2, 0.6743878226340172, 0.5573689937591553, 0.581378698348999, -1.0
audiomae_large_mean, yellowhammer, 16, 2048, -2, 0.7074784910655195, 0.578761100769043, 0.6079285740852356, -1.0
audiomae_large_mean, yellowhammer, 16, 2048, -2, 0.3871608206485771, 0.5643107891082764, 0.5792785286903381, -1.0
audiomae_large_mean, yellowhammer, 16, 2048, -2, 0.6644606221045665, 0.5327003002166748, 0.547083854675293, -1.0
audiomae_large_mean, yellowhammer, 16, 2048, -2, 0.7061548643282595, 0.565819263458252, 0.6010702848434448, -1.0
audiomae_large_mean, yellowhammer, 32, 2048, -2, 0.6605814739688979, 0.6437813639640808, 0.6776803731918335, -1.0
audiomae_large_mean, yellowhammer, 32, 2048, -2, 0.6815415821501014, 0.6130649447441101, 0.6448053121566772, -1.0
audiomae_large_mean, yellowhammer, 32, 2048, -2, 0.6910074374577417, 0.5888186097145081, 0.6253207921981812, -1.0
audiomae_large_mean, yellowhammer, 32, 2048, -2, 0.6105476673427992, 0.5842564105987549, 0.6068927645683289, -1.0
audiomae_large_mean, yellowhammer, 32, 2048, -2, 0.6382691007437458, 0.6211110949516296, 0.6622312068939209, -1.0
audiomae_large_mean, yellowhammer, 64, 2048, -2, 0.6607773851590106, 0.7054711580276489, 0.740593671798706, -1.0
audiomae_large_mean, yellowhammer, 64, 2048, -2, 0.6593639575971731, 0.6984773874282837, 0.7293999195098877, -1.0
audiomae_large_mean, yellowhammer, 64, 2048, -2, 0.6833922261484099, 0.6781489253044128, 0.7084223031997681, -1.0
audiomae_large_mean, yellowhammer, 64, 2048, -2, 0.6558303886925795, 0.6461687088012695, 0.6864010095596313, -1.0
audiomae_large_mean, yellowhammer, 64, 2048, -2, 0.6636042402826855, 0.6731030941009521, 0.7262243032455444, -1.0
audiomae_large_mean, yellowhammer, 128, 2048, -2, 0.7257187257187258, 0.7451782822608948, 0.7897297143936157, -1.0
audiomae_large_mean, yellowhammer, 128, 2048, -2, 0.7148407148407149, 0.7466877698898315, 0.7830518484115601, -1.0
audiomae_large_mean, yellowhammer, 128, 2048, -2, 0.6938616938616938, 0.7387375235557556, 0.7772490978240967, -1.0
audiomae_large_mean, yellowhammer, 128, 2048, -2, 0.7311577311577312, 0.7578946352005005, 0.790181040763855, -1.0
audiomae_large_mean, yellowhammer, 128, 2048, -2, 0.714063714063714, 0.7613964080810547, 0.8106871843338013, -1.0
audiomae_large_mean, yellowhammer, 256, 2048, -2, 0.7691561590688651, 0.7674217820167542, 0.82416832447052, -1.0
audiomae_large_mean, yellowhammer, 256, 2048, -2, 0.7390882638215325, 0.7782984972000122, 0.8414035439491272, -1.0
audiomae_large_mean, yellowhammer, 256, 2048, -2, 0.7788554801163918, 0.7866866588592529, 0.8522595167160034, -1.0
audiomae_large_mean, yellowhammer, 256, 2048, -2, 0.7807953443258971, 0.8017947673797607, 0.855250358581543, -1.0
audiomae_large_mean, yellowhammer, 256, 2048, -2, 0.7691561590688651, 0.815147876739502, 0.8618378043174744, -1.0
audiomae_large_mean, watkins, 4, 2048, -2, 0.42614840989399294, 0.4461970627307892, 0.8393804430961609, -1.0
audiomae_large_mean, watkins, 4, 2048, -2, 0.4402826855123675, 0.445998877286911, 0.8273756504058838, -1.0
audiomae_large_mean, watkins, 4, 2048, -2, 0.4056537102473498, 0.4508019685745239, 0.8253161907196045, -1.0
audiomae_large_mean, watkins, 4, 2048, -2, 0.42473498233215545, 0.43783313035964966, 0.8267869353294373, -1.0
audiomae_large_mean, watkins, 4, 2048, -2, 0.4318021201413428, 0.4727970063686371, 0.8174248337745667, -1.0
audiomae_large_mean, watkins, 8, 2048, -2, 0.5749049429657794, 0.6156979203224182, 0.8990123867988586, -1.0
audiomae_large_mean, watkins, 8, 2048, -2, 0.538403041825095, 0.6042236089706421, 0.9005521535873413, -1.0
audiomae_large_mean, watkins, 8, 2048, -2, 0.5634980988593156, 0.5944258570671082, 0.8892138600349426, -1.0
audiomae_large_mean, watkins, 8, 2048, -2, 0.5277566539923955, 0.5850045680999756, 0.8849117159843445, -1.0
audiomae_large_mean, watkins, 8, 2048, -2, 0.5931558935361216, 0.6296066641807556, 0.8959620594978333, -1.0
audiomae_large_mean, watkins, 16, 2048, -2, 0.7031390134529149, 0.7339003086090088, 0.9311240315437317, -1.0
audiomae_large_mean, watkins, 16, 2048, -2, 0.6789237668161435, 0.7383137345314026, 0.9409810900688171, -1.0
audiomae_large_mean, watkins, 16, 2048, -2, 0.6753363228699552, 0.7014069557189941, 0.9446474313735962, -1.0
audiomae_large_mean, watkins, 16, 2048, -2, 0.6771300448430493, 0.7263178825378418, 0.9384680390357971, -1.0
audiomae_large_mean, watkins, 16, 2048, -2, 0.695067264573991, 0.7321979999542236, 0.9377424120903015, -1.0
audiomae_large_mean, watkins, 32, 2048, -2, 0.8027972027972028, 0.8266200423240662, 0.9679465293884277, -1.0
audiomae_large_mean, watkins, 32, 2048, -2, 0.765034965034965, 0.8237207531929016, 0.9636483192443848, -1.0
audiomae_large_mean, watkins, 32, 2048, -2, 0.7888111888111888, 0.8236914277076721, 0.9704763889312744, -1.0
audiomae_large_mean, watkins, 32, 2048, -2, 0.737062937062937, 0.8018741607666016, 0.9621276259422302, -1.0
audiomae_large_mean, watkins, 32, 2048, -2, 0.7846153846153846, 0.8385173678398132, 0.9732670783996582, -1.0


==> data/embeddings_runs_nativesr.csv <==
audiomae_large_mean, bats2, 4, 0, -1, 0.42602545968882605, 0.4144040048122406, 0.6739633083343506, -1.0
audiomae_large_mean, bats2, 4, 0, -1, 0.4927864214992928, 0.44555675983428955, 0.7179514765739441, -1.0
audiomae_large_mean, bats2, 4, 0, -1, 0.5193776520509193, 0.5328818559646606, 0.7702798843383789, -1.0
audiomae_large_mean, bats2, 4, 0, -1, 0.44893917963224894, 0.45257189869880676, 0.7218791842460632, -1.0
audiomae_large_mean, bats2, 4, 0, -1, 0.4760961810466761, 0.45523786544799805, 0.7017622590065002, -1.0
audiomae_large_mean, bats2, 8, 0, -1, 0.4919011082693947, 0.5161662101745605, 0.7541929483413696, -1.0
audiomae_large_mean, bats2, 8, 0, -1, 0.5473145780051151, 0.5329639315605164, 0.7821042537689209, -1.0
audiomae_large_mean, bats2, 8, 0, -1, 0.5234441602728048, 0.5109109878540039, 0.7646936774253845, -1.0
audiomae_large_mean, bats2, 8, 0, -1, 0.5450412048877522, 0.6000664830207825, 0.8010033369064331, -1.0
audiomae_large_mean, bats2, 8, 0, -1, 0.48081841432225064, 0.4865519404411316, 0.7517732977867126, -1.0
audiomae_large_mean, bats2, 16, 0, -1, 0.585030111843992, 0.6314030885696411, 0.8201562166213989, -1.0
audiomae_large_mean, bats2, 16, 0, -1, 0.6042443361055349, 0.6636931896209717, 0.8390606045722961, -1.0
audiomae_large_mean, bats2, 16, 0, -1, 0.5735589331803843, 0.6077169179916382, 0.8187987804412842, -1.0
audiomae_large_mean, bats2, 16, 0, -1, 0.6337826211643246, 0.6663731932640076, 0.8459180593490601, -1.0
audiomae_large_mean, bats2, 16, 0, -1, 0.5583596214511041, 0.5827527046203613, 0.8041022419929504, -1.0
audiomae_large_mean, bats2, 32, 0, -1, 0.6508910312591294, 0.7187967300415039, 0.8699337244033813, -1.0
audiomae_large_mean, bats2, 32, 0, -1, 0.677475898334794, 0.7375731468200684, 0.8754163980484009, -1.0
audiomae_large_mean, bats2, 32, 0, -1, 0.6067776803973123, 0.6530455350875854, 0.8408274054527283, -1.0
audiomae_large_mean, bats2, 32, 0, -1, 0.6625766871165644, 0.730116069316864, 0.8769713640213013, -1.0
audiomae_large_mean, bats2, 32, 0, -1, 0.6628688285130003, 0.7265717387199402, 0.8705582618713379, -1.0
audiomae_large_mean, bats2, 64, 0, -1, 0.7080424886191199, 0.7908279895782471, 0.8999108076095581, -1.0
audiomae_large_mean, bats2, 64, 0, -1, 0.7305007587253415, 0.7993282079696655, 0.9076327085494995, -1.0
audiomae_large_mean, bats2, 64, 0, -1, 0.6910470409711684, 0.7942872047424316, 0.9012786149978638, -1.0
audiomae_large_mean, bats2, 64, 0, -1, 0.7207890743550834, 0.7903332710266113, 0.910484790802002, -1.0
audiomae_large_mean, bats2, 64, 0, -1, 0.716236722306525, 0.7837018966674805, 0.9005821943283081, -1.0
audiomae_large_mean, bats2, 128, 0, -1, 0.7555116814741691, 0.8521461486816406, 0.9259296655654907, -1.0
audiomae_large_mean, bats2, 128, 0, -1, 0.7597894044093452, 0.8533157110214233, 0.9283663034439087, -1.0
audiomae_large_mean, bats2, 128, 0, -1, 0.7670286278381047, 0.8547441959381104, 0.9308239221572876, -1.0
audiomae_large_mean, bats2, 128, 0, -1, 0.7670286278381047, 0.8455915451049805, 0.9267306327819824, -1.0
audiomae_large_mean, bats2, 128, 0, -1, 0.7670286278381047, 0.8384606838226318, 0.9286231398582458, -1.0
audiomae_large_mean, bats2, 256, 0, -1, 0.7981796596755045, 0.8832026124000549, 0.9489122629165649, -1.0
audiomae_large_mean, bats2, 256, 0, -1, 0.8112386228729719, 0.8864891529083252, 0.9480974674224854, -1.0
audiomae_large_mean, bats2, 256, 0, -1, 0.8167787890779581, 0.8611581325531006, 0.9453206062316895, -1.0
audiomae_large_mean, bats2, 256, 0, -1, 0.7954095765730115, 0.8773068189620972, 0.9419819116592407, -1.0
audiomae_large_mean, bats2, 256, 0, -1, 0.7863078749505342, 0.8837534189224243, 0.9432352781295776, -1.0
audiomae_large_mean, rfxc_frogs, 4, 0, -1, 0.39603960396039606, 0.3770328462123871, 0.8016535043716431, -1.0
audiomae_large_mean, rfxc_frogs, 4, 0, -1, 0.3900990099009901, 0.38422539830207825, 0.7861484885215759, -1.0
audiomae_large_mean, rfxc_frogs, 4, 0, -1, 0.41386138613861384, 0.3895445764064789, 0.7842409014701843, -1.0
audiomae_large_mean, rfxc_frogs, 4, 0, -1, 0.40594059405940597, 0.3566262722015381, 0.7960714101791382, -1.0
audiomae_large_mean, rfxc_frogs, 4, 0, -1, 0.4158415841584158, 0.3879563510417938, 0.8182491660118103, -1.0
audiomae_large_mean, rfxc_frogs, 8, 0, -1, 0.4642082429501085, 0.47730204463005066, 0.8485956192016602, -1.0
audiomae_large_mean, rfxc_frogs, 8, 0, -1, 0.46637744034707157, 0.48068228363990784, 0.8447540402412415, -1.0
audiomae_large_mean, rfxc_frogs, 8, 0, -1, 0.4924078091106291, 0.49870383739471436, 0.8688617944717407, -1.0
audiomae_large_mean, rfxc_frogs, 8, 0, -1, 0.4490238611713666, 0.45255813002586365, 0.8507521152496338, -1.0
audiomae_large_mean, rfxc_frogs, 8, 0, -1, 0.5249457700650759, 0.49587440490722656, 0.8716028332710266, -1.0
audiomae_large_mean, rfxc_frogs, 16, 0, -1, 0.5576407506702413, 0.604431688785553, 0.8955751657485962, -1.0
audiomae_large_mean, rfxc_frogs, 16, 0, -1, 0.5871313672922251, 0.6031040549278259, 0.9083139300346375, -1.0
audiomae_large_mean, rfxc_frogs, 16, 0, -1, 0.6166219839142091, 0.6207676529884338, 0.9172411561012268, -1.0
audiomae_large_mean, rfxc_frogs, 16, 0, -1, 0.5549597855227882, 0.5798645615577698, 0.8939497470855713, -1.0
audiomae_large_mean, rfxc_frogs, 16, 0, -1, 0.5817694369973191, 0.6042383909225464, 0.8995974063873291, -1.0
audiomae_large_mean, rfxc_frogs, 32, 0, -1, 0.6192893401015228, 0.67511385679245, 0.9218608736991882, -1.0
audiomae_large_mean, rfxc_frogs, 32, 0, -1, 0.6802030456852792, 0.7443230152130127, 0.9497023224830627, -1.0
audiomae_large_mean, rfxc_frogs, 32, 0, -1, 0.6192893401015228, 0.6440110802650452, 0.9245302081108093, -1.0
audiomae_large_mean, rfxc_frogs, 32, 0, -1, 0.6395939086294417, 0.6828889846801758, 0.9365653991699219, -1.0
audiomae_large_mean, rfxc_frogs, 32, 0, -1, 0.6294416243654822, 0.6584494709968567, 0.9231897592544556, -1.0
audiomae_large_mean, rfxc_birds, 4, 0, -1, 0.374805598755832, 0.3181353211402893, 0.7885745763778687, -1.0
audiomae_large_mean, rfxc_birds, 4, 0, -1, 0.3405909797822706, 0.3096790909767151, 0.772056519985199, -1.0
audiomae_large_mean, rfxc_birds, 4, 0, -1, 0.37791601866251945, 0.350342720746994, 0.780990719795227, -1.0
audiomae_large_mean, rfxc_birds, 4, 0, -1, 0.3608087091757387, 0.3251047134399414, 0.7792249321937561, -1.0
audiomae_large_mean, rfxc_birds, 4, 0, -1, 0.40746500777604977, 0.40477097034454346, 0.7949978709220886, -1.0
audiomae_large_mean, rfxc_birds, 8, 0, -1, 0.5076142131979695, 0.4841475188732147, 0.8602469563484192, -1.0
audiomae_large_mean, rfxc_birds, 8, 0, -1, 0.4602368866328257, 0.4662458598613739, 0.8417724370956421, -1.0
audiomae_large_mean, rfxc_birds, 8, 0, -1, 0.41624365482233505, 0.4022075831890106, 0.8328775763511658, -1.0
audiomae_large_mean, rfxc_birds, 8, 0, -1, 0.49915397631133673, 0.46899521350860596, 0.8565558791160583, -1.0
audiomae_large_mean, rfxc_birds, 8, 0, -1, 0.5211505922165821, 0.5211127996444702, 0.8688894510269165, -1.0
audiomae_large_mean, rfxc_birds, 16, 0, -1, 0.5790554414784395, 0.5997862815856934, 0.9140164256095886, -1.0
audiomae_large_mean, rfxc_birds, 16, 0, -1, 0.5811088295687885, 0.59949791431427, 0.910114049911499, -1.0
audiomae_large_mean, rfxc_birds, 16, 0, -1, 0.5523613963039015, 0.5801166296005249, 0.8999624252319336, -1.0
audiomae_large_mean, rfxc_birds, 16, 0, -1, 0.5852156057494866, 0.6093831658363342, 0.9033130407333374, -1.0
audiomae_large_mean, rfxc_birds, 16, 0, -1, 0.6344969199178645, 0.6311036348342896, 0.9043854475021362, -1.0
audiomae_large_mean, rfxc_birds, 32, 0, -1, 0.6845878136200717, 0.7218907475471497, 0.9421031475067139, -1.0
audiomae_large_mean, rfxc_birds, 32, 0, -1, 0.6415770609318996, 0.6860271096229553, 0.9450238943099976, -1.0
audiomae_large_mean, rfxc_birds, 32, 0, -1, 0.6200716845878136, 0.6750465631484985, 0.9364296197891235, -1.0
audiomae_large_mean, rfxc_birds, 32, 0, -1, 0.6881720430107527, 0.7188969254493713, 0.9599980711936951, -1.0
audiomae_large_mean, rfxc_birds, 32, 0, -1, 0.6272401433691757, 0.6572199463844299, 0.9151250123977661, -1.0
audiomae_large_mean, godwit, 4, 0, -1, 0.6600448095593726, 0.6914433240890503, 0.8636571764945984, -1.0
audiomae_large_mean, godwit, 4, 0, -1, 0.6863330843913368, 0.6976456642150879, 0.872564435005188, -1.0
audiomae_large_mean, godwit, 4, 0, -1, 0.5873039581777446, 0.6449791789054871, 0.8514825105667114, -1.0
audiomae_large_mean, godwit, 4, 0, -1, 0.5750560119492159, 0.6495348215103149, 0.8556989431381226, -1.0
audiomae_large_mean, godwit, 4, 0, -1, 0.6885735623599701, 0.7294234037399292, 0.8863667249679565, -1.0
audiomae_large_mean, godwit, 8, 0, -1, 0.6816479400749064, 0.7566356658935547, 0.9020935893058777, -1.0
audiomae_large_mean, godwit, 8, 0, -1, 0.6768539325842696, 0.7162356972694397, 0.8918474912643433, -1.0
audiomae_large_mean, godwit, 8, 0, -1, 0.6615730337078651, 0.7202231287956238, 0.8865786790847778, -1.0
audiomae_large_mean, godwit, 8, 0, -1, 0.6669662921348315, 0.7567473649978638, 0.899078369140625, -1.0
audiomae_large_mean, godwit, 8, 0, -1, 0.7029213483146067, 0.731278121471405, 0.8814750909805298, -1.0
audiomae_large_mean, godwit, 16, 0, -1, 0.7484551620195931, 0.8154662251472473, 0.9277315139770508, -1.0
audiomae_large_mean, godwit, 16, 0, -1, 0.7822155237377544, 0.8279107809066772, 0.9383546113967896, -1.0
audiomae_large_mean, godwit, 16, 0, -1, 0.7498116051243406, 0.8327914476394653, 0.9308992624282837, -1.0
audiomae_large_mean, godwit, 16, 0, -1, 0.7287113790504898, 0.818203330039978, 0.9261943697929382, -1.0
audiomae_large_mean, godwit, 16, 0, -1, 0.7353428786737001, 0.8104573488235474, 0.9205321073532104, -1.0
audiomae_large_mean, godwit, 32, 0, -1, 0.7899313501144165, 0.8605923652648926, 0.9463773965835571, -1.0
audiomae_large_mean, godwit, 32, 0, -1, 0.7960335621662853, 0.8502316474914551, 0.9462236166000366, -1.0
audiomae_large_mean, godwit, 32, 0, -1, 0.8067124332570557, 0.8758314847946167, 0.9533505439758301, -1.0
audiomae_large_mean, godwit, 32, 0, -1, 0.7952707856598017, 0.8657523989677429, 0.9529131054878235, -1.0
audiomae_large_mean, godwit, 32, 0, -1, 0.8012204424103737, 0.8661167025566101, 0.9457244873046875, -1.0
audiomae_large_mean, godwit, 64, 0, -1, 0.8340891321344801, 0.8970555067062378, 0.9652513265609741, -1.0
audiomae_large_mean, godwit, 64, 0, -1, 0.8461297888975763, 0.9001798629760742, 0.9647442102432251, -1.0
audiomae_large_mean, godwit, 64, 0, -1, 0.8389366692728695, 0.9019033312797546, 0.9655135273933411, -1.0
audiomae_large_mean, godwit, 64, 0, -1, 0.8433150899139953, 0.9013662338256836, 0.9663903117179871, -1.0
audiomae_large_mean, godwit, 64, 0, -1, 0.8412822517591869, 0.903051495552063, 0.9660051465034485, -1.0
audiomae_large_mean, godwit, 128, 0, -1, 0.8719341563786008, 0.9255473017692566, 0.9771391153335571, -1.0
audiomae_large_mean, godwit, 128, 0, -1, 0.8752263374485597, 0.9214578866958618, 0.9742064476013184, -1.0
audiomae_large_mean, godwit, 128, 0, -1, 0.8693004115226337, 0.9173274040222168, 0.974047839641571, -1.0
audiomae_large_mean, godwit, 128, 0, -1, 0.8744032921810699, 0.9226803779602051, 0.9754959344863892, -1.0
audiomae_large_mean, godwit, 128, 0, -1, 0.8727572016460905, 0.9212167859077454, 0.9747244119644165, -1.0
audiomae_large_mean, godwit, 256, 0, -1, 0.8964121435142595, 0.9387068748474121, 0.9830921292304993, -1.0
audiomae_large_mean, godwit, 256, 0, -1, 0.9004599816007359, 0.9420962333679199, 0.9843853712081909, -1.0
audiomae_large_mean, godwit, 256, 0, -1, 0.899540018399264, 0.9385363459587097, 0.982844352722168, -1.0
audiomae_large_mean, godwit, 256, 0, -1, 0.8907083716651334, 0.9369684457778931, 0.982740581035614, -1.0
audiomae_large_mean, godwit, 256, 0, -1, 0.8875804967801288, 0.9370015859603882, 0.9821864366531372, -1.0
audiomae_large_mean, yellowhammer, 4, 0, -1, 0.5355048859934853, 0.5286688804626465, 0.5528165102005005, -1.0
audiomae_large_mean, yellowhammer, 4, 0, -1, 0.5837133550488599, 0.48817282915115356, 0.4785574972629547, -1.0
audiomae_large_mean, yellowhammer, 4, 0, -1, 0.5003257328990228, 0.49305838346481323, 0.4913885295391083, -1.0
audiomae_large_mean, yellowhammer, 4, 0, -1, 0.48534201954397393, 0.4970739781856537, 0.49891865253448486, -1.0
audiomae_large_mean, yellowhammer, 4, 0, -1, 0.4260586319218241, 0.4777822494506836, 0.46469905972480774, -1.0
audiomae_large_mean, yellowhammer, 8, 0, -1, 0.4774066797642436, 0.5007644295692444, 0.489590585231781, -1.0
audiomae_large_mean, yellowhammer, 8, 0, -1, 0.564505566470203, 0.5326182842254639, 0.5416691303253174, -1.0
audiomae_large_mean, yellowhammer, 8, 0, -1, 0.5003274394237066, 0.509485125541687, 0.5195459127426147, -1.0
audiomae_large_mean, yellowhammer, 8, 0, -1, 0.5180091683038638, 0.49861669540405273, 0.502993643283844, -1.0
audiomae_large_mean, yellowhammer, 8, 0, -1, 0.4472822527832351, 0.48215943574905396, 0.4702455401420593, -1.0
audiomae_large_mean, yellowhammer, 16, 0, -1, 0.48974189278623426, 0.5345900058746338, 0.5380120277404785, -1.0
audiomae_large_mean, yellowhammer, 16, 0, -1, 0.5764394440767704, 0.5972902774810791, 0.6259772777557373, -1.0
audiomae_large_mean, yellowhammer, 16, 0, -1, 0.5545996029119789, 0.5543413758277893, 0.5847420692443848, -1.0
audiomae_large_mean, yellowhammer, 16, 0, -1, 0.586366644606221, 0.5317709445953369, 0.5465855598449707, -1.0
audiomae_large_mean, yellowhammer, 16, 0, -1, 0.47054930509596293, 0.4896489977836609, 0.47617706656455994, -1.0
audiomae_large_mean, yellowhammer, 32, 0, -1, 0.5956727518593644, 0.606167197227478, 0.6336168646812439, -1.0
audiomae_large_mean, yellowhammer, 32, 0, -1, 0.5760649087221096, 0.620513916015625, 0.6311305165290833, -1.0
audiomae_large_mean, yellowhammer, 32, 0, -1, 0.5801217038539553, 0.5744377970695496, 0.60736483335495, -1.0
audiomae_large_mean, yellowhammer, 32, 0, -1, 0.59026369168357, 0.5811954736709595, 0.6045736074447632, -1.0
audiomae_large_mean, yellowhammer, 32, 0, -1, 0.6200135226504395, 0.6152548789978027, 0.6469435691833496, -1.0
audiomae_large_mean, yellowhammer, 64, 0, -1, 0.6063604240282685, 0.6561425924301147, 0.6909178495407104, -1.0
audiomae_large_mean, yellowhammer, 64, 0, -1, 0.6770318021201414, 0.702899694442749, 0.7249948978424072, -1.0
audiomae_large_mean, yellowhammer, 64, 0, -1, 0.6848056537102474, 0.6819708347320557, 0.7254525423049927, -1.0
audiomae_large_mean, yellowhammer, 64, 0, -1, 0.6374558303886926, 0.6587966084480286, 0.7011632323265076, -1.0
audiomae_large_mean, yellowhammer, 64, 0, -1, 0.6395759717314488, 0.690340518951416, 0.7150698900222778, -1.0
audiomae_large_mean, yellowhammer, 128, 0, -1, 0.6993006993006993, 0.7112116813659668, 0.7427306771278381, -1.0
audiomae_large_mean, yellowhammer, 128, 0, -1, 0.7272727272727273, 0.7333622574806213, 0.7700008749961853, -1.0
audiomae_large_mean, yellowhammer, 128, 0, -1, 0.7101787101787101, 0.7277853488922119, 0.7598065137863159, -1.0
audiomae_large_mean, yellowhammer, 128, 0, -1, 0.7451437451437452, 0.772674560546875, 0.806522011756897, -1.0
audiomae_large_mean, yellowhammer, 128, 0, -1, 0.6752136752136753, 0.7186919450759888, 0.7539891004562378, -1.0
audiomae_large_mean, yellowhammer, 256, 0, -1, 0.7264791464597479, 0.7746614217758179, 0.8110345602035522, -1.0
audiomae_large_mean, yellowhammer, 256, 0, -1, 0.7662463627546072, 0.7384355068206787, 0.8032766580581665, -1.0
audiomae_large_mean, yellowhammer, 256, 0, -1, 0.7875848690591658, 0.7988365292549133, 0.8528116345405579, -1.0
audiomae_large_mean, yellowhammer, 256, 0, -1, 0.8118331716779825, 0.8373356461524963, 0.8861714601516724, -1.0
audiomae_large_mean, yellowhammer, 256, 0, -1, 0.7439379243452958, 0.7866613864898682, 0.8309671878814697, -1.0
audiomae_large_mean, watkins, 4, 0, -1, 0.32720848056537105, 0.29810214042663574, 0.7894461154937744, -1.0
audiomae_large_mean, watkins, 4, 0, -1, 0.3250883392226148, 0.30818939208984375, 0.7987972497940063, -1.0
audiomae_large_mean, watkins, 4, 0, -1, 0.24452296819787986, 0.3121699094772339, 0.810448169708252, -1.0
audiomae_large_mean, watkins, 4, 0, -1, 0.32579505300353356, 0.27739599347114563, 0.7992608547210693, -1.0
audiomae_large_mean, watkins, 4, 0, -1, 0.2826855123674912, 0.27072346210479736, 0.798978865146637, -1.0
audiomae_large_mean, watkins, 8, 0, -1, 0.4403041825095057, 0.44879692792892456, 0.8665248155593872, -1.0
audiomae_large_mean, watkins, 8, 0, -1, 0.44562737642585554, 0.4304998815059662, 0.8646858334541321, -1.0
audiomae_large_mean, watkins, 8, 0, -1, 0.44106463878326996, 0.4337354302406311, 0.8583505153656006, -1.0
audiomae_large_mean, watkins, 8, 0, -1, 0.49961977186311785, 0.44503462314605713, 0.8702101707458496, -1.0
audiomae_large_mean, watkins, 8, 0, -1, 0.4555133079847909, 0.43360787630081177, 0.8685817718505859, -1.0
audiomae_large_mean, watkins, 16, 0, -1, 0.5910313901345291, 0.5781213641166687, 0.9235163927078247, -1.0
audiomae_large_mean, watkins, 16, 0, -1, 0.5748878923766816, 0.5655145645141602, 0.9211914539337158, -1.0
audiomae_large_mean, watkins, 16, 0, -1, 0.6017937219730942, 0.5847541689872742, 0.9192453026771545, -1.0
audiomae_large_mean, watkins, 16, 0, -1, 0.5605381165919282, 0.5848802328109741, 0.9228324890136719, -1.0
audiomae_large_mean, watkins, 16, 0, -1, 0.5919282511210763, 0.5741656422615051, 0.9281385540962219, -1.0
audiomae_large_mean, watkins, 32, 0, -1, 0.6685314685314685, 0.7180718183517456, 0.9509226083755493, -1.0
audiomae_large_mean, watkins, 32, 0, -1, 0.6853146853146853, 0.6923651695251465, 0.949097752571106, -1.0
audiomae_large_mean, watkins, 32, 0, -1, 0.6853146853146853, 0.707629382610321, 0.9538319110870361, -1.0
audiomae_large_mean, watkins, 32, 0, -1, 0.7118881118881119, 0.7134522795677185, 0.9489650726318359, -1.0
audiomae_large_mean, watkins, 32, 0, -1, 0.6629370629370629, 0.7073375582695007, 0.9534901976585388, -1.0
chirp, bats2, 4, 0, -1, 0.5227722772277228, 0.6176540851593018, 0.7688611149787903, -1.0
chirp, bats2, 4, 0, -1, 0.6424328147100424, 0.7389954924583435, 0.8674648404121399, -1.0
chirp, bats2, 4, 0, -1, 0.6147100424328147, 0.7210912704467773, 0.8385071754455566, -1.0
chirp, bats2, 4, 0, -1, 0.6342291371994342, 0.6930047273635864, 0.8525241613388062, -1.0
chirp, bats2, 4, 0, -1, 0.6025459688826026, 0.7258239984512329, 0.8373229503631592, -1.0
chirp, bats2, 8, 0, -1, 0.6899687411196362, 0.7665352821350098, 0.886009931564331, -1.0
chirp, bats2, 8, 0, -1, 0.7431088377379937, 0.8324702978134155, 0.9141572713851929, -1.0
chirp, bats2, 8, 0, -1, 0.632281898266553, 0.7723637819290161, 0.8814491629600525, -1.0
chirp, bats2, 8, 0, -1, 0.6214833759590793, 0.7198131680488586, 0.8520922660827637, -1.0
chirp, bats2, 8, 0, -1, 0.6106848536516055, 0.7663301229476929, 0.8613882660865784, -1.0
chirp, bats2, 16, 0, -1, 0.7444794952681388, 0.8372316360473633, 0.9205187559127808, -1.0
chirp, bats2, 16, 0, -1, 0.7441927158015486, 0.8464217782020569, 0.923213541507721, -1.0
chirp, bats2, 16, 0, -1, 0.7175222254086607, 0.8234817981719971, 0.9054917693138123, -1.0
chirp, bats2, 16, 0, -1, 0.7728706624605678, 0.8671128153800964, 0.9297661781311035, -1.0
chirp, bats2, 16, 0, -1, 0.7341554344708919, 0.8477159738540649, 0.9167031049728394, -1.0
chirp, bats2, 32, 0, -1, 0.7692082968156588, 0.8779761791229248, 0.9386158585548401, -1.0
chirp, bats2, 32, 0, -1, 0.8098159509202454, 0.8932251930236816, 0.9438164234161377, -1.0
chirp, bats2, 32, 0, -1, 0.787321063394683, 0.8772895932197571, 0.9394309520721436, -1.0
chirp, bats2, 32, 0, -1, 0.8156587788489629, 0.9030280113220215, 0.9495776295661926, -1.0
chirp, bats2, 32, 0, -1, 0.8144902132632194, 0.8985170125961304, 0.9479312896728516, -1.0
chirp, bats2, 64, 0, -1, 0.8412746585735964, 0.9252512454986572, 0.9628297090530396, -1.0
chirp, bats2, 64, 0, -1, 0.8403641881638847, 0.9228981733322144, 0.9615702629089355, -1.0
chirp, bats2, 64, 0, -1, 0.8330804248861912, 0.9185622334480286, 0.9599531292915344, -1.0
chirp, bats2, 64, 0, -1, 0.8430955993930197, 0.9276204109191895, 0.9640749096870422, -1.0
chirp, bats2, 64, 0, -1, 0.8555386949924128, 0.9302582144737244, 0.9653942584991455, -1.0
chirp, bats2, 128, 0, -1, 0.8631128660743665, 0.9428005218505859, 0.9725379347801208, -1.0
chirp, bats2, 128, 0, -1, 0.8716683119447186, 0.939034104347229, 0.9715290069580078, -1.0
chirp, bats2, 128, 0, -1, 0.8812109246462653, 0.9473168849945068, 0.975724995136261, -1.0
chirp, bats2, 128, 0, -1, 0.8621256992431721, 0.9412444829940796, 0.9718259572982788, -1.0
chirp, bats2, 128, 0, -1, 0.872326423165515, 0.9389522671699524, 0.9713174700737, -1.0
chirp, bats2, 256, 0, -1, 0.889592402057776, 0.9504274129867554, 0.9796062111854553, -1.0
chirp, bats2, 256, 0, -1, 0.88800949742778, 0.9518109560012817, 0.9805303812026978, -1.0
chirp, bats2, 256, 0, -1, 0.888405223585279, 0.9429631233215332, 0.9788026809692383, -1.0
chirp, bats2, 256, 0, -1, 0.8749505342303127, 0.9469181299209595, 0.9752346873283386, -1.0
chirp, bats2, 256, 0, -1, 0.8848436881677879, 0.9451653361320496, 0.9774852991104126, -1.0
chirp, rfxc_frogs, 4, 0, -1, 0.5900990099009901, 0.6114830374717712, 0.8953766226768494, -1.0
chirp, rfxc_frogs, 4, 0, -1, 0.6079207920792079, 0.5986857414245605, 0.8844583034515381, -1.0
chirp, rfxc_frogs, 4, 0, -1, 0.6356435643564357, 0.6180708408355713, 0.9035934805870056, -1.0
chirp, rfxc_frogs, 4, 0, -1, 0.6099009900990099, 0.5997555255889893, 0.9001997113227844, -1.0
chirp, rfxc_frogs, 4, 0, -1, 0.6059405940594059, 0.5973707437515259, 0.8954668045043945, -1.0
chirp, rfxc_frogs, 8, 0, -1, 0.6637744034707158, 0.694599449634552, 0.9263036251068115, -1.0
chirp, rfxc_frogs, 8, 0, -1, 0.7049891540130152, 0.7120614051818848, 0.9325862526893616, -1.0
chirp, rfxc_frogs, 8, 0, -1, 0.7006507592190889, 0.7319846749305725, 0.9367007613182068, -1.0
chirp, rfxc_frogs, 8, 0, -1, 0.6724511930585684, 0.6897234320640564, 0.9363176822662354, -1.0
chirp, rfxc_frogs, 8, 0, -1, 0.7310195227765727, 0.7065819501876831, 0.9392014145851135, -1.0
chirp, rfxc_frogs, 16, 0, -1, 0.7158176943699732, 0.7600004076957703, 0.9460459351539612, -1.0
chirp, rfxc_frogs, 16, 0, -1, 0.7345844504021448, 0.7805198431015015, 0.9526824951171875, -1.0
chirp, rfxc_frogs, 16, 0, -1, 0.7453083109919572, 0.7772529125213623, 0.9505419135093689, -1.0
chirp, rfxc_frogs, 16, 0, -1, 0.7265415549597856, 0.7650346755981445, 0.9504479765892029, -1.0
chirp, rfxc_frogs, 16, 0, -1, 0.7774798927613941, 0.7787957787513733, 0.9547866582870483, -1.0
chirp, rfxc_frogs, 32, 0, -1, 0.7563451776649747, 0.7890342473983765, 0.9522748589515686, -1.0
chirp, rfxc_frogs, 32, 0, -1, 0.7868020304568528, 0.841782808303833, 0.9689422845840454, -1.0
chirp, rfxc_frogs, 32, 0, -1, 0.7715736040609137, 0.7919221520423889, 0.9584197402000427, -1.0
chirp, rfxc_frogs, 32, 0, -1, 0.751269035532995, 0.8154506683349609, 0.9599666595458984, -1.0
chirp, rfxc_frogs, 32, 0, -1, 0.766497461928934, 0.8261747360229492, 0.9630239605903625, -1.0
chirp, rfxc_birds, 4, 0, -1, 0.7247278382581649, 0.7390848398208618, 0.9277715682983398, -1.0
chirp, rfxc_birds, 4, 0, -1, 0.7045101088646968, 0.7295747399330139, 0.9368059635162354, -1.0
chirp, rfxc_birds, 4, 0, -1, 0.7153965785381027, 0.731002688407898, 0.9229785203933716, -1.0
chirp, rfxc_birds, 4, 0, -1, 0.6796267496111975, 0.6676270365715027, 0.9039133787155151, -1.0
chirp, rfxc_birds, 4, 0, -1, 0.749611197511664, 0.7587834596633911, 0.9379982352256775, -1.0
chirp, rfxc_birds, 8, 0, -1, 0.7783417935702199, 0.8122437596321106, 0.9566310048103333, -1.0
chirp, rfxc_birds, 8, 0, -1, 0.8155668358714044, 0.8278454542160034, 0.9629188179969788, -1.0
chirp, rfxc_birds, 8, 0, -1, 0.7715736040609137, 0.8008566498756409, 0.9520097374916077, -1.0
chirp, rfxc_birds, 8, 0, -1, 0.7868020304568528, 0.7918859124183655, 0.943724513053894, -1.0
chirp, rfxc_birds, 8, 0, -1, 0.7681895093062606, 0.8193367719650269, 0.9583375453948975, -1.0
chirp, rfxc_birds, 16, 0, -1, 0.8275154004106776, 0.8624817728996277, 0.9737269878387451, -1.0
chirp, rfxc_birds, 16, 0, -1, 0.8049281314168378, 0.8439489006996155, 0.9685081243515015, -1.0
chirp, rfxc_birds, 16, 0, -1, 0.8275154004106776, 0.8433204293251038, 0.9686342477798462, -1.0
chirp, rfxc_birds, 16, 0, -1, 0.8008213552361396, 0.8433676958084106, 0.968705415725708, -1.0
chirp, rfxc_birds, 16, 0, -1, 0.7823408624229979, 0.8503578901290894, 0.9690567851066589, -1.0
chirp, rfxc_birds, 32, 0, -1, 0.8387096774193549, 0.8562892079353333, 0.979336678981781, -1.0
chirp, rfxc_birds, 32, 0, -1, 0.8172043010752689, 0.8248921632766724, 0.9763492941856384, -1.0
chirp, rfxc_birds, 32, 0, -1, 0.8136200716845878, 0.8702511191368103, 0.9790367484092712, -1.0
chirp, rfxc_birds, 32, 0, -1, 0.8566308243727598, 0.9055328369140625, 0.9826130270957947, -1.0
chirp, rfxc_birds, 32, 0, -1, 0.8172043010752689, 0.8434784412384033, 0.9674115777015686, -1.0
chirp, godwit, 4, 0, -1, 0.8563106796116505, 0.9154416918754578, 0.9622529149055481, -1.0
chirp, godwit, 4, 0, -1, 0.867513069454817, 0.9012428522109985, 0.9645068049430847, -1.0
chirp, godwit, 4, 0, -1, 0.8621359223300971, 0.9094562530517578, 0.9633489847183228, -1.0
chirp, godwit, 4, 0, -1, 0.8719940253920836, 0.9108392000198364, 0.9640151262283325, -1.0
chirp, godwit, 4, 0, -1, 0.8591486183719194, 0.8732799291610718, 0.9662603139877319, -1.0
chirp, godwit, 8, 0, -1, 0.8782022471910113, 0.9296517372131348, 0.9782373309135437, -1.0
chirp, godwit, 8, 0, -1, 0.8557303370786516, 0.8966256380081177, 0.9646720886230469, -1.0
chirp, godwit, 8, 0, -1, 0.8846441947565543, 0.9398164749145508, 0.9817595481872559, -1.0
chirp, godwit, 8, 0, -1, 0.88, 0.9258630871772766, 0.9676979780197144, -1.0
chirp, godwit, 8, 0, -1, 0.8984269662921348, 0.9311395883560181, 0.9795259237289429, -1.0
chirp, godwit, 16, 0, -1, 0.8966088922381311, 0.944476306438446, 0.9843869209289551, -1.0
chirp, godwit, 16, 0, -1, 0.906706857573474, 0.9451597332954407, 0.9840413331985474, -1.0
chirp, godwit, 16, 0, -1, 0.9017332328560663, 0.9538715481758118, 0.9860246777534485, -1.0
chirp, godwit, 16, 0, -1, 0.8966088922381311, 0.9427289962768555, 0.980808436870575, -1.0
chirp, godwit, 16, 0, -1, 0.9089675960813866, 0.9514134526252747, 0.9864476919174194, -1.0
chirp, godwit, 32, 0, -1, 0.9090770404271549, 0.9534376263618469, 0.987618625164032, -1.0
chirp, godwit, 32, 0, -1, 0.9200610221205187, 0.9587048292160034, 0.9884355664253235, -1.0
chirp, godwit, 32, 0, -1, 0.9142639206712433, 0.9621196985244751, 0.9890478253364563, -1.0
chirp, godwit, 32, 0, -1, 0.9177726926010679, 0.9602463841438293, 0.9891409873962402, -1.0
chirp, godwit, 32, 0, -1, 0.9136536994660565, 0.9606941342353821, 0.9888180494308472, -1.0
chirp, godwit, 64, 0, -1, 0.9150899139953088, 0.9609411954879761, 0.9892172813415527, -1.0
chirp, godwit, 64, 0, -1, 0.9269741985926505, 0.9639902114868164, 0.990001380443573, -1.0
chirp, godwit, 64, 0, -1, 0.9282251759186865, 0.9678236246109009, 0.9911414980888367, -1.0
chirp, godwit, 64, 0, -1, 0.9291634089132135, 0.9674370884895325, 0.9910739660263062, -1.0
chirp, godwit, 64, 0, -1, 0.926817826426896, 0.963667094707489, 0.9905450940132141, -1.0
chirp, godwit, 128, 0, -1, 0.9298765432098766, 0.9683964848518372, 0.9917065501213074, -1.0
chirp, godwit, 128, 0, -1, 0.9305349794238683, 0.9655576944351196, 0.9908585548400879, -1.0
chirp, godwit, 128, 0, -1, 0.9328395061728395, 0.9701229333877563, 0.9923766851425171, -1.0
chirp, godwit, 128, 0, -1, 0.9333333333333333, 0.9691478610038757, 0.9920104742050171, -1.0
chirp, godwit, 128, 0, -1, 0.9306995884773662, 0.966620922088623, 0.9913293719291687, -1.0
chirp, godwit, 256, 0, -1, 0.9379944802207911, 0.9723733067512512, 0.9934766888618469, -1.0
chirp, godwit, 256, 0, -1, 0.9381784728610856, 0.9693437814712524, 0.9930580854415894, -1.0
chirp, godwit, 256, 0, -1, 0.935970561177553, 0.9707789421081543, 0.9931090474128723, -1.0
chirp, godwit, 256, 0, -1, 0.9363385464581416, 0.9697144627571106, 0.9927672147750854, -1.0
chirp, godwit, 256, 0, -1, 0.9370745170193192, 0.9687287211418152, 0.9924977421760559, -1.0
chirp, yellowhammer, 4, 0, -1, 0.6631921824104234, 0.6520575881004333, 0.697989821434021, -1.0
chirp, yellowhammer, 4, 0, -1, 0.6820846905537459, 0.6494680643081665, 0.7144343852996826, -1.0
chirp, yellowhammer, 4, 0, -1, 0.711400651465798, 0.641348659992218, 0.6687723398208618, -1.0
chirp, yellowhammer, 4, 0, -1, 0.603257328990228, 0.6510029435157776, 0.6931724548339844, -1.0
chirp, yellowhammer, 4, 0, -1, 0.5472312703583062, 0.6271498799324036, 0.6778144240379333, -1.0
chirp, yellowhammer, 8, 0, -1, 0.747871643745907, 0.8010525703430176, 0.8212711811065674, -1.0
chirp, yellowhammer, 8, 0, -1, 0.7053045186640472, 0.6795877814292908, 0.726787805557251, -1.0
chirp, yellowhammer, 8, 0, -1, 0.6797642436149313, 0.6588354110717773, 0.6839655637741089, -1.0
chirp, yellowhammer, 8, 0, -1, 0.6666666666666666, 0.700029730796814, 0.7339880466461182, -1.0
chirp, yellowhammer, 8, 0, -1, 0.7098886705959397, 0.7493783235549927, 0.7797113656997681, -1.0
chirp, yellowhammer, 16, 0, -1, 0.7829252150893448, 0.8584792017936707, 0.8728609085083008, -1.0
chirp, yellowhammer, 16, 0, -1, 0.7763070814030444, 0.8194140791893005, 0.8457231521606445, -1.0
chirp, yellowhammer, 16, 0, -1, 0.7379219060225016, 0.7849156856536865, 0.7923872470855713, -1.0
chirp, yellowhammer, 16, 0, -1, 0.8365320979483786, 0.8789790868759155, 0.8920670747756958, -1.0
chirp, yellowhammer, 16, 0, -1, 0.7088021178027796, 0.8189809322357178, 0.8602359294891357, -1.0
chirp, yellowhammer, 32, 0, -1, 0.8492224475997295, 0.9230302572250366, 0.9326632618904114, -1.0
chirp, yellowhammer, 32, 0, -1, 0.8837052062204191, 0.9139188528060913, 0.9270923137664795, -1.0
chirp, yellowhammer, 32, 0, -1, 0.803921568627451, 0.869017481803894, 0.8810508847236633, -1.0
chirp, yellowhammer, 32, 0, -1, 0.8830290736984449, 0.9285706281661987, 0.9401074647903442, -1.0
chirp, yellowhammer, 32, 0, -1, 0.8796484110885734, 0.9330499768257141, 0.9422082304954529, -1.0
chirp, yellowhammer, 64, 0, -1, 0.8862190812720848, 0.942291259765625, 0.950649619102478, -1.0
chirp, yellowhammer, 64, 0, -1, 0.9067137809187279, 0.9477131366729736, 0.9571993350982666, -1.0
chirp, yellowhammer, 64, 0, -1, 0.9279151943462898, 0.9654628038406372, 0.9716577529907227, -1.0
chirp, yellowhammer, 64, 0, -1, 0.8812720848056537, 0.9423381090164185, 0.955920398235321, -1.0
chirp, yellowhammer, 64, 0, -1, 0.901060070671378, 0.9540996551513672, 0.9618319272994995, -1.0
chirp, yellowhammer, 128, 0, -1, 0.9230769230769231, 0.9614908695220947, 0.9717047214508057, -1.0
chirp, yellowhammer, 128, 0, -1, 0.9168609168609169, 0.9620471000671387, 0.972139835357666, -1.0
chirp, yellowhammer, 128, 0, -1, 0.9292929292929293, 0.9682957530021667, 0.9752815961837769, -1.0
chirp, yellowhammer, 128, 0, -1, 0.9277389277389277, 0.969275176525116, 0.9782766103744507, -1.0
chirp, yellowhammer, 128, 0, -1, 0.9254079254079254, 0.9665638208389282, 0.9751838445663452, -1.0
chirp, yellowhammer, 256, 0, -1, 0.9466537342386033, 0.9663206338882446, 0.9819225072860718, -1.0
chirp, yellowhammer, 256, 0, -1, 0.9379243452958292, 0.9720790386199951, 0.9848470687866211, -1.0
chirp, yellowhammer, 256, 0, -1, 0.9340446168768186, 0.9701716899871826, 0.9831812381744385, -1.0
chirp, yellowhammer, 256, 0, -1, 0.950533462657614, 0.9812242984771729, 0.988923192024231, -1.0
chirp, yellowhammer, 256, 0, -1, 0.9437439379243453, 0.967069149017334, 0.9787328839302063, -1.0
chirp, watkins, 4, 0, -1, 0.5858657243816254, 0.49552905559539795, 0.8902428150177002, -1.0
chirp, watkins, 4, 0, -1, 0.5356890459363958, 0.4480435252189636, 0.8744768500328064, -1.0
chirp, watkins, 4, 0, -1, 0.5561837455830388, 0.45739442110061646, 0.8797444701194763, -1.0
chirp, watkins, 4, 0, -1, 0.5597173144876325, 0.4568805694580078, 0.8765638470649719, -1.0
chirp, watkins, 4, 0, -1, 0.5307420494699646, 0.4394269287586212, 0.8851802349090576, -1.0
chirp, watkins, 8, 0, -1, 0.6494296577946768, 0.6321030259132385, 0.9274349808692932, -1.0
chirp, watkins, 8, 0, -1, 0.6311787072243346, 0.6324758529663086, 0.9399045705795288, -1.0
chirp, watkins, 8, 0, -1, 0.6220532319391635, 0.6271650195121765, 0.9241064190864563, -1.0
chirp, watkins, 8, 0, -1, 0.6600760456273764, 0.6279787421226501, 0.9311635494232178, -1.0
chirp, watkins, 8, 0, -1, 0.6517110266159696, 0.614043116569519, 0.9264355301856995, -1.0
chirp, watkins, 16, 0, -1, 0.7417040358744394, 0.7302262783050537, 0.9547172784805298, -1.0
chirp, watkins, 16, 0, -1, 0.726457399103139, 0.743295431137085, 0.9626285433769226, -1.0
chirp, watkins, 16, 0, -1, 0.7228699551569506, 0.7475616335868835, 0.9638152122497559, -1.0
chirp, watkins, 16, 0, -1, 0.7408071748878924, 0.7581380605697632, 0.9614361524581909, -1.0
chirp, watkins, 16, 0, -1, 0.7461883408071749, 0.7533898949623108, 0.9569291472434998, -1.0
chirp, watkins, 32, 0, -1, 0.793006993006993, 0.809173583984375, 0.971842885017395, -1.0
chirp, watkins, 32, 0, -1, 0.786013986013986, 0.8107384443283081, 0.9730466604232788, -1.0
chirp, watkins, 32, 0, -1, 0.7916083916083916, 0.8241972923278809, 0.9768187999725342, -1.0
chirp, watkins, 32, 0, -1, 0.7944055944055944, 0.8121064901351929, 0.976264476776123, -1.0
chirp, watkins, 32, 0, -1, 0.8027972027972028, 0.8258563876152039, 0.9798973202705383, -1.0
birdnet2.3, bats2, 4, 0, -1, 0.5606789250353607, 0.6058002710342407, 0.7449436187744141, -1.0
birdnet2.3, bats2, 4, 0, -1, 0.5272984441301273, 0.6896412372589111, 0.8342204093933105, -1.0
birdnet2.3, bats2, 4, 0, -1, 0.5804809052333805, 0.6816672682762146, 0.8295082449913025, -1.0
birdnet2.3, bats2, 4, 0, -1, 0.5736916548797737, 0.651864230632782, 0.8196823596954346, -1.0
birdnet2.3, bats2, 4, 0, -1, 0.6220650636492221, 0.7075546979904175, 0.8287659883499146, -1.0
birdnet2.3, bats2, 8, 0, -1, 0.6942313157146917, 0.7255570888519287, 0.8565308451652527, -1.0
birdnet2.3, bats2, 8, 0, -1, 0.6882637112816141, 0.7949486970901489, 0.8951354622840881, -1.0
birdnet2.3, bats2, 8, 0, -1, 0.6459221369707303, 0.7388603687286377, 0.8709553480148315, -1.0
birdnet2.3, bats2, 8, 0, -1, 0.6285876669508383, 0.7218261957168579, 0.8650248646736145, -1.0
birdnet2.3, bats2, 8, 0, -1, 0.5939187269110543, 0.7324268221855164, 0.8482272624969482, -1.0
birdnet2.3, bats2, 16, 0, -1, 0.7591052480642386, 0.8348024487495422, 0.9222787618637085, -1.0
birdnet2.3, bats2, 16, 0, -1, 0.7441927158015486, 0.8322410583496094, 0.9130311012268066, -1.0
birdnet2.3, bats2, 16, 0, -1, 0.7301405219386292, 0.7990009784698486, 0.9023497104644775, -1.0
birdnet2.3, bats2, 16, 0, -1, 0.764267278462862, 0.8461946249008179, 0.9255346059799194, -1.0
birdnet2.3, bats2, 16, 0, -1, 0.7049039288786922, 0.7940487265586853, 0.8992584943771362, -1.0
birdnet2.3, bats2, 32, 0, -1, 0.7890739117732983, 0.8678501844406128, 0.9339078664779663, -1.0
birdnet2.3, bats2, 32, 0, -1, 0.7861524978089395, 0.8731845617294312, 0.935382604598999, -1.0
birdnet2.3, bats2, 32, 0, -1, 0.7712532865907099, 0.8523974418640137, 0.9292633533477783, -1.0
birdnet2.3, bats2, 32, 0, -1, 0.8086473853345019, 0.8804895877838135, 0.9408614635467529, -1.0
birdnet2.3, bats2, 32, 0, -1, 0.7870289219982471, 0.8704348802566528, 0.9333279132843018, -1.0
birdnet2.3, bats2, 64, 0, -1, 0.8242792109256449, 0.9076610207557678, 0.9566664099693298, -1.0
birdnet2.3, bats2, 64, 0, -1, 0.8179059180576631, 0.8950493335723877, 0.9488940238952637, -1.0
birdnet2.3, bats2, 64, 0, -1, 0.8118361153262519, 0.8969991207122803, 0.9494542479515076, -1.0
birdnet2.3, bats2, 64, 0, -1, 0.8309559939301973, 0.9073782563209534, 0.9563667178153992, -1.0
birdnet2.3, bats2, 64, 0, -1, 0.8327769347496207, 0.9056271314620972, 0.9553837180137634, -1.0
birdnet2.3, bats2, 128, 0, -1, 0.8394208621256992, 0.9218974709510803, 0.9616419076919556, -1.0
birdnet2.3, bats2, 128, 0, -1, 0.8390918065153011, 0.9204010963439941, 0.9631004333496094, -1.0
birdnet2.3, bats2, 128, 0, -1, 0.8562026982560053, 0.9221457242965698, 0.9647623896598816, -1.0
birdnet2.3, bats2, 128, 0, -1, 0.834814083580125, 0.9195299744606018, 0.9607001543045044, -1.0
birdnet2.3, bats2, 128, 0, -1, 0.8440276406712734, 0.9158846735954285, 0.9611785411834717, -1.0
birdnet2.3, bats2, 256, 0, -1, 0.8547685001978631, 0.926428496837616, 0.9691282510757446, -1.0
birdnet2.3, bats2, 256, 0, -1, 0.8603086664028492, 0.9261026382446289, 0.9680207967758179, -1.0
birdnet2.3, bats2, 256, 0, -1, 0.8611001187178472, 0.9267231225967407, 0.9678483009338379, -1.0
birdnet2.3, bats2, 256, 0, -1, 0.8425009893153937, 0.9235626459121704, 0.9657365083694458, -1.0
birdnet2.3, bats2, 256, 0, -1, 0.8559556786703602, 0.9248332977294922, 0.9690992832183838, -1.0
birdnet2.3, rfxc_frogs, 4, 0, -1, 0.5465346534653466, 0.5991981625556946, 0.8912510275840759, -1.0
birdnet2.3, rfxc_frogs, 4, 0, -1, 0.5782178217821782, 0.5887544751167297, 0.8877890110015869, -1.0
birdnet2.3, rfxc_frogs, 4, 0, -1, 0.594059405940594, 0.6317172646522522, 0.9055266976356506, -1.0
birdnet2.3, rfxc_frogs, 4, 0, -1, 0.601980198019802, 0.6149365901947021, 0.8924013376235962, -1.0
birdnet2.3, rfxc_frogs, 4, 0, -1, 0.6, 0.6119762659072876, 0.8993156552314758, -1.0
birdnet2.3, rfxc_frogs, 8, 0, -1, 0.6529284164859002, 0.6933436393737793, 0.9286972284317017, -1.0
birdnet2.3, rfxc_frogs, 8, 0, -1, 0.6746203904555315, 0.701874852180481, 0.9320738315582275, -1.0
birdnet2.3, rfxc_frogs, 8, 0, -1, 0.665943600867679, 0.692060649394989, 0.9372683167457581, -1.0
birdnet2.3, rfxc_frogs, 8, 0, -1, 0.6225596529284165, 0.6556931138038635, 0.9185323119163513, -1.0
birdnet2.3, rfxc_frogs, 8, 0, -1, 0.7071583514099783, 0.7143740057945251, 0.9399279952049255, -1.0
birdnet2.3, rfxc_frogs, 16, 0, -1, 0.6729222520107239, 0.7418677806854248, 0.9439685344696045, -1.0
birdnet2.3, rfxc_frogs, 16, 0, -1, 0.7211796246648794, 0.7438830733299255, 0.9445363879203796, -1.0
birdnet2.3, rfxc_frogs, 16, 0, -1, 0.7131367292225201, 0.7437476515769958, 0.945686936378479, -1.0
birdnet2.3, rfxc_frogs, 16, 0, -1, 0.6997319034852547, 0.7339666485786438, 0.9385661482810974, -1.0
birdnet2.3, rfxc_frogs, 16, 0, -1, 0.7238605898123325, 0.7540186047554016, 0.9483171701431274, -1.0
birdnet2.3, rfxc_frogs, 32, 0, -1, 0.6700507614213198, 0.7687332630157471, 0.946184515953064, -1.0
birdnet2.3, rfxc_frogs, 32, 0, -1, 0.7563451776649747, 0.8153785467147827, 0.9639225006103516, -1.0
birdnet2.3, rfxc_frogs, 32, 0, -1, 0.7157360406091371, 0.7631527185440063, 0.9491004943847656, -1.0
birdnet2.3, rfxc_frogs, 32, 0, -1, 0.751269035532995, 0.7819203734397888, 0.9486202001571655, -1.0
birdnet2.3, rfxc_frogs, 32, 0, -1, 0.7614213197969543, 0.7846920490264893, 0.9512327313423157, -1.0
birdnet2.3, rfxc_birds, 4, 0, -1, 0.6485225505443235, 0.6722962260246277, 0.9189903736114502, -1.0
birdnet2.3, rfxc_birds, 4, 0, -1, 0.6516329704510109, 0.681256890296936, 0.9190351963043213, -1.0
birdnet2.3, rfxc_birds, 4, 0, -1, 0.6516329704510109, 0.7133370637893677, 0.9139769673347473, -1.0
birdnet2.3, rfxc_birds, 4, 0, -1, 0.5987558320373251, 0.6391057372093201, 0.9032654166221619, -1.0
birdnet2.3, rfxc_birds, 4, 0, -1, 0.6640746500777605, 0.7031952738761902, 0.9297866821289062, -1.0
birdnet2.3, rfxc_birds, 8, 0, -1, 0.7478849407783418, 0.7747787833213806, 0.9483359456062317, -1.0
birdnet2.3, rfxc_birds, 8, 0, -1, 0.7478849407783418, 0.7885889410972595, 0.9495278000831604, -1.0
birdnet2.3, rfxc_birds, 8, 0, -1, 0.7343485617597293, 0.7556071877479553, 0.9389134645462036, -1.0
birdnet2.3, rfxc_birds, 8, 0, -1, 0.7191201353637902, 0.7508041858673096, 0.9357103705406189, -1.0
birdnet2.3, rfxc_birds, 8, 0, -1, 0.7343485617597293, 0.7791858315467834, 0.9421901702880859, -1.0
birdnet2.3, rfxc_birds, 16, 0, -1, 0.7761806981519507, 0.8250522613525391, 0.9585060477256775, -1.0
birdnet2.3, rfxc_birds, 16, 0, -1, 0.7720739219712526, 0.8031511306762695, 0.9535754323005676, -1.0
birdnet2.3, rfxc_birds, 16, 0, -1, 0.784394250513347, 0.8263719081878662, 0.9602323174476624, -1.0
birdnet2.3, rfxc_birds, 16, 0, -1, 0.7597535934291582, 0.8215655088424683, 0.9586325883865356, -1.0
birdnet2.3, rfxc_birds, 16, 0, -1, 0.7679671457905544, 0.810987114906311, 0.9497041702270508, -1.0
birdnet2.3, rfxc_birds, 32, 0, -1, 0.8207885304659498, 0.832251787185669, 0.9494593143463135, -1.0
birdnet2.3, rfxc_birds, 32, 0, -1, 0.7885304659498208, 0.7966960072517395, 0.9682440161705017, -1.0
birdnet2.3, rfxc_birds, 32, 0, -1, 0.7526881720430108, 0.8652827143669128, 0.9742811918258667, -1.0
birdnet2.3, rfxc_birds, 32, 0, -1, 0.7921146953405018, 0.8993405103683472, 0.9743196964263916, -1.0
birdnet2.3, rfxc_birds, 32, 0, -1, 0.7741935483870968, 0.8117557764053345, 0.9431954622268677, -1.0
birdnet2.3, godwit, 4, 0, -1, 0.8353995519044063, 0.8863396644592285, 0.9533308148384094, -1.0
birdnet2.3, godwit, 4, 0, -1, 0.8600448095593727, 0.8956230878829956, 0.9619150161743164, -1.0
birdnet2.3, godwit, 4, 0, -1, 0.8091112770724421, 0.8793854713439941, 0.9542132616043091, -1.0
birdnet2.3, godwit, 4, 0, -1, 0.8176250933532487, 0.8633615374565125, 0.9464848637580872, -1.0
birdnet2.3, godwit, 4, 0, -1, 0.8404779686333085, 0.8814125061035156, 0.9631357192993164, -1.0
birdnet2.3, godwit, 8, 0, -1, 0.8747565543071161, 0.9166272282600403, 0.973798930644989, -1.0
birdnet2.3, godwit, 8, 0, -1, 0.8367041198501872, 0.8822358846664429, 0.9617186784744263, -1.0
birdnet2.3, godwit, 8, 0, -1, 0.8629213483146068, 0.9229128956794739, 0.9760602116584778, -1.0
birdnet2.3, godwit, 8, 0, -1, 0.8642696629213483, 0.9148972630500793, 0.9613588452339172, -1.0
birdnet2.3, godwit, 8, 0, -1, 0.8695131086142323, 0.9099026918411255, 0.9681041836738586, -1.0
birdnet2.3, godwit, 16, 0, -1, 0.892690278824416, 0.9386820793151855, 0.9811697006225586, -1.0
birdnet2.3, godwit, 16, 0, -1, 0.8997739261492087, 0.9380754232406616, 0.9828715324401855, -1.0
birdnet2.3, godwit, 16, 0, -1, 0.8825923134890731, 0.9388537406921387, 0.9802554845809937, -1.0
birdnet2.3, godwit, 16, 0, -1, 0.8878673700075358, 0.9356281161308289, 0.9780501127243042, -1.0
birdnet2.3, godwit, 16, 0, -1, 0.8901281085154484, 0.9313948750495911, 0.979702353477478, -1.0
birdnet2.3, godwit, 32, 0, -1, 0.9078565980167811, 0.9481058120727539, 0.9849392771720886, -1.0
birdnet2.3, godwit, 32, 0, -1, 0.9099923722349351, 0.951217532157898, 0.9862598180770874, -1.0
birdnet2.3, godwit, 32, 0, -1, 0.9045003813882533, 0.9519425630569458, 0.9855772852897644, -1.0
birdnet2.3, godwit, 32, 0, -1, 0.9162471395881007, 0.9544199705123901, 0.9868981242179871, -1.0
birdnet2.3, godwit, 32, 0, -1, 0.9090770404271549, 0.9477138519287109, 0.9855228662490845, -1.0
birdnet2.3, godwit, 64, 0, -1, 0.9082095387021111, 0.9530845880508423, 0.9857772588729858, -1.0
birdnet2.3, godwit, 64, 0, -1, 0.9218139171227522, 0.9590715169906616, 0.9884210824966431, -1.0
birdnet2.3, godwit, 64, 0, -1, 0.9130570758405004, 0.95659339427948, 0.9869462847709656, -1.0
birdnet2.3, godwit, 64, 0, -1, 0.9263487099296325, 0.9625144004821777, 0.9895660281181335, -1.0
birdnet2.3, godwit, 64, 0, -1, 0.926192337763878, 0.9577158689498901, 0.989008903503418, -1.0
birdnet2.3, godwit, 128, 0, -1, 0.9244444444444444, 0.964745819568634, 0.9903334379196167, -1.0
birdnet2.3, godwit, 128, 0, -1, 0.9208230452674897, 0.9591318368911743, 0.9889611005783081, -1.0
birdnet2.3, godwit, 128, 0, -1, 0.9247736625514403, 0.9613901972770691, 0.9888833165168762, -1.0
birdnet2.3, godwit, 128, 0, -1, 0.9333333333333333, 0.9650121927261353, 0.9907923936843872, -1.0
birdnet2.3, godwit, 128, 0, -1, 0.9295473251028806, 0.9600147008895874, 0.9900047183036804, -1.0
birdnet2.3, godwit, 256, 0, -1, 0.9357865685372585, 0.9676263928413391, 0.991615891456604, -1.0
birdnet2.3, godwit, 256, 0, -1, 0.9363385464581416, 0.9676176905632019, 0.9920984506607056, -1.0
birdnet2.3, godwit, 256, 0, -1, 0.937442502299908, 0.9658150672912598, 0.9913578033447266, -1.0
birdnet2.3, godwit, 256, 0, -1, 0.9343146274149035, 0.9667183756828308, 0.9915525317192078, -1.0
birdnet2.3, godwit, 256, 0, -1, 0.9322907083716652, 0.9630117416381836, 0.9908204078674316, -1.0
birdnet2.3, yellowhammer, 4, 0, -1, 0.7511400651465798, 0.7223565578460693, 0.7595340609550476, -1.0
birdnet2.3, yellowhammer, 4, 0, -1, 0.6710097719869706, 0.7226431369781494, 0.7547125220298767, -1.0
birdnet2.3, yellowhammer, 4, 0, -1, 0.6657980456026059, 0.6416206359863281, 0.6763615608215332, -1.0
birdnet2.3, yellowhammer, 4, 0, -1, 0.6736156351791531, 0.7160502672195435, 0.7189425230026245, -1.0
birdnet2.3, yellowhammer, 4, 0, -1, 0.6905537459283387, 0.6715422868728638, 0.7219042778015137, -1.0
birdnet2.3, yellowhammer, 8, 0, -1, 0.7819253438113949, 0.7893165349960327, 0.7994149923324585, -1.0
birdnet2.3, yellowhammer, 8, 0, -1, 0.7662082514734774, 0.7518274784088135, 0.7991100549697876, -1.0
birdnet2.3, yellowhammer, 8, 0, -1, 0.6522593320235757, 0.6454712152481079, 0.6886641383171082, -1.0
birdnet2.3, yellowhammer, 8, 0, -1, 0.7452521283562541, 0.7391952276229858, 0.7767513990402222, -1.0
birdnet2.3, yellowhammer, 8, 0, -1, 0.8094302554027505, 0.820047914981842, 0.8559449911117554, -1.0
birdnet2.3, yellowhammer, 16, 0, -1, 0.8219722038385175, 0.8570083379745483, 0.8723615407943726, -1.0
birdnet2.3, yellowhammer, 16, 0, -1, 0.8199867637326274, 0.8591229915618896, 0.8817774057388306, -1.0
birdnet2.3, yellowhammer, 16, 0, -1, 0.7213765718067505, 0.7614511251449585, 0.8005033731460571, -1.0
birdnet2.3, yellowhammer, 16, 0, -1, 0.8345466578424884, 0.8426244258880615, 0.8586308360099792, -1.0
birdnet2.3, yellowhammer, 16, 0, -1, 0.799470549305096, 0.8660790920257568, 0.88646000623703, -1.0
birdnet2.3, yellowhammer, 32, 0, -1, 0.8695064232589588, 0.9183062314987183, 0.9329646229743958, -1.0
birdnet2.3, yellowhammer, 32, 0, -1, 0.8431372549019608, 0.8947383165359497, 0.9021176099777222, -1.0
birdnet2.3, yellowhammer, 32, 0, -1, 0.7816091954022989, 0.8165270090103149, 0.8628970384597778, -1.0
birdnet2.3, yellowhammer, 32, 0, -1, 0.8505747126436781, 0.8866150975227356, 0.9059209823608398, -1.0
birdnet2.3, yellowhammer, 32, 0, -1, 0.8566599053414469, 0.9003572463989258, 0.9198904037475586, -1.0
birdnet2.3, yellowhammer, 64, 0, -1, 0.8657243816254417, 0.9286460876464844, 0.9476888179779053, -1.0
birdnet2.3, yellowhammer, 64, 0, -1, 0.8692579505300353, 0.9105821847915649, 0.9246439933776855, -1.0
birdnet2.3, yellowhammer, 64, 0, -1, 0.8614840989399293, 0.9139743447303772, 0.9348461627960205, -1.0
birdnet2.3, yellowhammer, 64, 0, -1, 0.872791519434629, 0.9100559949874878, 0.93244469165802, -1.0
birdnet2.3, yellowhammer, 64, 0, -1, 0.8798586572438163, 0.9328552484512329, 0.9409763813018799, -1.0
birdnet2.3, yellowhammer, 128, 0, -1, 0.8787878787878788, 0.929015576839447, 0.9537277221679688, -1.0
birdnet2.3, yellowhammer, 128, 0, -1, 0.9044289044289044, 0.9359766244888306, 0.9491862654685974, -1.0
birdnet2.3, yellowhammer, 128, 0, -1, 0.8951048951048951, 0.9390593767166138, 0.9580639004707336, -1.0
birdnet2.3, yellowhammer, 128, 0, -1, 0.8857808857808858, 0.9318071603775024, 0.951917290687561, -1.0
birdnet2.3, yellowhammer, 128, 0, -1, 0.8881118881118881, 0.9427077770233154, 0.9588395953178406, -1.0
birdnet2.3, yellowhammer, 256, 0, -1, 0.9049466537342385, 0.9314000606536865, 0.9627028703689575, -1.0
birdnet2.3, yellowhammer, 256, 0, -1, 0.9078564500484966, 0.9434084892272949, 0.9661070108413696, -1.0
birdnet2.3, yellowhammer, 256, 0, -1, 0.8991270611057226, 0.9231959581375122, 0.9602326154708862, -1.0
birdnet2.3, yellowhammer, 256, 0, -1, 0.9020368574199806, 0.9409889578819275, 0.9654948711395264, -1.0
birdnet2.3, yellowhammer, 256, 0, -1, 0.8991270611057226, 0.939849853515625, 0.9655548930168152, -1.0
birdnet2.3, watkins, 4, 0, -1, 0.4558303886925795, 0.5172285437583923, 0.8971996903419495, -1.0
birdnet2.3, watkins, 4, 0, -1, 0.48975265017667846, 0.5233333110809326, 0.8746370077133179, -1.0
birdnet2.3, watkins, 4, 0, -1, 0.488339222614841, 0.5241326689720154, 0.892423152923584, -1.0
birdnet2.3, watkins, 4, 0, -1, 0.49469964664310956, 0.5132498741149902, 0.8840435743331909, -1.0
birdnet2.3, watkins, 4, 0, -1, 0.472791519434629, 0.48146969079971313, 0.877383291721344, -1.0
birdnet2.3, watkins, 8, 0, -1, 0.5916349809885931, 0.6106507778167725, 0.9271333813667297, -1.0
birdnet2.3, watkins, 8, 0, -1, 0.5688212927756654, 0.5909018516540527, 0.9146417379379272, -1.0
birdnet2.3, watkins, 8, 0, -1, 0.5923954372623574, 0.6164459586143494, 0.921112596988678, -1.0
birdnet2.3, watkins, 8, 0, -1, 0.5657794676806084, 0.6153752207756042, 0.9200804233551025, -1.0
birdnet2.3, watkins, 8, 0, -1, 0.5619771863117871, 0.5866089463233948, 0.9150326251983643, -1.0
birdnet2.3, watkins, 16, 0, -1, 0.7112107623318386, 0.701615571975708, 0.9473845958709717, -1.0
birdnet2.3, watkins, 16, 0, -1, 0.6654708520179372, 0.6862973570823669, 0.9452118873596191, -1.0
birdnet2.3, watkins, 16, 0, -1, 0.6869955156950672, 0.7025351524353027, 0.9525601267814636, -1.0
birdnet2.3, watkins, 16, 0, -1, 0.6565022421524663, 0.6994009613990784, 0.9481640458106995, -1.0
birdnet2.3, watkins, 16, 0, -1, 0.673542600896861, 0.678615927696228, 0.9475852251052856, -1.0
birdnet2.3, watkins, 32, 0, -1, 0.7580419580419581, 0.7575376033782959, 0.9666464924812317, -1.0
birdnet2.3, watkins, 32, 0, -1, 0.7636363636363637, 0.7742882370948792, 0.9664027690887451, -1.0
birdnet2.3, watkins, 32, 0, -1, 0.7776223776223776, 0.7939633131027222, 0.9706164598464966, -1.0
birdnet2.3, watkins, 32, 0, -1, 0.7608391608391608, 0.774159848690033, 0.9676660895347595, -1.0
birdnet2.3, watkins, 32, 0, -1, 0.7608391608391608, 0.7783209085464478, 0.9721412658691406, -1.0
audiomae_large_ft_mean, bats2, 4, 0, -1, 0.4396039603960396, 0.4425003230571747, 0.6719846725463867, -1.0
audiomae_large_ft_mean, bats2, 4, 0, -1, 0.4939179632248939, 0.45720329880714417, 0.7221861481666565, -1.0
audiomae_large_ft_mean, bats2, 4, 0, -1, 0.49363507779349364, 0.5206605195999146, 0.7387784719467163, -1.0
audiomae_large_ft_mean, bats2, 4, 0, -1, 0.4079207920792079, 0.49790602922439575, 0.7167578935623169, -1.0
audiomae_large_ft_mean, bats2, 4, 0, -1, 0.4478076379066478, 0.4750139117240906, 0.6969286203384399, -1.0
audiomae_large_ft_mean, bats2, 8, 0, -1, 0.5191815856777494, 0.5314082503318787, 0.7642003297805786, -1.0
audiomae_large_ft_mean, bats2, 8, 0, -1, 0.5382210855356635, 0.6032882332801819, 0.7891179323196411, -1.0
audiomae_large_ft_mean, bats2, 8, 0, -1, 0.46547314578005117, 0.4926905035972595, 0.7386155128479004, -1.0
audiomae_large_ft_mean, bats2, 8, 0, -1, 0.49303779482807614, 0.5730206966400146, 0.7716394066810608, -1.0
audiomae_large_ft_mean, bats2, 8, 0, -1, 0.463768115942029, 0.5172179341316223, 0.7226496934890747, -1.0
audiomae_large_ft_mean, bats2, 16, 0, -1, 0.5655291081158589, 0.625889778137207, 0.8209224939346313, -1.0
audiomae_large_ft_mean, bats2, 16, 0, -1, 0.5640952107829079, 0.6431769132614136, 0.8096694946289062, -1.0
audiomae_large_ft_mean, bats2, 16, 0, -1, 0.5070260969314597, 0.5848720073699951, 0.7771345376968384, -1.0
audiomae_large_ft_mean, bats2, 16, 0, -1, 0.5913392601089762, 0.6703877449035645, 0.831744909286499, -1.0
audiomae_large_ft_mean, bats2, 16, 0, -1, 0.5199311729280184, 0.5993044376373291, 0.7806482315063477, -1.0
audiomae_large_ft_mean, bats2, 32, 0, -1, 0.623721881390593, 0.7093158960342407, 0.8529502749443054, -1.0
audiomae_large_ft_mean, bats2, 32, 0, -1, 0.6260590125620801, 0.7203525304794312, 0.8508498072624207, -1.0
audiomae_large_ft_mean, bats2, 32, 0, -1, 0.567922874671341, 0.6329261064529419, 0.8115088939666748, -1.0
audiomae_large_ft_mean, bats2, 32, 0, -1, 0.6555652936021035, 0.7268855571746826, 0.8599655628204346, -1.0
audiomae_large_ft_mean, bats2, 32, 0, -1, 0.5953841659363132, 0.6804395318031311, 0.8370490670204163, -1.0
audiomae_large_ft_mean, bats2, 64, 0, -1, 0.6758725341426404, 0.7629395723342896, 0.8774339556694031, -1.0
audiomae_large_ft_mean, bats2, 64, 0, -1, 0.6813353566009105, 0.7715438604354858, 0.8848792910575867, -1.0
audiomae_large_ft_mean, bats2, 64, 0, -1, 0.6664643399089529, 0.7494896650314331, 0.8746194839477539, -1.0
audiomae_large_ft_mean, bats2, 64, 0, -1, 0.6871016691957511, 0.7703366279602051, 0.883083701133728, -1.0
audiomae_large_ft_mean, bats2, 64, 0, -1, 0.6889226100151745, 0.7599515914916992, 0.8854491114616394, -1.0
audiomae_large_ft_mean, bats2, 128, 0, -1, 0.723922342875946, 0.8116979598999023, 0.9049372673034668, -1.0
audiomae_large_ft_mean, bats2, 128, 0, -1, 0.7341230667982889, 0.8134011030197144, 0.9077262282371521, -1.0
audiomae_large_ft_mean, bats2, 128, 0, -1, 0.7265547877591313, 0.8000656366348267, 0.9041932225227356, -1.0
audiomae_large_ft_mean, bats2, 128, 0, -1, 0.7354392892398816, 0.8045627474784851, 0.9049732685089111, -1.0
audiomae_large_ft_mean, bats2, 128, 0, -1, 0.7384007897334649, 0.8011235594749451, 0.9074524641036987, -1.0
audiomae_large_ft_mean, bats2, 256, 0, -1, 0.7514839730906213, 0.8264927864074707, 0.9213075637817383, -1.0
audiomae_large_ft_mean, bats2, 256, 0, -1, 0.7637514839730907, 0.8355865478515625, 0.9220637083053589, -1.0
audiomae_large_ft_mean, bats2, 256, 0, -1, 0.7613771270280966, 0.8005322217941284, 0.9166248440742493, -1.0
audiomae_large_ft_mean, bats2, 256, 0, -1, 0.7601899485555995, 0.8195335865020752, 0.9188158512115479, -1.0
audiomae_large_ft_mean, bats2, 256, 0, -1, 0.7578155916106054, 0.831922173500061, 0.9246817827224731, -1.0
audiomae_large_ft_mean, rfxc_frogs, 4, 0, -1, 0.300990099009901, 0.2818513810634613, 0.7618370056152344, -1.0
audiomae_large_ft_mean, rfxc_frogs, 4, 0, -1, 0.31287128712871287, 0.2955529987812042, 0.7394614815711975, -1.0
audiomae_large_ft_mean, rfxc_frogs, 4, 0, -1, 0.3564356435643564, 0.2859017550945282, 0.7243163585662842, -1.0
audiomae_large_ft_mean, rfxc_frogs, 4, 0, -1, 0.32475247524752476, 0.31812813878059387, 0.7584853768348694, -1.0
audiomae_large_ft_mean, rfxc_frogs, 4, 0, -1, 0.32475247524752476, 0.302133709192276, 0.7464267611503601, -1.0
audiomae_large_ft_mean, rfxc_frogs, 8, 0, -1, 0.4164859002169197, 0.40183669328689575, 0.8010250329971313, -1.0
audiomae_large_ft_mean, rfxc_frogs, 8, 0, -1, 0.4078091106290672, 0.4044000506401062, 0.7981851696968079, -1.0
audiomae_large_ft_mean, rfxc_frogs, 8, 0, -1, 0.42950108459869846, 0.4168383777141571, 0.8177978992462158, -1.0
audiomae_large_ft_mean, rfxc_frogs, 8, 0, -1, 0.40130151843817785, 0.3787168264389038, 0.8093709349632263, -1.0
audiomae_large_ft_mean, rfxc_frogs, 8, 0, -1, 0.3882863340563991, 0.39207762479782104, 0.8152289986610413, -1.0
audiomae_large_ft_mean, rfxc_frogs, 16, 0, -1, 0.517426273458445, 0.52054762840271, 0.8635959625244141, -1.0
audiomae_large_ft_mean, rfxc_frogs, 16, 0, -1, 0.514745308310992, 0.5454141497612, 0.8755086660385132, -1.0
audiomae_large_ft_mean, rfxc_frogs, 16, 0, -1, 0.5710455764075067, 0.557898759841919, 0.8759668469429016, -1.0
audiomae_large_ft_mean, rfxc_frogs, 16, 0, -1, 0.4932975871313673, 0.4973571002483368, 0.8536703586578369, -1.0
audiomae_large_ft_mean, rfxc_frogs, 16, 0, -1, 0.514745308310992, 0.5252953171730042, 0.8666831851005554, -1.0
audiomae_large_ft_mean, rfxc_frogs, 32, 0, -1, 0.5736040609137056, 0.631534993648529, 0.8998963832855225, -1.0
audiomae_large_ft_mean, rfxc_frogs, 32, 0, -1, 0.6649746192893401, 0.6922855973243713, 0.9204193353652954, -1.0
audiomae_large_ft_mean, rfxc_frogs, 32, 0, -1, 0.5888324873096447, 0.5951734781265259, 0.8907489776611328, -1.0
audiomae_large_ft_mean, rfxc_frogs, 32, 0, -1, 0.6446700507614214, 0.6170286536216736, 0.9074006676673889, -1.0
audiomae_large_ft_mean, rfxc_frogs, 32, 0, -1, 0.6091370558375635, 0.6387671828269958, 0.9118051528930664, -1.0
audiomae_large_ft_mean, rfxc_birds, 4, 0, -1, 0.26594090202177295, 0.27539947628974915, 0.7276913523674011, -1.0
audiomae_large_ft_mean, rfxc_birds, 4, 0, -1, 0.28304821150855364, 0.29843297600746155, 0.7206606268882751, -1.0
audiomae_large_ft_mean, rfxc_birds, 4, 0, -1, 0.2581648522550544, 0.2660887539386749, 0.7208559513092041, -1.0
audiomae_large_ft_mean, rfxc_birds, 4, 0, -1, 0.2846034214618974, 0.2828609347343445, 0.720535397529602, -1.0
audiomae_large_ft_mean, rfxc_birds, 4, 0, -1, 0.29082426127527217, 0.286525160074234, 0.7368322014808655, -1.0
audiomae_large_ft_mean, rfxc_birds, 8, 0, -1, 0.32825719120135366, 0.3440420925617218, 0.790777862071991, -1.0
audiomae_large_ft_mean, rfxc_birds, 8, 0, -1, 0.39086294416243655, 0.3861454129219055, 0.7931433320045471, -1.0
audiomae_large_ft_mean, rfxc_birds, 8, 0, -1, 0.34348561759729274, 0.3568758964538574, 0.7717419266700745, -1.0
audiomae_large_ft_mean, rfxc_birds, 8, 0, -1, 0.36548223350253806, 0.3722565770149231, 0.7897111177444458, -1.0
audiomae_large_ft_mean, rfxc_birds, 8, 0, -1, 0.350253807106599, 0.35280174016952515, 0.7961222529411316, -1.0
audiomae_large_ft_mean, rfxc_birds, 16, 0, -1, 0.47638603696098564, 0.4783477485179901, 0.8564944863319397, -1.0
audiomae_large_ft_mean, rfxc_birds, 16, 0, -1, 0.48459958932238195, 0.4843502342700958, 0.853076696395874, -1.0
audiomae_large_ft_mean, rfxc_birds, 16, 0, -1, 0.4702258726899384, 0.4639430344104767, 0.8463618159294128, -1.0
audiomae_large_ft_mean, rfxc_birds, 16, 0, -1, 0.4127310061601643, 0.45626336336135864, 0.8318348526954651, -1.0
audiomae_large_ft_mean, rfxc_birds, 16, 0, -1, 0.4804928131416838, 0.47459569573402405, 0.8528302907943726, -1.0
audiomae_large_ft_mean, rfxc_birds, 32, 0, -1, 0.5412186379928315, 0.5766845345497131, 0.8867928385734558, -1.0
audiomae_large_ft_mean, rfxc_birds, 32, 0, -1, 0.5519713261648745, 0.5134221315383911, 0.8703598380088806, -1.0
audiomae_large_ft_mean, rfxc_birds, 32, 0, -1, 0.5698924731182796, 0.5245260000228882, 0.8985944986343384, -1.0
audiomae_large_ft_mean, rfxc_birds, 32, 0, -1, 0.5376344086021505, 0.5722424983978271, 0.8658007979393005, -1.0
audiomae_large_ft_mean, rfxc_birds, 32, 0, -1, 0.5268817204301075, 0.5449680089950562, 0.8750531077384949, -1.0
audiomae_large_ft_mean, godwit, 4, 0, -1, 0.7504107542942494, 0.7596570253372192, 0.911649227142334, -1.0
audiomae_large_ft_mean, godwit, 4, 0, -1, 0.7047050037341299, 0.738293468952179, 0.9120939373970032, -1.0
audiomae_large_ft_mean, godwit, 4, 0, -1, 0.6034353995519044, 0.6604220271110535, 0.8801840543746948, -1.0
audiomae_large_ft_mean, godwit, 4, 0, -1, 0.678117998506348, 0.7292802333831787, 0.906032919883728, -1.0
audiomae_large_ft_mean, godwit, 4, 0, -1, 0.6967886482449589, 0.687000572681427, 0.9017266035079956, -1.0
audiomae_large_ft_mean, godwit, 8, 0, -1, 0.7964044943820224, 0.8134628534317017, 0.9319108724594116, -1.0
audiomae_large_ft_mean, godwit, 8, 0, -1, 0.7261423220973783, 0.7700952291488647, 0.9161540269851685, -1.0
audiomae_large_ft_mean, godwit, 8, 0, -1, 0.7140074906367041, 0.7407302260398865, 0.9216645359992981, -1.0
audiomae_large_ft_mean, godwit, 8, 0, -1, 0.7069662921348314, 0.7619511485099792, 0.9135946035385132, -1.0
audiomae_large_ft_mean, godwit, 8, 0, -1, 0.7014232209737827, 0.7423280477523804, 0.9111323356628418, -1.0
audiomae_large_ft_mean, godwit, 16, 0, -1, 0.839035418236624, 0.8554314374923706, 0.9544780850410461, -1.0
audiomae_large_ft_mean, godwit, 16, 0, -1, 0.8254709871891485, 0.8265840411186218, 0.9478757977485657, -1.0
audiomae_large_ft_mean, godwit, 16, 0, -1, 0.7951770911831199, 0.8276886940002441, 0.9490477442741394, -1.0
audiomae_large_ft_mean, godwit, 16, 0, -1, 0.7930670685757347, 0.8555734753608704, 0.9441484212875366, -1.0
audiomae_large_ft_mean, godwit, 16, 0, -1, 0.8340617935192163, 0.8457931280136108, 0.9506732225418091, -1.0
audiomae_large_ft_mean, godwit, 32, 0, -1, 0.8596491228070176, 0.9003645777702332, 0.9678332209587097, -1.0
audiomae_large_ft_mean, godwit, 32, 0, -1, 0.8524790236460718, 0.8892496228218079, 0.9653818011283875, -1.0
audiomae_large_ft_mean, godwit, 32, 0, -1, 0.854462242562929, 0.900312066078186, 0.968137264251709, -1.0
audiomae_large_ft_mean, godwit, 32, 0, -1, 0.8562929061784897, 0.9029903411865234, 0.9686492681503296, -1.0
audiomae_large_ft_mean, godwit, 32, 0, -1, 0.8608695652173913, 0.8884483575820923, 0.9638775587081909, -1.0
audiomae_large_ft_mean, godwit, 64, 0, -1, 0.8795934323690383, 0.9167155027389526, 0.9757400751113892, -1.0
audiomae_large_ft_mean, godwit, 64, 0, -1, 0.8806880375293198, 0.9188588857650757, 0.9759977459907532, -1.0
audiomae_large_ft_mean, godwit, 64, 0, -1, 0.8864738076622362, 0.9263277053833008, 0.9775258898735046, -1.0
audiomae_large_ft_mean, godwit, 64, 0, -1, 0.8878811571540266, 0.9251996278762817, 0.9765411615371704, -1.0
audiomae_large_ft_mean, godwit, 64, 0, -1, 0.8925723221266615, 0.9246549606323242, 0.9765974283218384, -1.0
audiomae_large_ft_mean, godwit, 128, 0, -1, 0.8967901234567901, 0.9413663744926453, 0.9836820363998413, -1.0
audiomae_large_ft_mean, godwit, 128, 0, -1, 0.9023868312757202, 0.9384363889694214, 0.9831579923629761, -1.0
audiomae_large_ft_mean, godwit, 128, 0, -1, 0.9096296296296297, 0.943562388420105, 0.9831504821777344, -1.0
audiomae_large_ft_mean, godwit, 128, 0, -1, 0.9048559670781893, 0.9417856335639954, 0.983287513256073, -1.0
audiomae_large_ft_mean, godwit, 128, 0, -1, 0.8990946502057613, 0.9380160570144653, 0.9825857877731323, -1.0
audiomae_large_ft_mean, godwit, 256, 0, -1, 0.9199632014719411, 0.9536546468734741, 0.9881724119186401, -1.0
audiomae_large_ft_mean, godwit, 256, 0, -1, 0.9219871205151794, 0.954328179359436, 0.9885830879211426, -1.0
audiomae_large_ft_mean, godwit, 256, 0, -1, 0.9105795768169274, 0.9508155584335327, 0.9872616529464722, -1.0
audiomae_large_ft_mean, godwit, 256, 0, -1, 0.9188592456301748, 0.9530747532844543, 0.9885507822036743, -1.0
audiomae_large_ft_mean, godwit, 256, 0, -1, 0.9151793928242871, 0.9503971338272095, 0.9874089956283569, -1.0
audiomae_large_ft_mean, yellowhammer, 4, 0, -1, 0.4794788273615635, 0.5710813403129578, 0.592844545841217, -1.0
audiomae_large_ft_mean, yellowhammer, 4, 0, -1, 0.6052117263843648, 0.5436413288116455, 0.551508903503418, -1.0
audiomae_large_ft_mean, yellowhammer, 4, 0, -1, 0.48143322475570033, 0.587571382522583, 0.610733687877655, -1.0
audiomae_large_ft_mean, yellowhammer, 4, 0, -1, 0.4775244299674267, 0.5447589755058289, 0.550303041934967, -1.0
audiomae_large_ft_mean, yellowhammer, 4, 0, -1, 0.4495114006514658, 0.46645909547805786, 0.44367268681526184, -1.0
audiomae_large_ft_mean, yellowhammer, 8, 0, -1, 0.45514079895219384, 0.5678126811981201, 0.5920352935791016, -1.0
audiomae_large_ft_mean, yellowhammer, 8, 0, -1, 0.6037982973149967, 0.5752598643302917, 0.587090790271759, -1.0
audiomae_large_ft_mean, yellowhammer, 8, 0, -1, 0.5893909626719057, 0.6099047064781189, 0.6343046426773071, -1.0
audiomae_large_ft_mean, yellowhammer, 8, 0, -1, 0.48984937786509497, 0.5442902445793152, 0.5470740795135498, -1.0
audiomae_large_ft_mean, yellowhammer, 8, 0, -1, 0.46430910281597904, 0.5155839920043945, 0.5093256235122681, -1.0
audiomae_large_ft_mean, yellowhammer, 16, 0, -1, 0.5407015221707479, 0.5655221343040466, 0.5923598408699036, -1.0
audiomae_large_ft_mean, yellowhammer, 16, 0, -1, 0.5982792852415619, 0.6486676335334778, 0.6664789915084839, -1.0
audiomae_large_ft_mean, yellowhammer, 16, 0, -1, 0.5314361350099271, 0.5919332504272461, 0.6198319792747498, -1.0
audiomae_large_ft_mean, yellowhammer, 16, 0, -1, 0.5665122435473197, 0.600430965423584, 0.6054433584213257, -1.0
audiomae_large_ft_mean, yellowhammer, 16, 0, -1, 0.5234943745863666, 0.5412226915359497, 0.5605448484420776, -1.0
audiomae_large_ft_mean, yellowhammer, 32, 0, -1, 0.6220419202163624, 0.6496422290802002, 0.6713849306106567, -1.0
audiomae_large_ft_mean, yellowhammer, 32, 0, -1, 0.6105476673427992, 0.6375559568405151, 0.6663656234741211, -1.0
audiomae_large_ft_mean, yellowhammer, 32, 0, -1, 0.6247464503042597, 0.6251367330551147, 0.6522870659828186, -1.0
audiomae_large_ft_mean, yellowhammer, 32, 0, -1, 0.6064908722109533, 0.6179789304733276, 0.6418890357017517, -1.0
audiomae_large_ft_mean, yellowhammer, 32, 0, -1, 0.6301555104800541, 0.6420822739601135, 0.6782888770103455, -1.0
audiomae_large_ft_mean, yellowhammer, 64, 0, -1, 0.6537102473498233, 0.67780601978302, 0.6953012943267822, -1.0
audiomae_large_ft_mean, yellowhammer, 64, 0, -1, 0.6713780918727915, 0.6920536756515503, 0.7222018241882324, -1.0
audiomae_large_ft_mean, yellowhammer, 64, 0, -1, 0.7123674911660778, 0.6997393369674683, 0.7401868104934692, -1.0
audiomae_large_ft_mean, yellowhammer, 64, 0, -1, 0.6544169611307421, 0.657474160194397, 0.7010462880134583, -1.0
audiomae_large_ft_mean, yellowhammer, 64, 0, -1, 0.67773851590106, 0.6943924427032471, 0.7193554639816284, -1.0
audiomae_large_ft_mean, yellowhammer, 128, 0, -1, 0.675990675990676, 0.7258400917053223, 0.7458381652832031, -1.0
audiomae_large_ft_mean, yellowhammer, 128, 0, -1, 0.6977466977466977, 0.7214496731758118, 0.7542514801025391, -1.0
audiomae_large_ft_mean, yellowhammer, 128, 0, -1, 0.7327117327117327, 0.7287298440933228, 0.7602090239524841, -1.0
audiomae_large_ft_mean, yellowhammer, 128, 0, -1, 0.7233877233877234, 0.7393248081207275, 0.7764962911605835, -1.0
audiomae_large_ft_mean, yellowhammer, 128, 0, -1, 0.7342657342657343, 0.7457857131958008, 0.7748161554336548, -1.0
audiomae_large_ft_mean, yellowhammer, 256, 0, -1, 0.7439379243452958, 0.7492669224739075, 0.8093246221542358, -1.0
audiomae_large_ft_mean, yellowhammer, 256, 0, -1, 0.7982541222114452, 0.7609230279922485, 0.8158426284790039, -1.0
audiomae_large_ft_mean, yellowhammer, 256, 0, -1, 0.7439379243452958, 0.755115807056427, 0.8178932666778564, -1.0
audiomae_large_ft_mean, yellowhammer, 256, 0, -1, 0.7575169738118331, 0.7727731466293335, 0.8329452872276306, -1.0
audiomae_large_ft_mean, yellowhammer, 256, 0, -1, 0.7604267701260912, 0.7593436241149902, 0.8212343454360962, -1.0
audiomae_large_ft_mean, watkins, 4, 0, -1, 0.488339222614841, 0.45678412914276123, 0.868550717830658, -1.0
audiomae_large_ft_mean, watkins, 4, 0, -1, 0.45724381625441696, 0.4478317201137543, 0.8853866457939148, -1.0
audiomae_large_ft_mean, watkins, 4, 0, -1, 0.4840989399293286, 0.44831764698028564, 0.8810215592384338, -1.0
audiomae_large_ft_mean, watkins, 4, 0, -1, 0.4925795053003534, 0.4582023322582245, 0.8725087642669678, -1.0
audiomae_large_ft_mean, watkins, 4, 0, -1, 0.46925795053003533, 0.43207019567489624, 0.8759556412696838, -1.0
audiomae_large_ft_mean, watkins, 8, 0, -1, 0.6250950570342205, 0.6069610118865967, 0.9214008450508118, -1.0
audiomae_large_ft_mean, watkins, 8, 0, -1, 0.5961977186311787, 0.5921356081962585, 0.9289457201957703, -1.0
audiomae_large_ft_mean, watkins, 8, 0, -1, 0.5870722433460076, 0.5743756294250488, 0.9267566204071045, -1.0
audiomae_large_ft_mean, watkins, 8, 0, -1, 0.603041825095057, 0.5749428272247314, 0.9201038479804993, -1.0
audiomae_large_ft_mean, watkins, 8, 0, -1, 0.6007604562737643, 0.5963893532752991, 0.9197235703468323, -1.0
audiomae_large_ft_mean, watkins, 16, 0, -1, 0.7094170403587444, 0.6990405321121216, 0.9475535750389099, -1.0
audiomae_large_ft_mean, watkins, 16, 0, -1, 0.684304932735426, 0.7168604135513306, 0.9526446461677551, -1.0
audiomae_large_ft_mean, watkins, 16, 0, -1, 0.7022421524663677, 0.712565004825592, 0.9553617835044861, -1.0
audiomae_large_ft_mean, watkins, 16, 0, -1, 0.6744394618834081, 0.6872157454490662, 0.9514967203140259, -1.0
audiomae_large_ft_mean, watkins, 16, 0, -1, 0.6860986547085202, 0.7133513689041138, 0.9531727433204651, -1.0
audiomae_large_ft_mean, watkins, 32, 0, -1, 0.7384615384615385, 0.7684593796730042, 0.9688349962234497, -1.0
audiomae_large_ft_mean, watkins, 32, 0, -1, 0.779020979020979, 0.8145765066146851, 0.9710910320281982, -1.0
audiomae_large_ft_mean, watkins, 32, 0, -1, 0.7804195804195804, 0.7957134246826172, 0.9706181883811951, -1.0
audiomae_large_ft_mean, watkins, 32, 0, -1, 0.7454545454545455, 0.7805851697921753, 0.9701384902000427, -1.0
audiomae_large_ft_mean, watkins, 32, 0, -1, 0.7636363636363637, 0.8115450143814087, 0.9746827483177185, -1.0


==> data/embeddings_runs_nativesr_2layer.csv <==
audiomae_large_mean, bats2, 4, 2048, -1, 0.4594059405940594, 0.5157149434089661, 0.6995370388031006, -1.0
audiomae_large_mean, bats2, 4, 2048, -1, 0.471004243281471, 0.4355946183204651, 0.7033212184906006, -1.0
audiomae_large_mean, bats2, 4, 2048, -1, 0.536067892503536, 0.5485629439353943, 0.7772847414016724, -1.0
audiomae_large_mean, bats2, 4, 2048, -1, 0.3807637906647808, 0.445172518491745, 0.7122167944908142, -1.0
audiomae_large_mean, bats2, 4, 2048, -1, 0.4724186704384724, 0.4428263008594513, 0.6937658786773682, -1.0
audiomae_large_mean, bats2, 8, 2048, -1, 0.5694799658994032, 0.6283586621284485, 0.7987858057022095, -1.0
audiomae_large_mean, bats2, 8, 2048, -1, 0.560670645069622, 0.5948944091796875, 0.7866742610931396, -1.0
audiomae_large_mean, bats2, 8, 2048, -1, 0.5714691673770957, 0.5677852034568787, 0.7820837497711182, -1.0
audiomae_large_mean, bats2, 8, 2048, -1, 0.4745666382495027, 0.6200151443481445, 0.7979223728179932, -1.0
audiomae_large_mean, bats2, 8, 2048, -1, 0.5498721227621484, 0.5323306322097778, 0.7626335620880127, -1.0
audiomae_large_mean, bats2, 16, 2048, -1, 0.6842558072841984, 0.753781795501709, 0.8756887912750244, -1.0
audiomae_large_mean, bats2, 16, 2048, -1, 0.6647548035560654, 0.7561078071594238, 0.8683343529701233, -1.0
audiomae_large_mean, bats2, 16, 2048, -1, 0.6564381990249498, 0.7419387102127075, 0.8611209392547607, -1.0
audiomae_large_mean, bats2, 16, 2048, -1, 0.6693432750215085, 0.7560234069824219, 0.8667258024215698, -1.0
audiomae_large_mean, bats2, 16, 2048, -1, 0.6200172067679954, 0.6870501041412354, 0.8311479687690735, -1.0
audiomae_large_mean, bats2, 32, 2048, -1, 0.7443762781186094, 0.837195873260498, 0.9173822402954102, -1.0
audiomae_large_mean, bats2, 32, 2048, -1, 0.7490505404615834, 0.8452954292297363, 0.9219797849655151, -1.0
audiomae_large_mean, bats2, 32, 2048, -1, 0.6912065439672802, 0.7769862413406372, 0.88382887840271, -1.0
audiomae_large_mean, bats2, 32, 2048, -1, 0.7367806018112767, 0.8161325454711914, 0.9126111268997192, -1.0
audiomae_large_mean, bats2, 32, 2048, -1, 0.7306456324861232, 0.8167504668235779, 0.8999923467636108, -1.0
audiomae_large_mean, bats2, 64, 2048, -1, 0.7484066767830045, 0.8398740887641907, 0.9214404225349426, -1.0
audiomae_large_mean, bats2, 64, 2048, -1, 0.7839150227617603, 0.8679313063621521, 0.9351421594619751, -1.0
audiomae_large_mean, bats2, 64, 2048, -1, 0.7830045523520486, 0.8773759007453918, 0.9383878707885742, -1.0
audiomae_large_mean, bats2, 64, 2048, -1, 0.7860394537177542, 0.8759157657623291, 0.9391596913337708, -1.0
audiomae_large_mean, bats2, 64, 2048, -1, 0.7987860394537177, 0.8815915584564209, 0.9382712841033936, -1.0
audiomae_large_mean, bats2, 128, 2048, -1, 0.8344850279697269, 0.9065433144569397, 0.9576929807662964, -1.0
audiomae_large_mean, bats2, 128, 2048, -1, 0.8364593616321159, 0.9116246700286865, 0.9583052396774292, -1.0
audiomae_large_mean, bats2, 128, 2048, -1, 0.8308654162553472, 0.9029861092567444, 0.9479718208312988, -1.0
audiomae_large_mean, bats2, 128, 2048, -1, 0.8269167489305692, 0.9114968776702881, 0.9591096639633179, -1.0
audiomae_large_mean, bats2, 128, 2048, -1, 0.8374465284633102, 0.9077534675598145, 0.9521658420562744, -1.0
audiomae_large_mean, bats2, 256, 2048, -1, 0.8638702018203404, 0.9318857192993164, 0.9714314937591553, -1.0
audiomae_large_mean, bats2, 256, 2048, -1, 0.8757419865453107, 0.9426146745681763, 0.9737279415130615, -1.0
audiomae_large_mean, bats2, 256, 2048, -1, 0.8709932726553226, 0.891748309135437, 0.9653098583221436, -1.0
audiomae_large_mean, bats2, 256, 2048, -1, 0.85199841709537, 0.9351393580436707, 0.9697874784469604, -1.0
audiomae_large_mean, bats2, 256, 2048, -1, 0.8662445587653343, 0.9340195655822754, 0.9716706275939941, -1.0
audiomae_large_mean, rfxc_frogs, 4, 2048, -1, 0.39801980198019804, 0.38527584075927734, 0.7829986810684204, -1.0
audiomae_large_mean, rfxc_frogs, 4, 2048, -1, 0.42574257425742573, 0.4391145706176758, 0.7918221950531006, -1.0
audiomae_large_mean, rfxc_frogs, 4, 2048, -1, 0.43366336633663366, 0.4284000098705292, 0.7878555059432983, -1.0
audiomae_large_mean, rfxc_frogs, 4, 2048, -1, 0.42376237623762375, 0.3956781327724457, 0.7799164056777954, -1.0
audiomae_large_mean, rfxc_frogs, 4, 2048, -1, 0.44554455445544555, 0.4358311593532562, 0.8248448967933655, -1.0
audiomae_large_mean, rfxc_frogs, 8, 2048, -1, 0.5206073752711496, 0.5238144397735596, 0.8563045263290405, -1.0
audiomae_large_mean, rfxc_frogs, 8, 2048, -1, 0.5097613882863341, 0.5407773852348328, 0.855845034122467, -1.0
audiomae_large_mean, rfxc_frogs, 8, 2048, -1, 0.5336225596529284, 0.5428019762039185, 0.8731489777565002, -1.0
audiomae_large_mean, rfxc_frogs, 8, 2048, -1, 0.5054229934924078, 0.4989592730998993, 0.8532653450965881, -1.0
audiomae_large_mean, rfxc_frogs, 8, 2048, -1, 0.5466377440347071, 0.5667495727539062, 0.8812095522880554, -1.0
audiomae_large_mean, rfxc_frogs, 16, 2048, -1, 0.6193029490616622, 0.6571770906448364, 0.9149824380874634, -1.0
audiomae_large_mean, rfxc_frogs, 16, 2048, -1, 0.6166219839142091, 0.6783249378204346, 0.9210302233695984, -1.0
audiomae_large_mean, rfxc_frogs, 16, 2048, -1, 0.6193029490616622, 0.6528210639953613, 0.9157230257987976, -1.0
audiomae_large_mean, rfxc_frogs, 16, 2048, -1, 0.6514745308310992, 0.6559445858001709, 0.9090219140052795, -1.0
audiomae_large_mean, rfxc_frogs, 16, 2048, -1, 0.6514745308310992, 0.6759963631629944, 0.9143856167793274, -1.0
audiomae_large_mean, rfxc_frogs, 32, 2048, -1, 0.6649746192893401, 0.749854326248169, 0.9279153347015381, -1.0
audiomae_large_mean, rfxc_frogs, 32, 2048, -1, 0.7309644670050761, 0.8123236298561096, 0.9614890813827515, -1.0
audiomae_large_mean, rfxc_frogs, 32, 2048, -1, 0.7157360406091371, 0.718759298324585, 0.9387540221214294, -1.0
audiomae_large_mean, rfxc_frogs, 32, 2048, -1, 0.7309644670050761, 0.7382745742797852, 0.9470228552818298, -1.0
audiomae_large_mean, rfxc_frogs, 32, 2048, -1, 0.6548223350253807, 0.7253456115722656, 0.9356921911239624, -1.0
audiomae_large_mean, rfxc_birds, 4, 2048, -1, 0.39346811819595645, 0.42540135979652405, 0.7847517728805542, -1.0
audiomae_large_mean, rfxc_birds, 4, 2048, -1, 0.359253499222395, 0.3877273201942444, 0.7866610884666443, -1.0
audiomae_large_mean, rfxc_birds, 4, 2048, -1, 0.37791601866251945, 0.4294135868549347, 0.7867968082427979, -1.0
audiomae_large_mean, rfxc_birds, 4, 2048, -1, 0.39813374805598756, 0.4151541590690613, 0.7889425754547119, -1.0
audiomae_large_mean, rfxc_birds, 4, 2048, -1, 0.4432348367029549, 0.48879513144493103, 0.821736752986908, -1.0
audiomae_large_mean, rfxc_birds, 8, 2048, -1, 0.583756345177665, 0.603622555732727, 0.8882745504379272, -1.0
audiomae_large_mean, rfxc_birds, 8, 2048, -1, 0.47377326565143824, 0.5516536235809326, 0.8675709962844849, -1.0
audiomae_large_mean, rfxc_birds, 8, 2048, -1, 0.5109983079526227, 0.5133192539215088, 0.8602082133293152, -1.0
audiomae_large_mean, rfxc_birds, 8, 2048, -1, 0.5245346869712352, 0.5621209144592285, 0.8673445582389832, -1.0
audiomae_large_mean, rfxc_birds, 8, 2048, -1, 0.5245346869712352, 0.5810317993164062, 0.8638239502906799, -1.0
audiomae_large_mean, rfxc_birds, 16, 2048, -1, 0.648870636550308, 0.6951805949211121, 0.9354766607284546, -1.0
audiomae_large_mean, rfxc_birds, 16, 2048, -1, 0.6940451745379876, 0.7119138240814209, 0.9265123009681702, -1.0
audiomae_large_mean, rfxc_birds, 16, 2048, -1, 0.6365503080082136, 0.7041621804237366, 0.9330457448959351, -1.0
audiomae_large_mean, rfxc_birds, 16, 2048, -1, 0.6386036960985626, 0.690191924571991, 0.9298464059829712, -1.0
audiomae_large_mean, rfxc_birds, 16, 2048, -1, 0.6837782340862423, 0.71794193983078, 0.9190991520881653, -1.0
audiomae_large_mean, rfxc_birds, 32, 2048, -1, 0.7598566308243727, 0.8008944392204285, 0.9595313668251038, -1.0
audiomae_large_mean, rfxc_birds, 32, 2048, -1, 0.7168458781362007, 0.7915992140769958, 0.9597516655921936, -1.0
audiomae_large_mean, rfxc_birds, 32, 2048, -1, 0.6953405017921147, 0.7642667293548584, 0.9578937888145447, -1.0
audiomae_large_mean, rfxc_birds, 32, 2048, -1, 0.7526881720430108, 0.7941912412643433, 0.9638190865516663, -1.0
audiomae_large_mean, rfxc_birds, 32, 2048, -1, 0.6989247311827957, 0.7656201720237732, 0.951105535030365, -1.0
audiomae_large_mean, godwit, 4, 2048, -1, 0.5798356982823002, 0.6945956945419312, 0.8552343249320984, -1.0
audiomae_large_mean, godwit, 4, 2048, -1, 0.6482449589245706, 0.6792912483215332, 0.8623985052108765, -1.0
audiomae_large_mean, godwit, 4, 2048, -1, 0.6056758775205378, 0.6302236318588257, 0.8421778678894043, -1.0
audiomae_large_mean, godwit, 4, 2048, -1, 0.5822255414488424, 0.6262778043746948, 0.840838611125946, -1.0
audiomae_large_mean, godwit, 4, 2048, -1, 0.5229275578790142, 0.6300966143608093, 0.8288142085075378, -1.0
audiomae_large_mean, godwit, 8, 2048, -1, 0.6811985018726592, 0.7746231555938721, 0.9058250188827515, -1.0
audiomae_large_mean, godwit, 8, 2048, -1, 0.6247191011235955, 0.702638566493988, 0.872022807598114, -1.0
audiomae_large_mean, godwit, 8, 2048, -1, 0.701123595505618, 0.7726305723190308, 0.9040368795394897, -1.0
audiomae_large_mean, godwit, 8, 2048, -1, 0.6788014981273408, 0.7530161142349243, 0.8903064727783203, -1.0
audiomae_large_mean, godwit, 8, 2048, -1, 0.640749063670412, 0.6895360946655273, 0.8605644106864929, -1.0
audiomae_large_mean, godwit, 16, 2048, -1, 0.7685003767897514, 0.831423282623291, 0.9380985498428345, -1.0
audiomae_large_mean, godwit, 16, 2048, -1, 0.7832705350414468, 0.8460685610771179, 0.9464129209518433, -1.0
audiomae_large_mean, godwit, 16, 2048, -1, 0.7703089675960814, 0.8379704356193542, 0.944201648235321, -1.0
audiomae_large_mean, godwit, 16, 2048, -1, 0.760663149962321, 0.8425717353820801, 0.9394880533218384, -1.0
audiomae_large_mean, godwit, 16, 2048, -1, 0.7808590806330068, 0.849643886089325, 0.940282940864563, -1.0
audiomae_large_mean, godwit, 32, 2048, -1, 0.8292906178489703, 0.8918294906616211, 0.9642618894577026, -1.0
audiomae_large_mean, godwit, 32, 2048, -1, 0.8355453852021357, 0.8970230221748352, 0.9665543437004089, -1.0
audiomae_large_mean, godwit, 32, 2048, -1, 0.8399694889397407, 0.9144068956375122, 0.967814564704895, -1.0
audiomae_large_mean, godwit, 32, 2048, -1, 0.8404271548436308, 0.9098691940307617, 0.970308780670166, -1.0
audiomae_large_mean, godwit, 32, 2048, -1, 0.8399694889397407, 0.9068750143051147, 0.9659115672111511, -1.0
audiomae_large_mean, godwit, 64, 2048, -1, 0.852071931196247, 0.9124979972839355, 0.9686498641967773, -1.0
audiomae_large_mean, godwit, 64, 2048, -1, 0.8608287724784989, 0.9225063323974609, 0.9753750562667847, -1.0
audiomae_large_mean, godwit, 64, 2048, -1, 0.8694292415949961, 0.9116029739379883, 0.9715851545333862, -1.0
audiomae_large_mean, godwit, 64, 2048, -1, 0.8844409695074277, 0.9353119134902954, 0.979968249797821, -1.0
audiomae_large_mean, godwit, 64, 2048, -1, 0.8728694292415949, 0.9231494069099426, 0.9755657911300659, -1.0
audiomae_large_mean, godwit, 128, 2048, -1, 0.8976131687242799, 0.9458310008049011, 0.983887791633606, -1.0
audiomae_large_mean, godwit, 128, 2048, -1, 0.8813168724279835, 0.9327492713928223, 0.9780808687210083, -1.0
audiomae_large_mean, godwit, 128, 2048, -1, 0.8900411522633744, 0.9285885095596313, 0.9807421565055847, -1.0
audiomae_large_mean, godwit, 128, 2048, -1, 0.8981069958847737, 0.9429222345352173, 0.9823707342147827, -1.0
audiomae_large_mean, godwit, 128, 2048, -1, 0.891522633744856, 0.9338423013687134, 0.9811293482780457, -1.0
audiomae_large_mean, godwit, 256, 2048, -1, 0.9048758049678013, 0.9465862512588501, 0.985694408416748, -1.0
audiomae_large_mean, godwit, 256, 2048, -1, 0.9026678932842687, 0.9503223299980164, 0.9871954917907715, -1.0
audiomae_large_mean, godwit, 256, 2048, -1, 0.9092916283348667, 0.9504395723342896, 0.987195611000061, -1.0
audiomae_large_mean, godwit, 256, 2048, -1, 0.9120515179392824, 0.9487225413322449, 0.9867362976074219, -1.0
audiomae_large_mean, godwit, 256, 2048, -1, 0.8949402023919043, 0.9452592730522156, 0.9849443435668945, -1.0
audiomae_large_mean, yellowhammer, 4, 2048, -1, 0.5211726384364821, 0.5317721366882324, 0.5516562461853027, -1.0
audiomae_large_mean, yellowhammer, 4, 2048, -1, 0.5140065146579804, 0.48599520325660706, 0.4714144766330719, -1.0
audiomae_large_mean, yellowhammer, 4, 2048, -1, 0.5498371335504886, 0.5059732794761658, 0.5162391066551208, -1.0
audiomae_large_mean, yellowhammer, 4, 2048, -1, 0.50814332247557, 0.5023627877235413, 0.49641239643096924, -1.0
audiomae_large_mean, yellowhammer, 4, 2048, -1, 0.4058631921824104, 0.4752556085586548, 0.46111351251602173, -1.0
audiomae_large_mean, yellowhammer, 8, 2048, -1, 0.4158480681074001, 0.5101981163024902, 0.5035034418106079, -1.0
audiomae_large_mean, yellowhammer, 8, 2048, -1, 0.5468238375900458, 0.5526129007339478, 0.5673084259033203, -1.0
audiomae_large_mean, yellowhammer, 8, 2048, -1, 0.5841519318925998, 0.51800537109375, 0.5268690586090088, -1.0
audiomae_large_mean, yellowhammer, 8, 2048, -1, 0.46627373935821875, 0.4972492456436157, 0.49061018228530884, -1.0
audiomae_large_mean, yellowhammer, 8, 2048, -1, 0.47413228552717746, 0.488318532705307, 0.474679172039032, -1.0
audiomae_large_mean, yellowhammer, 16, 2048, -1, 0.5115817339510258, 0.5540176033973694, 0.567156195640564, -1.0
audiomae_large_mean, yellowhammer, 16, 2048, -1, 0.6227663798808736, 0.592466413974762, 0.6131914854049683, -1.0
audiomae_large_mean, yellowhammer, 16, 2048, -1, 0.48643282594308407, 0.5505643486976624, 0.5793745517730713, -1.0
audiomae_large_mean, yellowhammer, 16, 2048, -1, 0.5208471211118465, 0.5306504368782043, 0.5342063903808594, -1.0
audiomae_large_mean, yellowhammer, 16, 2048, -1, 0.5976174718729318, 0.5351809859275818, 0.5606850981712341, -1.0
audiomae_large_mean, yellowhammer, 32, 2048, -1, 0.6098715348208249, 0.6157413125038147, 0.6472553014755249, -1.0
audiomae_large_mean, yellowhammer, 32, 2048, -1, 0.6504394861392833, 0.622125506401062, 0.6569491624832153, -1.0
audiomae_large_mean, yellowhammer, 32, 2048, -1, 0.6186612576064908, 0.5855455994606018, 0.6226615309715271, -1.0
audiomae_large_mean, yellowhammer, 32, 2048, -1, 0.6274509803921569, 0.6183483600616455, 0.6510677933692932, -1.0
audiomae_large_mean, yellowhammer, 32, 2048, -1, 0.6288032454361054, 0.6292446255683899, 0.6750211715698242, -1.0
audiomae_large_mean, yellowhammer, 64, 2048, -1, 0.6275618374558304, 0.667926549911499, 0.6990426778793335, -1.0
audiomae_large_mean, yellowhammer, 64, 2048, -1, 0.6826855123674912, 0.6886053085327148, 0.7165713310241699, -1.0
audiomae_large_mean, yellowhammer, 64, 2048, -1, 0.6904593639575972, 0.7027793526649475, 0.7401970624923706, -1.0
audiomae_large_mean, yellowhammer, 64, 2048, -1, 0.6664310954063605, 0.6970759034156799, 0.7409623861312866, -1.0
audiomae_large_mean, yellowhammer, 64, 2048, -1, 0.6515901060070671, 0.7205984592437744, 0.7512929439544678, -1.0
audiomae_large_mean, yellowhammer, 128, 2048, -1, 0.721056721056721, 0.7537714242935181, 0.7866449952125549, -1.0
audiomae_large_mean, yellowhammer, 128, 2048, -1, 0.7296037296037297, 0.7702689170837402, 0.8051304817199707, -1.0
audiomae_large_mean, yellowhammer, 128, 2048, -1, 0.7451437451437452, 0.7702506184577942, 0.7986660599708557, -1.0
audiomae_large_mean, yellowhammer, 128, 2048, -1, 0.7319347319347319, 0.7848483920097351, 0.8156523704528809, -1.0
audiomae_large_mean, yellowhammer, 128, 2048, -1, 0.6845376845376845, 0.7580941915512085, 0.8003819584846497, -1.0
audiomae_large_mean, yellowhammer, 256, 2048, -1, 0.7895247332686712, 0.8275534510612488, 0.8620554208755493, -1.0
audiomae_large_mean, yellowhammer, 256, 2048, -1, 0.7769156159068865, 0.7833611965179443, 0.8471643924713135, -1.0
audiomae_large_mean, yellowhammer, 256, 2048, -1, 0.8215324927255092, 0.8484437465667725, 0.8900330066680908, -1.0
audiomae_large_mean, yellowhammer, 256, 2048, -1, 0.7807953443258971, 0.8417875170707703, 0.8916483521461487, -1.0
audiomae_large_mean, yellowhammer, 256, 2048, -1, 0.7778855480116392, 0.8239717483520508, 0.8653997182846069, -1.0
audiomae_large_mean, watkins, 4, 2048, -1, 0.4678445229681979, 0.5103787779808044, 0.8607758283615112, -1.0
audiomae_large_mean, watkins, 4, 2048, -1, 0.4275618374558304, 0.47278013825416565, 0.8429914116859436, -1.0
audiomae_large_mean, watkins, 4, 2048, -1, 0.4784452296819788, 0.4924929141998291, 0.8364579081535339, -1.0
audiomae_large_mean, watkins, 4, 2048, -1, 0.508833922261484, 0.4988572299480438, 0.8438677191734314, -1.0
audiomae_large_mean, watkins, 4, 2048, -1, 0.46996466431095407, 0.49414828419685364, 0.8319811224937439, -1.0
audiomae_large_mean, watkins, 8, 2048, -1, 0.6136882129277567, 0.6574982404708862, 0.9050636291503906, -1.0
audiomae_large_mean, watkins, 8, 2048, -1, 0.5809885931558936, 0.6409220099449158, 0.9098827838897705, -1.0
audiomae_large_mean, watkins, 8, 2048, -1, 0.617490494296578, 0.6733945608139038, 0.916872501373291, -1.0
audiomae_large_mean, watkins, 8, 2048, -1, 0.5901140684410646, 0.6352553963661194, 0.9048771858215332, -1.0
audiomae_large_mean, watkins, 8, 2048, -1, 0.6631178707224334, 0.686110258102417, 0.9134625792503357, -1.0
audiomae_large_mean, watkins, 16, 2048, -1, 0.7273542600896861, 0.7774521112442017, 0.9418215751647949, -1.0
audiomae_large_mean, watkins, 16, 2048, -1, 0.737219730941704, 0.7897921800613403, 0.9582533240318298, -1.0
audiomae_large_mean, watkins, 16, 2048, -1, 0.737219730941704, 0.7918962240219116, 0.9616291522979736, -1.0
audiomae_large_mean, watkins, 16, 2048, -1, 0.7434977578475336, 0.7749037742614746, 0.9485844373703003, -1.0
audiomae_large_mean, watkins, 16, 2048, -1, 0.7381165919282511, 0.7808952927589417, 0.9406805634498596, -1.0
audiomae_large_mean, watkins, 32, 2048, -1, 0.813986013986014, 0.8504830002784729, 0.9728322625160217, -1.0
audiomae_large_mean, watkins, 32, 2048, -1, 0.8377622377622378, 0.8578095436096191, 0.9697237610816956, -1.0
audiomae_large_mean, watkins, 32, 2048, -1, 0.793006993006993, 0.8341121673583984, 0.969014048576355, -1.0
audiomae_large_mean, watkins, 32, 2048, -1, 0.7846153846153846, 0.8506848812103271, 0.9653592109680176, -1.0
audiomae_large_mean, watkins, 32, 2048, -1, 0.8321678321678322, 0.8637532591819763, 0.9721041321754456, -1.0
chirp, bats2, 4, 2048, -1, 0.4913719943422914, 0.615951657295227, 0.7759641408920288, -1.0
chirp, bats2, 4, 2048, -1, 0.6401697312588401, 0.7427258491516113, 0.8725276589393616, -1.0
chirp, bats2, 4, 2048, -1, 0.6096181046676096, 0.7018876075744629, 0.8336392641067505, -1.0
chirp, bats2, 4, 2048, -1, 0.5906647807637907, 0.6902031302452087, 0.8538846969604492, -1.0
chirp, bats2, 4, 2048, -1, 0.5765205091937765, 0.7051115036010742, 0.8292531371116638, -1.0
chirp, bats2, 8, 2048, -1, 0.6467746518897414, 0.744659423828125, 0.8708064556121826, -1.0
chirp, bats2, 8, 2048, -1, 0.7504973003694231, 0.8419868350028992, 0.9250551462173462, -1.0
chirp, bats2, 8, 2048, -1, 0.6413753907360046, 0.7742956876754761, 0.8879175782203674, -1.0
chirp, bats2, 8, 2048, -1, 0.6123898834896278, 0.7187924981117249, 0.8604907393455505, -1.0
chirp, bats2, 8, 2048, -1, 0.670076726342711, 0.7832865118980408, 0.8787415623664856, -1.0
chirp, bats2, 16, 2048, -1, 0.7748781187266992, 0.8673738241195679, 0.9367067813873291, -1.0
chirp, bats2, 16, 2048, -1, 0.7697160883280757, 0.8729696273803711, 0.9330254793167114, -1.0
chirp, bats2, 16, 2048, -1, 0.7341554344708919, 0.8462079763412476, 0.9274338483810425, -1.0
chirp, bats2, 16, 2048, -1, 0.7897906509893892, 0.8788519501686096, 0.9390225410461426, -1.0
chirp, bats2, 16, 2048, -1, 0.7390306854029252, 0.8438301086425781, 0.9210967421531677, -1.0
chirp, bats2, 32, 2048, -1, 0.8068945369558866, 0.9033784866333008, 0.9508537650108337, -1.0
chirp, bats2, 32, 2048, -1, 0.7981302950628104, 0.9020012617111206, 0.9502149224281311, -1.0
chirp, bats2, 32, 2048, -1, 0.8039731229915279, 0.8987356424331665, 0.9523353576660156, -1.0
chirp, bats2, 32, 2048, -1, 0.820333041191937, 0.9124398827552795, 0.9562312364578247, -1.0
chirp, bats2, 32, 2048, -1, 0.7902424773590417, 0.8970470428466797, 0.9463432431221008, -1.0
chirp, bats2, 64, 2048, -1, 0.8579666160849773, 0.9347642660140991, 0.9696052670478821, -1.0
chirp, bats2, 64, 2048, -1, 0.8491654021244309, 0.9345201849937439, 0.9691343307495117, -1.0
chirp, bats2, 64, 2048, -1, 0.8522003034901365, 0.9374853372573853, 0.9722194671630859, -1.0
chirp, bats2, 64, 2048, -1, 0.8485584218512898, 0.9290196299552917, 0.9657479524612427, -1.0
chirp, bats2, 64, 2048, -1, 0.8467374810318664, 0.9343054294586182, 0.9684321284294128, -1.0
chirp, bats2, 128, 2048, -1, 0.8733135899967095, 0.9520648121833801, 0.9775404930114746, -1.0
chirp, bats2, 128, 2048, -1, 0.8673905890095426, 0.9423641562461853, 0.9725020527839661, -1.0
chirp, bats2, 128, 2048, -1, 0.8719973675551168, 0.9456693530082703, 0.9737113118171692, -1.0
chirp, bats2, 128, 2048, -1, 0.868048700230339, 0.9424369931221008, 0.9728360772132874, -1.0
chirp, bats2, 128, 2048, -1, 0.8664034221783481, 0.9367063641548157, 0.9713591933250427, -1.0
chirp, bats2, 256, 2048, -1, 0.890383854372774, 0.9519582986831665, 0.9817807674407959, -1.0
chirp, bats2, 256, 2048, -1, 0.8915710328452711, 0.9570091962814331, 0.9815130233764648, -1.0
chirp, bats2, 256, 2048, -1, 0.8820736050652949, 0.9469928741455078, 0.978619396686554, -1.0
chirp, bats2, 256, 2048, -1, 0.8761377127028096, 0.9471924901008606, 0.9761094450950623, -1.0
chirp, bats2, 256, 2048, -1, 0.8773248911753067, 0.9368612766265869, 0.9754382967948914, -1.0
chirp, rfxc_frogs, 4, 2048, -1, 0.5782178217821782, 0.6299327611923218, 0.8898161053657532, -1.0
chirp, rfxc_frogs, 4, 2048, -1, 0.6118811881188119, 0.6424745917320251, 0.9106525778770447, -1.0
chirp, rfxc_frogs, 4, 2048, -1, 0.6356435643564357, 0.6614893078804016, 0.9169121384620667, -1.0
chirp, rfxc_frogs, 4, 2048, -1, 0.6059405940594059, 0.6444682478904724, 0.9132649898529053, -1.0
chirp, rfxc_frogs, 4, 2048, -1, 0.594059405940594, 0.6150607466697693, 0.8983701467514038, -1.0
chirp, rfxc_frogs, 8, 2048, -1, 0.665943600867679, 0.7100685834884644, 0.9290575385093689, -1.0
chirp, rfxc_frogs, 8, 2048, -1, 0.7180043383947939, 0.7363499999046326, 0.9410495162010193, -1.0
chirp, rfxc_frogs, 8, 2048, -1, 0.7006507592190889, 0.746648371219635, 0.9427915215492249, -1.0
chirp, rfxc_frogs, 8, 2048, -1, 0.6746203904555315, 0.7243478298187256, 0.9439298510551453, -1.0
chirp, rfxc_frogs, 8, 2048, -1, 0.6876355748373102, 0.7163586020469666, 0.9441184401512146, -1.0
chirp, rfxc_frogs, 16, 2048, -1, 0.7265415549597856, 0.7864053249359131, 0.9549520611763, -1.0
chirp, rfxc_frogs, 16, 2048, -1, 0.7560321715817694, 0.8070943355560303, 0.9604381322860718, -1.0
chirp, rfxc_frogs, 16, 2048, -1, 0.7184986595174263, 0.7783353328704834, 0.952989935874939, -1.0
chirp, rfxc_frogs, 16, 2048, -1, 0.7345844504021448, 0.7868699431419373, 0.9561395645141602, -1.0
chirp, rfxc_frogs, 16, 2048, -1, 0.7721179624664879, 0.8020271062850952, 0.9597894549369812, -1.0
chirp, rfxc_frogs, 32, 2048, -1, 0.751269035532995, 0.8201262950897217, 0.96142578125, -1.0
chirp, rfxc_frogs, 32, 2048, -1, 0.7918781725888325, 0.8533384203910828, 0.9702873229980469, -1.0
chirp, rfxc_frogs, 32, 2048, -1, 0.7563451776649747, 0.8035762310028076, 0.9547426700592041, -1.0
chirp, rfxc_frogs, 32, 2048, -1, 0.7563451776649747, 0.8394966125488281, 0.9657847881317139, -1.0
chirp, rfxc_frogs, 32, 2048, -1, 0.7715736040609137, 0.8545194268226624, 0.9686235785484314, -1.0
chirp, rfxc_birds, 4, 2048, -1, 0.6998444790046656, 0.7730122208595276, 0.942488431930542, -1.0
chirp, rfxc_birds, 4, 2048, -1, 0.6889580093312597, 0.7544639110565186, 0.943718671798706, -1.0
chirp, rfxc_birds, 4, 2048, -1, 0.7247278382581649, 0.7688300609588623, 0.9369542002677917, -1.0
chirp, rfxc_birds, 4, 2048, -1, 0.6842923794712286, 0.7173762917518616, 0.928860604763031, -1.0
chirp, rfxc_birds, 4, 2048, -1, 0.7418351477449455, 0.7997467517852783, 0.9575272798538208, -1.0
chirp, rfxc_birds, 8, 2048, -1, 0.7648054145516074, 0.8406202793121338, 0.9650477766990662, -1.0
chirp, rfxc_birds, 8, 2048, -1, 0.7800338409475466, 0.8332604169845581, 0.9637105464935303, -1.0
chirp, rfxc_birds, 8, 2048, -1, 0.7986463620981388, 0.8340458273887634, 0.9616258144378662, -1.0
chirp, rfxc_birds, 8, 2048, -1, 0.7428087986463621, 0.7989286780357361, 0.9546366930007935, -1.0
chirp, rfxc_birds, 8, 2048, -1, 0.7614213197969543, 0.8238277435302734, 0.9631063938140869, -1.0
chirp, rfxc_birds, 16, 2048, -1, 0.8028747433264887, 0.8735755085945129, 0.9761033654212952, -1.0
chirp, rfxc_birds, 16, 2048, -1, 0.8069815195071869, 0.8527823686599731, 0.9690913558006287, -1.0
chirp, rfxc_birds, 16, 2048, -1, 0.8069815195071869, 0.8602828979492188, 0.9704137444496155, -1.0
chirp, rfxc_birds, 16, 2048, -1, 0.7967145790554415, 0.849476158618927, 0.9718843102455139, -1.0
chirp, rfxc_birds, 16, 2048, -1, 0.7823408624229979, 0.8577413558959961, 0.9723135232925415, -1.0
chirp, rfxc_birds, 32, 2048, -1, 0.8494623655913979, 0.8679278492927551, 0.9798902273178101, -1.0
chirp, rfxc_birds, 32, 2048, -1, 0.8243727598566308, 0.8450421690940857, 0.9765781760215759, -1.0
chirp, rfxc_birds, 32, 2048, -1, 0.8100358422939068, 0.8690935969352722, 0.9800848364830017, -1.0
chirp, rfxc_birds, 32, 2048, -1, 0.8530465949820788, 0.8789981007575989, 0.9844018220901489, -1.0
chirp, rfxc_birds, 32, 2048, -1, 0.8064516129032258, 0.8527818918228149, 0.9725217819213867, -1.0
chirp, godwit, 4, 2048, -1, 0.8512322628827483, 0.9230106472969055, 0.9723541140556335, -1.0
chirp, godwit, 4, 2048, -1, 0.8533233756534727, 0.9121987223625183, 0.9723504185676575, -1.0
chirp, godwit, 4, 2048, -1, 0.864824495892457, 0.9224580526351929, 0.9734152555465698, -1.0
chirp, godwit, 4, 2048, -1, 0.8543689320388349, 0.9193755984306335, 0.9730827212333679, -1.0
chirp, godwit, 4, 2048, -1, 0.8412247946228528, 0.8840168714523315, 0.9708787202835083, -1.0
chirp, godwit, 8, 2048, -1, 0.8820973782771535, 0.9178677797317505, 0.9743717312812805, -1.0
chirp, godwit, 8, 2048, -1, 0.7838202247191012, 0.8550578951835632, 0.9249535799026489, -1.0
chirp, godwit, 8, 2048, -1, 0.8786516853932584, 0.9278006553649902, 0.9820178747177124, -1.0
chirp, godwit, 8, 2048, -1, 0.8349063670411985, 0.9199473261833191, 0.9704669713973999, -1.0
chirp, godwit, 8, 2048, -1, 0.8681647940074907, 0.8733025789260864, 0.9523493647575378, -1.0
chirp, godwit, 16, 2048, -1, 0.8937452901281085, 0.9471467137336731, 0.9852615594863892, -1.0
chirp, godwit, 16, 2048, -1, 0.8987189148455162, 0.948136031627655, 0.9854177236557007, -1.0
chirp, godwit, 16, 2048, -1, 0.8996232102486812, 0.9552751779556274, 0.9870989918708801, -1.0
chirp, godwit, 16, 2048, -1, 0.892690278824416, 0.9464435577392578, 0.9836861491203308, -1.0
chirp, godwit, 16, 2048, -1, 0.8991710625470987, 0.9480533599853516, 0.9859222173690796, -1.0
chirp, godwit, 32, 2048, -1, 0.9159420289855073, 0.9562609791755676, 0.988354504108429, -1.0
chirp, godwit, 32, 2048, -1, 0.9192982456140351, 0.9604777097702026, 0.9892498254776001, -1.0
chirp, godwit, 32, 2048, -1, 0.916094584286804, 0.9628686904907227, 0.9896811246871948, -1.0
chirp, godwit, 32, 2048, -1, 0.9174675819984744, 0.9597877264022827, 0.9886305928230286, -1.0
chirp, godwit, 32, 2048, -1, 0.9122807017543859, 0.9603182077407837, 0.9887828826904297, -1.0
chirp, godwit, 64, 2048, -1, 0.9211884284597341, 0.962352454662323, 0.9896178245544434, -1.0
chirp, godwit, 64, 2048, -1, 0.9291634089132135, 0.965252697467804, 0.9906762838363647, -1.0
chirp, godwit, 64, 2048, -1, 0.9252541047693511, 0.9680811762809753, 0.9911057353019714, -1.0
chirp, godwit, 64, 2048, -1, 0.9265050820953871, 0.9657590985298157, 0.9900640249252319, -1.0
chirp, godwit, 64, 2048, -1, 0.9318217357310399, 0.9673864245414734, 0.991620659828186, -1.0
chirp, godwit, 128, 2048, -1, 0.9321810699588478, 0.9700705409049988, 0.9919682741165161, -1.0
chirp, godwit, 128, 2048, -1, 0.9320164609053498, 0.9689607620239258, 0.9918968081474304, -1.0
chirp, godwit, 128, 2048, -1, 0.934156378600823, 0.9730080366134644, 0.9931765794754028, -1.0
chirp, godwit, 128, 2048, -1, 0.9353086419753086, 0.9714294672012329, 0.9929669499397278, -1.0
chirp, godwit, 128, 2048, -1, 0.9232921810699588, 0.961830735206604, 0.9901210069656372, -1.0
chirp, godwit, 256, 2048, -1, 0.9317387304507819, 0.9720667004585266, 0.9927901029586792, -1.0
chirp, godwit, 256, 2048, -1, 0.9385464581416744, 0.9730197191238403, 0.9936841726303101, -1.0
chirp, godwit, 256, 2048, -1, 0.9332106715731371, 0.9712451696395874, 0.9936689138412476, -1.0
chirp, godwit, 256, 2048, -1, 0.9365225390984361, 0.9705584645271301, 0.9934174418449402, -1.0
chirp, godwit, 256, 2048, -1, 0.9298988040478381, 0.967437744140625, 0.9922455549240112, -1.0
chirp, yellowhammer, 4, 2048, -1, 0.6951140065146579, 0.6571084260940552, 0.7071710228919983, -1.0
chirp, yellowhammer, 4, 2048, -1, 0.6110749185667752, 0.6394788026809692, 0.6867164373397827, -1.0
chirp, yellowhammer, 4, 2048, -1, 0.7133550488599348, 0.625586211681366, 0.6620578765869141, -1.0
chirp, yellowhammer, 4, 2048, -1, 0.650814332247557, 0.6677863597869873, 0.6910719871520996, -1.0
chirp, yellowhammer, 4, 2048, -1, 0.5348534201954397, 0.5974917411804199, 0.639449954032898, -1.0
chirp, yellowhammer, 8, 2048, -1, 0.7354289456450557, 0.8103421926498413, 0.8303351402282715, -1.0
chirp, yellowhammer, 8, 2048, -1, 0.7059593975114604, 0.7228530645370483, 0.7604104280471802, -1.0
chirp, yellowhammer, 8, 2048, -1, 0.6673215455140799, 0.6428998708724976, 0.6784859895706177, -1.0
chirp, yellowhammer, 8, 2048, -1, 0.6692861820563196, 0.6678811311721802, 0.7277358770370483, -1.0
chirp, yellowhammer, 8, 2048, -1, 0.6358873608382449, 0.7184627056121826, 0.7573086023330688, -1.0
chirp, yellowhammer, 16, 2048, -1, 0.7690271343481139, 0.8755010366439819, 0.888952910900116, -1.0
chirp, yellowhammer, 16, 2048, -1, 0.7392455327597618, 0.8193727731704712, 0.8530184030532837, -1.0
chirp, yellowhammer, 16, 2048, -1, 0.7796161482461945, 0.8112928867340088, 0.8167440891265869, -1.0
chirp, yellowhammer, 16, 2048, -1, 0.8530774321641297, 0.8795415163040161, 0.9055560827255249, -1.0
chirp, yellowhammer, 16, 2048, -1, 0.6207809397749835, 0.8311947584152222, 0.8548511266708374, -1.0
chirp, yellowhammer, 32, 2048, -1, 0.8526031102096011, 0.9147146940231323, 0.9285902976989746, -1.0
chirp, yellowhammer, 32, 2048, -1, 0.861392832995267, 0.8880528211593628, 0.9152566194534302, -1.0
chirp, yellowhammer, 32, 2048, -1, 0.8343475321162948, 0.899485170841217, 0.9084073305130005, -1.0
chirp, yellowhammer, 32, 2048, -1, 0.847870182555781, 0.8935196399688721, 0.9148392677307129, -1.0
chirp, yellowhammer, 32, 2048, -1, 0.837052062204192, 0.9286180734634399, 0.9344512224197388, -1.0
chirp, yellowhammer, 64, 2048, -1, 0.8826855123674912, 0.9445114731788635, 0.9529799222946167, -1.0
chirp, yellowhammer, 64, 2048, -1, 0.8996466431095407, 0.9472590684890747, 0.9560374021530151, -1.0
chirp, yellowhammer, 64, 2048, -1, 0.9194346289752651, 0.9639024138450623, 0.9686448574066162, -1.0
chirp, yellowhammer, 64, 2048, -1, 0.872791519434629, 0.9382016658782959, 0.9540579319000244, -1.0
chirp, yellowhammer, 64, 2048, -1, 0.9003533568904594, 0.9501352310180664, 0.9574065208435059, -1.0
chirp, yellowhammer, 128, 2048, -1, 0.912975912975913, 0.960404098033905, 0.9726938605308533, -1.0
chirp, yellowhammer, 128, 2048, -1, 0.9316239316239316, 0.9665223360061646, 0.9764223098754883, -1.0
chirp, yellowhammer, 128, 2048, -1, 0.8982128982128982, 0.9531041383743286, 0.9591410756111145, -1.0
chirp, yellowhammer, 128, 2048, -1, 0.8857808857808858, 0.9535461068153381, 0.9656184315681458, -1.0
chirp, yellowhammer, 128, 2048, -1, 0.9168609168609169, 0.9657928943634033, 0.974052906036377, -1.0
chirp, yellowhammer, 256, 2048, -1, 0.9427740058195926, 0.9749579429626465, 0.9865822792053223, -1.0
chirp, yellowhammer, 256, 2048, -1, 0.9291949563530553, 0.9571782350540161, 0.975710391998291, -1.0
chirp, yellowhammer, 256, 2048, -1, 0.8991270611057226, 0.9598729014396667, 0.977026104927063, -1.0
chirp, yellowhammer, 256, 2048, -1, 0.9408341416100873, 0.9841114282608032, 0.9917247295379639, -1.0
chirp, yellowhammer, 256, 2048, -1, 0.9408341416100873, 0.9581335783004761, 0.9751268625259399, -1.0
chirp, watkins, 4, 2048, -1, 0.5349823321554771, 0.5742143988609314, 0.8897294402122498, -1.0
chirp, watkins, 4, 2048, -1, 0.5561837455830388, 0.5682761669158936, 0.8785561323165894, -1.0
chirp, watkins, 4, 2048, -1, 0.5236749116607774, 0.5562609434127808, 0.8807764649391174, -1.0
chirp, watkins, 4, 2048, -1, 0.4876325088339223, 0.5331536531448364, 0.878431499004364, -1.0
chirp, watkins, 4, 2048, -1, 0.5385159010600706, 0.5807994604110718, 0.9053553938865662, -1.0
chirp, watkins, 8, 2048, -1, 0.6813688212927757, 0.7007045149803162, 0.9357888698577881, -1.0
chirp, watkins, 8, 2048, -1, 0.6068441064638783, 0.659972071647644, 0.9288953542709351, -1.0
chirp, watkins, 8, 2048, -1, 0.644106463878327, 0.6832329630851746, 0.9230417609214783, -1.0
chirp, watkins, 8, 2048, -1, 0.6532319391634981, 0.6862187385559082, 0.9262717366218567, -1.0
chirp, watkins, 8, 2048, -1, 0.6250950570342205, 0.67505943775177, 0.9273313283920288, -1.0
chirp, watkins, 16, 2048, -1, 0.7542600896860987, 0.7738544344902039, 0.9569820165634155, -1.0
chirp, watkins, 16, 2048, -1, 0.7434977578475336, 0.7672677636146545, 0.9587194323539734, -1.0
chirp, watkins, 16, 2048, -1, 0.7452914798206278, 0.7859567403793335, 0.9678049683570862, -1.0
chirp, watkins, 16, 2048, -1, 0.7596412556053812, 0.7918134927749634, 0.964944064617157, -1.0
chirp, watkins, 16, 2048, -1, 0.7426008968609865, 0.7628348469734192, 0.9568074941635132, -1.0
chirp, watkins, 32, 2048, -1, 0.8083916083916084, 0.8076622486114502, 0.9627494215965271, -1.0
chirp, watkins, 32, 2048, -1, 0.779020979020979, 0.8306704163551331, 0.9668894410133362, -1.0
chirp, watkins, 32, 2048, -1, 0.7944055944055944, 0.8101171255111694, 0.959933340549469, -1.0
chirp, watkins, 32, 2048, -1, 0.793006993006993, 0.8101866245269775, 0.9708649516105652, -1.0
chirp, watkins, 32, 2048, -1, 0.7902097902097902, 0.8296849727630615, 0.9743617177009583, -1.0
birdnet2.3, bats2, 4, 2048, -1, 0.5454031117397454, 0.6067507266998291, 0.7683387398719788, -1.0
birdnet2.3, bats2, 4, 2048, -1, 0.5751060820367752, 0.7114144563674927, 0.8426878452301025, -1.0
birdnet2.3, bats2, 4, 2048, -1, 0.5643564356435643, 0.6416327357292175, 0.8185323476791382, -1.0
birdnet2.3, bats2, 4, 2048, -1, 0.5482319660537482, 0.646945595741272, 0.8083658218383789, -1.0
birdnet2.3, bats2, 4, 2048, -1, 0.6178217821782178, 0.6947537660598755, 0.8372459411621094, -1.0
birdnet2.3, bats2, 8, 2048, -1, 0.6879795396419437, 0.727381706237793, 0.8693721890449524, -1.0
birdnet2.3, bats2, 8, 2048, -1, 0.6797385620915033, 0.7932431697845459, 0.897162139415741, -1.0
birdnet2.3, bats2, 8, 2048, -1, 0.6402387041773231, 0.747708797454834, 0.8766738176345825, -1.0
birdnet2.3, bats2, 8, 2048, -1, 0.626030122193805, 0.7012206315994263, 0.8606943488121033, -1.0
birdnet2.3, bats2, 8, 2048, -1, 0.6268826371128161, 0.7549254894256592, 0.864890456199646, -1.0
birdnet2.3, bats2, 16, 2048, -1, 0.7496415256667622, 0.8371586799621582, 0.9223242998123169, -1.0
birdnet2.3, bats2, 16, 2048, -1, 0.732721537137941, 0.8282901644706726, 0.9127489924430847, -1.0
birdnet2.3, bats2, 16, 2048, -1, 0.7169486664754804, 0.819669246673584, 0.9150185585021973, -1.0
birdnet2.3, bats2, 16, 2048, -1, 0.7685689704617149, 0.8469657301902771, 0.9281161427497864, -1.0
birdnet2.3, bats2, 16, 2048, -1, 0.7094924003441354, 0.7774965763092041, 0.8937762975692749, -1.0
birdnet2.3, bats2, 32, 2048, -1, 0.7870289219982471, 0.8736976385116577, 0.9373446702957153, -1.0
birdnet2.3, bats2, 32, 2048, -1, 0.7841075080338884, 0.8826013803482056, 0.942940354347229, -1.0
birdnet2.3, bats2, 32, 2048, -1, 0.7762196903301197, 0.864696741104126, 0.9354572296142578, -1.0
birdnet2.3, bats2, 32, 2048, -1, 0.8022202746129127, 0.8848745822906494, 0.946488082408905, -1.0
birdnet2.3, bats2, 32, 2048, -1, 0.7744668419515045, 0.8688814043998718, 0.9327412843704224, -1.0
birdnet2.3, bats2, 64, 2048, -1, 0.8330804248861912, 0.9099844098091125, 0.9592034220695496, -1.0
birdnet2.3, bats2, 64, 2048, -1, 0.8236722306525038, 0.9062023162841797, 0.9562244415283203, -1.0
birdnet2.3, bats2, 64, 2048, -1, 0.8185128983308042, 0.9100583791732788, 0.9572116136550903, -1.0
birdnet2.3, bats2, 64, 2048, -1, 0.8382397572078908, 0.9155417680740356, 0.9621826410293579, -1.0
birdnet2.3, bats2, 64, 2048, -1, 0.8285280728376327, 0.9104160070419312, 0.957768440246582, -1.0
birdnet2.3, bats2, 128, 2048, -1, 0.8390918065153011, 0.9118002653121948, 0.959661602973938, -1.0
birdnet2.3, bats2, 128, 2048, -1, 0.8124383020730503, 0.9148769974708557, 0.9576261639595032, -1.0
birdnet2.3, bats2, 128, 2048, -1, 0.843040473840079, 0.9241862893104553, 0.9659891128540039, -1.0
birdnet2.3, bats2, 128, 2048, -1, 0.8358012504113195, 0.9184547066688538, 0.9617195129394531, -1.0
birdnet2.3, bats2, 128, 2048, -1, 0.8325106943073379, 0.9094580411911011, 0.9568158388137817, -1.0
birdnet2.3, bats2, 256, 2048, -1, 0.8658488326078354, 0.9330496788024902, 0.9722744226455688, -1.0
birdnet2.3, bats2, 256, 2048, -1, 0.8579343094578552, 0.9312171339988708, 0.9664123058319092, -1.0
birdnet2.3, bats2, 256, 2048, -1, 0.8753462603878116, 0.9344708323478699, 0.9721965789794922, -1.0
birdnet2.3, bats2, 256, 2048, -1, 0.8567471309853582, 0.9329501390457153, 0.9679238796234131, -1.0
birdnet2.3, bats2, 256, 2048, -1, 0.8690146418678275, 0.9308381080627441, 0.970667839050293, -1.0
birdnet2.3, rfxc_frogs, 4, 2048, -1, 0.5643564356435643, 0.6072829961776733, 0.8827720880508423, -1.0
birdnet2.3, rfxc_frogs, 4, 2048, -1, 0.5762376237623762, 0.6001415848731995, 0.8920873403549194, -1.0
birdnet2.3, rfxc_frogs, 4, 2048, -1, 0.5900990099009901, 0.6264910101890564, 0.9005470871925354, -1.0
birdnet2.3, rfxc_frogs, 4, 2048, -1, 0.5742574257425742, 0.5901262760162354, 0.8853850960731506, -1.0
birdnet2.3, rfxc_frogs, 4, 2048, -1, 0.6277227722772277, 0.6400176882743835, 0.9106985330581665, -1.0
birdnet2.3, rfxc_frogs, 8, 2048, -1, 0.665943600867679, 0.6952972412109375, 0.9280971884727478, -1.0
birdnet2.3, rfxc_frogs, 8, 2048, -1, 0.6355748373101953, 0.6760686635971069, 0.9258177280426025, -1.0
birdnet2.3, rfxc_frogs, 8, 2048, -1, 0.6550976138828634, 0.6971008777618408, 0.933647871017456, -1.0
birdnet2.3, rfxc_frogs, 8, 2048, -1, 0.6290672451193059, 0.6621689796447754, 0.9178686738014221, -1.0
birdnet2.3, rfxc_frogs, 8, 2048, -1, 0.702819956616052, 0.7411954402923584, 0.942469596862793, -1.0
birdnet2.3, rfxc_frogs, 16, 2048, -1, 0.6863270777479893, 0.7535165548324585, 0.9446262121200562, -1.0
birdnet2.3, rfxc_frogs, 16, 2048, -1, 0.710455764075067, 0.7517583966255188, 0.9474765658378601, -1.0
birdnet2.3, rfxc_frogs, 16, 2048, -1, 0.7024128686327078, 0.7461114525794983, 0.9488517642021179, -1.0
birdnet2.3, rfxc_frogs, 16, 2048, -1, 0.6997319034852547, 0.7384799718856812, 0.9433587789535522, -1.0
birdnet2.3, rfxc_frogs, 16, 2048, -1, 0.7211796246648794, 0.7705049514770508, 0.9521111845970154, -1.0
birdnet2.3, rfxc_frogs, 32, 2048, -1, 0.6954314720812182, 0.7931045293807983, 0.9509655237197876, -1.0
birdnet2.3, rfxc_frogs, 32, 2048, -1, 0.7614213197969543, 0.8366488814353943, 0.9673234820365906, -1.0
birdnet2.3, rfxc_frogs, 32, 2048, -1, 0.7055837563451777, 0.7703098058700562, 0.9534444808959961, -1.0
birdnet2.3, rfxc_frogs, 32, 2048, -1, 0.7411167512690355, 0.8016757965087891, 0.9558423757553101, -1.0
birdnet2.3, rfxc_frogs, 32, 2048, -1, 0.751269035532995, 0.8128805756568909, 0.9573202729225159, -1.0
birdnet2.3, rfxc_birds, 4, 2048, -1, 0.640746500777605, 0.6722710132598877, 0.921772837638855, -1.0
birdnet2.3, rfxc_birds, 4, 2048, -1, 0.6376360808709176, 0.6775891184806824, 0.9238274097442627, -1.0
birdnet2.3, rfxc_birds, 4, 2048, -1, 0.6423017107309487, 0.7214978933334351, 0.9177772998809814, -1.0
birdnet2.3, rfxc_birds, 4, 2048, -1, 0.6080870917573873, 0.6594107747077942, 0.9112576842308044, -1.0
birdnet2.3, rfxc_birds, 4, 2048, -1, 0.6656298600311042, 0.727035641670227, 0.9336353540420532, -1.0
birdnet2.3, rfxc_birds, 8, 2048, -1, 0.7326565143824028, 0.7627694606781006, 0.9443705677986145, -1.0
birdnet2.3, rfxc_birds, 8, 2048, -1, 0.7157360406091371, 0.7743785381317139, 0.9465050101280212, -1.0
birdnet2.3, rfxc_birds, 8, 2048, -1, 0.7174280879864636, 0.7523907423019409, 0.9387866258621216, -1.0
birdnet2.3, rfxc_birds, 8, 2048, -1, 0.7208121827411168, 0.7697878479957581, 0.9456021189689636, -1.0
birdnet2.3, rfxc_birds, 8, 2048, -1, 0.7140439932318104, 0.7834864258766174, 0.945167601108551, -1.0
birdnet2.3, rfxc_birds, 16, 2048, -1, 0.7802874743326489, 0.8238105177879333, 0.9632197618484497, -1.0
birdnet2.3, rfxc_birds, 16, 2048, -1, 0.7700205338809035, 0.8064630031585693, 0.9531935453414917, -1.0
birdnet2.3, rfxc_birds, 16, 2048, -1, 0.7885010266940452, 0.8307769298553467, 0.9618524312973022, -1.0
birdnet2.3, rfxc_birds, 16, 2048, -1, 0.7597535934291582, 0.8262976408004761, 0.9617646336555481, -1.0
birdnet2.3, rfxc_birds, 16, 2048, -1, 0.7741273100616016, 0.8217093348503113, 0.9512500762939453, -1.0
birdnet2.3, rfxc_birds, 32, 2048, -1, 0.8351254480286738, 0.8381808400154114, 0.9524247646331787, -1.0
birdnet2.3, rfxc_birds, 32, 2048, -1, 0.8028673835125448, 0.8315891027450562, 0.9711266160011292, -1.0
birdnet2.3, rfxc_birds, 32, 2048, -1, 0.7526881720430108, 0.8371489644050598, 0.9738283753395081, -1.0
birdnet2.3, rfxc_birds, 32, 2048, -1, 0.8136200716845878, 0.8698627948760986, 0.9762715697288513, -1.0
birdnet2.3, rfxc_birds, 32, 2048, -1, 0.7562724014336918, 0.8176171779632568, 0.948765218257904, -1.0
birdnet2.3, godwit, 4, 2048, -1, 0.8224047796863331, 0.8795586824417114, 0.9569256901741028, -1.0
birdnet2.3, godwit, 4, 2048, -1, 0.8552651232262882, 0.9027577638626099, 0.9665399789810181, -1.0
birdnet2.3, godwit, 4, 2048, -1, 0.8351008215085886, 0.8957520723342896, 0.9617968797683716, -1.0
birdnet2.3, godwit, 4, 2048, -1, 0.7886482449589246, 0.884988009929657, 0.9583231210708618, -1.0
birdnet2.3, godwit, 4, 2048, -1, 0.835698282300224, 0.8886804580688477, 0.9641931653022766, -1.0
birdnet2.3, godwit, 8, 2048, -1, 0.8654681647940075, 0.9046451449394226, 0.967727780342102, -1.0
birdnet2.3, godwit, 8, 2048, -1, 0.8380524344569288, 0.9010173082351685, 0.9646377563476562, -1.0
birdnet2.3, godwit, 8, 2048, -1, 0.800749063670412, 0.8628552556037903, 0.9651497006416321, -1.0
birdnet2.3, godwit, 8, 2048, -1, 0.8488389513108614, 0.9108821153640747, 0.9654935598373413, -1.0
birdnet2.3, godwit, 8, 2048, -1, 0.841498127340824, 0.8798583745956421, 0.9606000185012817, -1.0
birdnet2.3, godwit, 16, 2048, -1, 0.8919366993217784, 0.9429798126220703, 0.9837000966072083, -1.0
birdnet2.3, godwit, 16, 2048, -1, 0.9008289374529013, 0.9443686604499817, 0.9851009249687195, -1.0
birdnet2.3, godwit, 16, 2048, -1, 0.8859080633006782, 0.9389759302139282, 0.9815207719802856, -1.0
birdnet2.3, godwit, 16, 2048, -1, 0.881386586284853, 0.9404174089431763, 0.9811145067214966, -1.0
birdnet2.3, godwit, 16, 2048, -1, 0.8955538809344386, 0.9352365732192993, 0.9827839732170105, -1.0
birdnet2.3, godwit, 32, 2048, -1, 0.9107551487414187, 0.9535449147224426, 0.987120509147644, -1.0
birdnet2.3, godwit, 32, 2048, -1, 0.9112128146453089, 0.9537566304206848, 0.9874807596206665, -1.0
birdnet2.3, godwit, 32, 2048, -1, 0.9020594965675057, 0.9538010358810425, 0.9863041639328003, -1.0
birdnet2.3, godwit, 32, 2048, -1, 0.9084668192219679, 0.9548764228820801, 0.9871179461479187, -1.0
birdnet2.3, godwit, 32, 2048, -1, 0.9107551487414187, 0.9505213499069214, 0.9867050051689148, -1.0
birdnet2.3, godwit, 64, 2048, -1, 0.9116497263487099, 0.9574859738349915, 0.987859845161438, -1.0
birdnet2.3, godwit, 64, 2048, -1, 0.9207193119624707, 0.9626684188842773, 0.9894952774047852, -1.0
birdnet2.3, godwit, 64, 2048, -1, 0.9030492572322126, 0.9481372833251953, 0.9846736192703247, -1.0
birdnet2.3, godwit, 64, 2048, -1, 0.928068803752932, 0.9672354459762573, 0.9908501505851746, -1.0
birdnet2.3, godwit, 64, 2048, -1, 0.9294761532447224, 0.9656631350517273, 0.9909688234329224, -1.0
birdnet2.3, godwit, 128, 2048, -1, 0.9218106995884774, 0.9630987048149109, 0.9893262982368469, -1.0
birdnet2.3, godwit, 128, 2048, -1, 0.9277366255144033, 0.9651662707328796, 0.9907552003860474, -1.0
birdnet2.3, godwit, 128, 2048, -1, 0.9104526748971193, 0.9531675577163696, 0.9879970550537109, -1.0
birdnet2.3, godwit, 128, 2048, -1, 0.9344855967078189, 0.9706856608390808, 0.9920819401741028, -1.0
birdnet2.3, godwit, 128, 2048, -1, 0.922962962962963, 0.9613578915596008, 0.9903857111930847, -1.0
birdnet2.3, godwit, 256, 2048, -1, 0.9381784728610856, 0.9708951711654663, 0.9930818676948547, -1.0
birdnet2.3, godwit, 256, 2048, -1, 0.9317387304507819, 0.966050922870636, 0.9918276071548462, -1.0
birdnet2.3, godwit, 256, 2048, -1, 0.9304507819687212, 0.9690605998039246, 0.9922874569892883, -1.0
birdnet2.3, godwit, 256, 2048, -1, 0.9363385464581416, 0.9698802828788757, 0.9918966293334961, -1.0
birdnet2.3, godwit, 256, 2048, -1, 0.9284268629254829, 0.9502366185188293, 0.9860585331916809, -1.0
birdnet2.3, yellowhammer, 4, 2048, -1, 0.7328990228013029, 0.6713370680809021, 0.7036207914352417, -1.0
birdnet2.3, yellowhammer, 4, 2048, -1, 0.42996742671009774, 0.6901233196258545, 0.7149211168289185, -1.0
birdnet2.3, yellowhammer, 4, 2048, -1, 0.5237785016286645, 0.6030658483505249, 0.6382025480270386, -1.0
birdnet2.3, yellowhammer, 4, 2048, -1, 0.7061889250814333, 0.7255476713180542, 0.7355064153671265, -1.0
birdnet2.3, yellowhammer, 4, 2048, -1, 0.4794788273615635, 0.5892747640609741, 0.6182036399841309, -1.0
birdnet2.3, yellowhammer, 8, 2048, -1, 0.7989521938441388, 0.7851623892784119, 0.7861801385879517, -1.0
birdnet2.3, yellowhammer, 8, 2048, -1, 0.7786509495743288, 0.7638492584228516, 0.7952545881271362, -1.0
birdnet2.3, yellowhammer, 8, 2048, -1, 0.6254092992796333, 0.6575931310653687, 0.7046456336975098, -1.0
birdnet2.3, yellowhammer, 8, 2048, -1, 0.7053045186640472, 0.7256377935409546, 0.7629773020744324, -1.0
birdnet2.3, yellowhammer, 8, 2048, -1, 0.7491814014407334, 0.800819456577301, 0.8312601447105408, -1.0
birdnet2.3, yellowhammer, 16, 2048, -1, 0.8312375909993381, 0.8555244207382202, 0.875878095626831, -1.0
birdnet2.3, yellowhammer, 16, 2048, -1, 0.8365320979483786, 0.8437587022781372, 0.8616091012954712, -1.0
birdnet2.3, yellowhammer, 16, 2048, -1, 0.7326273990734613, 0.7256866693496704, 0.7607578039169312, -1.0
birdnet2.3, yellowhammer, 16, 2048, -1, 0.827928524156188, 0.8320024013519287, 0.8536602258682251, -1.0
birdnet2.3, yellowhammer, 16, 2048, -1, 0.8034414295168762, 0.8780473470687866, 0.892528772354126, -1.0
birdnet2.3, yellowhammer, 32, 2048, -1, 0.8715348208248817, 0.9051578044891357, 0.9180842638015747, -1.0
birdnet2.3, yellowhammer, 32, 2048, -1, 0.8356997971602435, 0.8771103024482727, 0.8871017694473267, -1.0
birdnet2.3, yellowhammer, 32, 2048, -1, 0.7484787018255578, 0.7775251269340515, 0.8447204828262329, -1.0
birdnet2.3, yellowhammer, 32, 2048, -1, 0.8221771467207573, 0.8625245094299316, 0.8736567497253418, -1.0
birdnet2.3, yellowhammer, 32, 2048, -1, 0.8532792427315754, 0.8907098770141602, 0.9110323786735535, -1.0
birdnet2.3, yellowhammer, 64, 2048, -1, 0.8678445229681979, 0.9242191314697266, 0.9455733299255371, -1.0
birdnet2.3, yellowhammer, 64, 2048, -1, 0.8671378091872791, 0.9109199047088623, 0.9239232540130615, -1.0
birdnet2.3, yellowhammer, 64, 2048, -1, 0.8643109540636043, 0.907891035079956, 0.9350941181182861, -1.0
birdnet2.3, yellowhammer, 64, 2048, -1, 0.8614840989399293, 0.9122953414916992, 0.9247902631759644, -1.0
birdnet2.3, yellowhammer, 64, 2048, -1, 0.8713780918727915, 0.9254592657089233, 0.9352707862854004, -1.0
birdnet2.3, yellowhammer, 128, 2048, -1, 0.8865578865578866, 0.9314254522323608, 0.9546923637390137, -1.0
birdnet2.3, yellowhammer, 128, 2048, -1, 0.8958818958818959, 0.9331423044204712, 0.9469423294067383, -1.0
birdnet2.3, yellowhammer, 128, 2048, -1, 0.8927738927738927, 0.9399940371513367, 0.9577820301055908, -1.0
birdnet2.3, yellowhammer, 128, 2048, -1, 0.8974358974358975, 0.9328440427780151, 0.9522546529769897, -1.0
birdnet2.3, yellowhammer, 128, 2048, -1, 0.8826728826728827, 0.9407599568367004, 0.9579808712005615, -1.0
birdnet2.3, yellowhammer, 256, 2048, -1, 0.8903976721629486, 0.9214377999305725, 0.9519888162612915, -1.0
birdnet2.3, yellowhammer, 256, 2048, -1, 0.906886517943744, 0.9438586235046387, 0.9686877131462097, -1.0
birdnet2.3, yellowhammer, 256, 2048, -1, 0.8855480116391853, 0.9129993915557861, 0.952768087387085, -1.0
birdnet2.3, yellowhammer, 256, 2048, -1, 0.9117361784675073, 0.9477354288101196, 0.9718457460403442, -1.0
birdnet2.3, yellowhammer, 256, 2048, -1, 0.8933074684772065, 0.9338570833206177, 0.9617879390716553, -1.0
birdnet2.3, watkins, 4, 2048, -1, 0.4890459363957597, 0.5135833024978638, 0.8635978102684021, -1.0
birdnet2.3, watkins, 4, 2048, -1, 0.5222614840989399, 0.5319709181785583, 0.8650701642036438, -1.0
birdnet2.3, watkins, 4, 2048, -1, 0.4812720848056537, 0.5094336271286011, 0.8605358004570007, -1.0
birdnet2.3, watkins, 4, 2048, -1, 0.4586572438162544, 0.4433431327342987, 0.8038521409034729, -1.0
birdnet2.3, watkins, 4, 2048, -1, 0.47491166077738517, 0.48983871936798096, 0.8486807942390442, -1.0
birdnet2.3, watkins, 8, 2048, -1, 0.6395437262357414, 0.6534590721130371, 0.9112942218780518, -1.0
birdnet2.3, watkins, 8, 2048, -1, 0.5825095057034221, 0.6118760108947754, 0.8995585441589355, -1.0
birdnet2.3, watkins, 8, 2048, -1, 0.6144486692015209, 0.6173581480979919, 0.8947652578353882, -1.0
birdnet2.3, watkins, 8, 2048, -1, 0.5847908745247148, 0.6154510378837585, 0.9036696553230286, -1.0
birdnet2.3, watkins, 8, 2048, -1, 0.6167300380228137, 0.6227688789367676, 0.9030066132545471, -1.0
birdnet2.3, watkins, 16, 2048, -1, 0.7390134529147983, 0.745328426361084, 0.9457629919052124, -1.0
birdnet2.3, watkins, 16, 2048, -1, 0.7094170403587444, 0.7143527865409851, 0.9319122433662415, -1.0
birdnet2.3, watkins, 16, 2048, -1, 0.7201793721973094, 0.733062744140625, 0.9437282681465149, -1.0
birdnet2.3, watkins, 16, 2048, -1, 0.7067264573991031, 0.732435405254364, 0.9497243762016296, -1.0
birdnet2.3, watkins, 16, 2048, -1, 0.7147982062780269, 0.7140997052192688, 0.9377288222312927, -1.0
birdnet2.3, watkins, 32, 2048, -1, 0.8125874125874126, 0.7966821193695068, 0.9468708634376526, -1.0
birdnet2.3, watkins, 32, 2048, -1, 0.7846153846153846, 0.803479790687561, 0.960222065448761, -1.0
birdnet2.3, watkins, 32, 2048, -1, 0.820979020979021, 0.8247277736663818, 0.969063401222229, -1.0
birdnet2.3, watkins, 32, 2048, -1, 0.7916083916083916, 0.8049144148826599, 0.9709404706954956, -1.0
birdnet2.3, watkins, 32, 2048, -1, 0.7902097902097902, 0.7967047691345215, 0.9519681334495544, -1.0
audiomae_large_ft_mean, bats2, 4, 2048, -1, 0.42998585572843, 0.47120827436447144, 0.6716694831848145, -1.0
audiomae_large_ft_mean, bats2, 4, 2048, -1, 0.4458274398868458, 0.4678063690662384, 0.7073546648025513, -1.0
audiomae_large_ft_mean, bats2, 4, 2048, -1, 0.4582743988684583, 0.4973655045032501, 0.7245701551437378, -1.0
audiomae_large_ft_mean, bats2, 4, 2048, -1, 0.39377652050919376, 0.46053439378738403, 0.6842514276504517, -1.0
audiomae_large_ft_mean, bats2, 4, 2048, -1, 0.4379066478076379, 0.48744112253189087, 0.689980149269104, -1.0
audiomae_large_ft_mean, bats2, 8, 2048, -1, 0.5336743393009378, 0.5625642538070679, 0.771644651889801, -1.0
audiomae_large_ft_mean, bats2, 8, 2048, -1, 0.5350951974992896, 0.6013191938400269, 0.7793424725532532, -1.0
audiomae_large_ft_mean, bats2, 8, 2048, -1, 0.440181869849389, 0.5024504661560059, 0.7386590838432312, -1.0
audiomae_large_ft_mean, bats2, 8, 2048, -1, 0.45296959363455525, 0.5686476230621338, 0.7559671401977539, -1.0
audiomae_large_ft_mean, bats2, 8, 2048, -1, 0.3685706166524581, 0.5139206051826477, 0.7144469618797302, -1.0
audiomae_large_ft_mean, bats2, 16, 2048, -1, 0.580441640378549, 0.6614460349082947, 0.8202518224716187, -1.0
audiomae_large_ft_mean, bats2, 16, 2048, -1, 0.5884714654430743, 0.6785421371459961, 0.8139932155609131, -1.0
audiomae_large_ft_mean, bats2, 16, 2048, -1, 0.5511901347863493, 0.6220134496688843, 0.804257869720459, -1.0
audiomae_large_ft_mean, bats2, 16, 2048, -1, 0.6512761686263263, 0.7328181266784668, 0.8578580617904663, -1.0
audiomae_large_ft_mean, bats2, 16, 2048, -1, 0.532836248924577, 0.6156255006790161, 0.796653151512146, -1.0
audiomae_large_ft_mean, bats2, 32, 2048, -1, 0.6094069529652352, 0.7220902442932129, 0.8501801490783691, -1.0
audiomae_large_ft_mean, bats2, 32, 2048, -1, 0.6701723634238972, 0.7530479431152344, 0.8731757998466492, -1.0
audiomae_large_ft_mean, bats2, 32, 2048, -1, 0.6123283669295939, 0.6742501854896545, 0.8265886306762695, -1.0
audiomae_large_ft_mean, bats2, 32, 2048, -1, 0.6871165644171779, 0.7624285817146301, 0.8803044557571411, -1.0
audiomae_large_ft_mean, bats2, 32, 2048, -1, 0.6336546888694128, 0.7227954864501953, 0.8625234365463257, -1.0
audiomae_large_ft_mean, bats2, 64, 2048, -1, 0.6974203338391503, 0.7955836653709412, 0.8937081098556519, -1.0
audiomae_large_ft_mean, bats2, 64, 2048, -1, 0.738391502276176, 0.827081561088562, 0.9116398692131042, -1.0
audiomae_large_ft_mean, bats2, 64, 2048, -1, 0.7301972685887709, 0.8064404129981995, 0.9092026948928833, -1.0
audiomae_large_ft_mean, bats2, 64, 2048, -1, 0.7047040971168437, 0.7905809879302979, 0.8990217447280884, -1.0
audiomae_large_ft_mean, bats2, 64, 2048, -1, 0.7289833080424886, 0.8089092969894409, 0.9074633717536926, -1.0
audiomae_large_ft_mean, bats2, 128, 2048, -1, 0.7722935176044752, 0.8480508923530579, 0.9253624081611633, -1.0
audiomae_large_ft_mean, bats2, 128, 2048, -1, 0.7722935176044752, 0.8492720723152161, 0.9275729656219482, -1.0
audiomae_large_ft_mean, bats2, 128, 2048, -1, 0.7673576834485027, 0.82896888256073, 0.9261302351951599, -1.0
audiomae_large_ft_mean, bats2, 128, 2048, -1, 0.7871010200723922, 0.8518262505531311, 0.9309432506561279, -1.0
audiomae_large_ft_mean, bats2, 128, 2048, -1, 0.7624218492925304, 0.844624936580658, 0.9276952743530273, -1.0
audiomae_large_ft_mean, bats2, 256, 2048, -1, 0.7902651365255243, 0.8717987537384033, 0.9377054572105408, -1.0
audiomae_large_ft_mean, bats2, 256, 2048, -1, 0.8037198258804907, 0.8745946884155273, 0.937852144241333, -1.0
audiomae_large_ft_mean, bats2, 256, 2048, -1, 0.8045112781954887, 0.8583700060844421, 0.9361402988433838, -1.0
audiomae_large_ft_mean, bats2, 256, 2048, -1, 0.7977839335180056, 0.8685801029205322, 0.9400671720504761, -1.0
audiomae_large_ft_mean, bats2, 256, 2048, -1, 0.815195884447962, 0.8806519508361816, 0.9500797986984253, -1.0
audiomae_large_ft_mean, rfxc_frogs, 4, 2048, -1, 0.3287128712871287, 0.2923542559146881, 0.7411220073699951, -1.0
audiomae_large_ft_mean, rfxc_frogs, 4, 2048, -1, 0.36435643564356435, 0.3328268826007843, 0.7181133031845093, -1.0
audiomae_large_ft_mean, rfxc_frogs, 4, 2048, -1, 0.3702970297029703, 0.34489184617996216, 0.7347087264060974, -1.0
audiomae_large_ft_mean, rfxc_frogs, 4, 2048, -1, 0.35445544554455444, 0.3463236689567566, 0.7511902451515198, -1.0
audiomae_large_ft_mean, rfxc_frogs, 4, 2048, -1, 0.33663366336633666, 0.35130080580711365, 0.7461367249488831, -1.0
audiomae_large_ft_mean, rfxc_frogs, 8, 2048, -1, 0.41865509761388287, 0.4250408411026001, 0.7866016626358032, -1.0
audiomae_large_ft_mean, rfxc_frogs, 8, 2048, -1, 0.41431670281995664, 0.4465811848640442, 0.7987156510353088, -1.0
audiomae_large_ft_mean, rfxc_frogs, 8, 2048, -1, 0.44468546637744033, 0.4515799283981323, 0.803462564945221, -1.0
audiomae_large_ft_mean, rfxc_frogs, 8, 2048, -1, 0.403470715835141, 0.41668349504470825, 0.8104549646377563, -1.0
audiomae_large_ft_mean, rfxc_frogs, 8, 2048, -1, 0.41431670281995664, 0.44349491596221924, 0.8142566084861755, -1.0
audiomae_large_ft_mean, rfxc_frogs, 16, 2048, -1, 0.47989276139410186, 0.5236778855323792, 0.8536671996116638, -1.0
audiomae_large_ft_mean, rfxc_frogs, 16, 2048, -1, 0.5388739946380697, 0.5813464522361755, 0.8650766611099243, -1.0
audiomae_large_ft_mean, rfxc_frogs, 16, 2048, -1, 0.5361930294906166, 0.5761297941207886, 0.8486454486846924, -1.0
audiomae_large_ft_mean, rfxc_frogs, 16, 2048, -1, 0.517426273458445, 0.5371463298797607, 0.8427286148071289, -1.0
audiomae_large_ft_mean, rfxc_frogs, 16, 2048, -1, 0.5335120643431636, 0.5596277713775635, 0.8675767779350281, -1.0
audiomae_large_ft_mean, rfxc_frogs, 32, 2048, -1, 0.5634517766497462, 0.5967761874198914, 0.8816320300102234, -1.0
audiomae_large_ft_mean, rfxc_frogs, 32, 2048, -1, 0.6192893401015228, 0.6452376246452332, 0.882817804813385, -1.0
audiomae_large_ft_mean, rfxc_frogs, 32, 2048, -1, 0.6243654822335025, 0.6417386531829834, 0.8904497027397156, -1.0
audiomae_large_ft_mean, rfxc_frogs, 32, 2048, -1, 0.5685279187817259, 0.6147866249084473, 0.8805221915245056, -1.0
audiomae_large_ft_mean, rfxc_frogs, 32, 2048, -1, 0.6294416243654822, 0.6795779466629028, 0.906031608581543, -1.0
audiomae_large_ft_mean, rfxc_birds, 4, 2048, -1, 0.29704510108864696, 0.285201758146286, 0.7292552590370178, -1.0
audiomae_large_ft_mean, rfxc_birds, 4, 2048, -1, 0.27527216174183516, 0.30681541562080383, 0.7239554524421692, -1.0
audiomae_large_ft_mean, rfxc_birds, 4, 2048, -1, 0.28149300155520995, 0.29147785902023315, 0.7240841388702393, -1.0
audiomae_large_ft_mean, rfxc_birds, 4, 2048, -1, 0.30637636080870917, 0.303486704826355, 0.7291189432144165, -1.0
audiomae_large_ft_mean, rfxc_birds, 4, 2048, -1, 0.3359253499222395, 0.3221661150455475, 0.7269893884658813, -1.0
audiomae_large_ft_mean, rfxc_birds, 8, 2048, -1, 0.4027072758037225, 0.42502254247665405, 0.8152182102203369, -1.0
audiomae_large_ft_mean, rfxc_birds, 8, 2048, -1, 0.4467005076142132, 0.46593329310417175, 0.8137122392654419, -1.0
audiomae_large_ft_mean, rfxc_birds, 8, 2048, -1, 0.38747884940778343, 0.4321138262748718, 0.7978248000144958, -1.0
audiomae_large_ft_mean, rfxc_birds, 8, 2048, -1, 0.40439932318104904, 0.4159494936466217, 0.8058350086212158, -1.0
audiomae_large_ft_mean, rfxc_birds, 8, 2048, -1, 0.38071065989847713, 0.392583429813385, 0.7929602861404419, -1.0
audiomae_large_ft_mean, rfxc_birds, 16, 2048, -1, 0.5338809034907598, 0.5455542206764221, 0.8710749745368958, -1.0
audiomae_large_ft_mean, rfxc_birds, 16, 2048, -1, 0.5215605749486653, 0.5401877760887146, 0.8591865301132202, -1.0
audiomae_large_ft_mean, rfxc_birds, 16, 2048, -1, 0.5010266940451745, 0.528780996799469, 0.8589127063751221, -1.0
audiomae_large_ft_mean, rfxc_birds, 16, 2048, -1, 0.4989733059548255, 0.5161544680595398, 0.8666649460792542, -1.0
audiomae_large_ft_mean, rfxc_birds, 16, 2048, -1, 0.5277207392197125, 0.5325772166252136, 0.8580062389373779, -1.0
audiomae_large_ft_mean, rfxc_birds, 32, 2048, -1, 0.6308243727598566, 0.6262298226356506, 0.9219357371330261, -1.0
audiomae_large_ft_mean, rfxc_birds, 32, 2048, -1, 0.6344086021505376, 0.6099582314491272, 0.8960718512535095, -1.0
audiomae_large_ft_mean, rfxc_birds, 32, 2048, -1, 0.6093189964157706, 0.6320232152938843, 0.9143708944320679, -1.0
audiomae_large_ft_mean, rfxc_birds, 32, 2048, -1, 0.5878136200716846, 0.6037012934684753, 0.8869372010231018, -1.0
audiomae_large_ft_mean, rfxc_birds, 32, 2048, -1, 0.6129032258064516, 0.6242119073867798, 0.8966552019119263, -1.0
audiomae_large_ft_mean, godwit, 4, 2048, -1, 0.7332337565347274, 0.771426260471344, 0.918232798576355, -1.0
audiomae_large_ft_mean, godwit, 4, 2048, -1, 0.6831964152352502, 0.7121618986129761, 0.8810700178146362, -1.0
audiomae_large_ft_mean, godwit, 4, 2048, -1, 0.6058252427184466, 0.673623263835907, 0.8755108118057251, -1.0
audiomae_large_ft_mean, godwit, 4, 2048, -1, 0.6451082897684839, 0.7219662070274353, 0.8963127136230469, -1.0
audiomae_large_ft_mean, godwit, 4, 2048, -1, 0.691411501120239, 0.7045792937278748, 0.9050113558769226, -1.0
audiomae_large_ft_mean, godwit, 8, 2048, -1, 0.7547565543071161, 0.7518638372421265, 0.9109582901000977, -1.0
audiomae_large_ft_mean, godwit, 8, 2048, -1, 0.7167041198501872, 0.7618511319160461, 0.8935041427612305, -1.0
audiomae_large_ft_mean, godwit, 8, 2048, -1, 0.7303370786516854, 0.7767684459686279, 0.9135956764221191, -1.0
audiomae_large_ft_mean, godwit, 8, 2048, -1, 0.7152059925093633, 0.7793362140655518, 0.9135429263114929, -1.0
audiomae_large_ft_mean, godwit, 8, 2048, -1, 0.6964794007490637, 0.723375141620636, 0.8740659952163696, -1.0
audiomae_large_ft_mean, godwit, 16, 2048, -1, 0.8498869630746043, 0.8655428886413574, 0.950034499168396, -1.0
audiomae_large_ft_mean, godwit, 16, 2048, -1, 0.8211002260738508, 0.8666086196899414, 0.9544079899787903, -1.0
audiomae_large_ft_mean, godwit, 16, 2048, -1, 0.8078372268274303, 0.8474461436271667, 0.9540899395942688, -1.0
audiomae_large_ft_mean, godwit, 16, 2048, -1, 0.8082893745290128, 0.8590558171272278, 0.9574328660964966, -1.0
audiomae_large_ft_mean, godwit, 16, 2048, -1, 0.8239638281838734, 0.8737395405769348, 0.9556553959846497, -1.0
audiomae_large_ft_mean, godwit, 32, 2048, -1, 0.8764302059496567, 0.9200787544250488, 0.9764264822006226, -1.0
audiomae_large_ft_mean, godwit, 32, 2048, -1, 0.8598016781083143, 0.9060750007629395, 0.9716137647628784, -1.0
audiomae_large_ft_mean, godwit, 32, 2048, -1, 0.8729214340198322, 0.9230768084526062, 0.9768282175064087, -1.0
audiomae_large_ft_mean, godwit, 32, 2048, -1, 0.8591914569031274, 0.9137285947799683, 0.9727617502212524, -1.0
audiomae_large_ft_mean, godwit, 32, 2048, -1, 0.8613272311212815, 0.8955704569816589, 0.9666240811347961, -1.0
audiomae_large_ft_mean, godwit, 64, 2048, -1, 0.871618451915559, 0.9170131683349609, 0.974887490272522, -1.0
audiomae_large_ft_mean, godwit, 64, 2048, -1, 0.8819390148553558, 0.930432140827179, 0.9802945852279663, -1.0
audiomae_large_ft_mean, godwit, 64, 2048, -1, 0.8825645035183737, 0.9223139882087708, 0.9766367673873901, -1.0
audiomae_large_ft_mean, godwit, 64, 2048, -1, 0.9005473025801407, 0.940845787525177, 0.983082115650177, -1.0
audiomae_large_ft_mean, godwit, 64, 2048, -1, 0.8942924159499609, 0.9318194389343262, 0.9819694757461548, -1.0
audiomae_large_ft_mean, godwit, 128, 2048, -1, 0.9037037037037037, 0.9498923420906067, 0.9858695268630981, -1.0
audiomae_large_ft_mean, godwit, 128, 2048, -1, 0.8964609053497943, 0.9443451166152954, 0.9854276776313782, -1.0
audiomae_large_ft_mean, godwit, 128, 2048, -1, 0.9037037037037037, 0.9415338635444641, 0.9839872121810913, -1.0
audiomae_large_ft_mean, godwit, 128, 2048, -1, 0.9078189300411522, 0.9481975436210632, 0.9865356683731079, -1.0
audiomae_large_ft_mean, godwit, 128, 2048, -1, 0.8905349794238683, 0.9306539297103882, 0.9827044606208801, -1.0
audiomae_large_ft_mean, godwit, 256, 2048, -1, 0.9172033118675254, 0.9587448835372925, 0.9895990490913391, -1.0
audiomae_large_ft_mean, godwit, 256, 2048, -1, 0.9172033118675254, 0.9562922716140747, 0.9896267652511597, -1.0
audiomae_large_ft_mean, godwit, 256, 2048, -1, 0.9124195032198712, 0.9503270983695984, 0.9882567524909973, -1.0
audiomae_large_ft_mean, godwit, 256, 2048, -1, 0.9159153633854645, 0.9541075825691223, 0.9893064498901367, -1.0
audiomae_large_ft_mean, godwit, 256, 2048, -1, 0.9179392824287028, 0.9541266560554504, 0.9897969961166382, -1.0
audiomae_large_ft_mean, yellowhammer, 4, 2048, -1, 0.5185667752442997, 0.5560177564620972, 0.56769198179245, -1.0
audiomae_large_ft_mean, yellowhammer, 4, 2048, -1, 0.5433224755700325, 0.5283992290496826, 0.5256548523902893, -1.0
audiomae_large_ft_mean, yellowhammer, 4, 2048, -1, 0.504885993485342, 0.5466821193695068, 0.5785471200942993, -1.0
audiomae_large_ft_mean, yellowhammer, 4, 2048, -1, 0.5211726384364821, 0.531965970993042, 0.5394167900085449, -1.0
audiomae_large_ft_mean, yellowhammer, 4, 2048, -1, 0.4052117263843648, 0.4690825939178467, 0.4525747299194336, -1.0
audiomae_large_ft_mean, yellowhammer, 8, 2048, -1, 0.49181401440733463, 0.5760127305984497, 0.5881083011627197, -1.0
audiomae_large_ft_mean, yellowhammer, 8, 2048, -1, 0.5861165684348395, 0.5566608309745789, 0.572777509689331, -1.0
audiomae_large_ft_mean, yellowhammer, 8, 2048, -1, 0.676489849377865, 0.605023205280304, 0.6221734881401062, -1.0
audiomae_large_ft_mean, yellowhammer, 8, 2048, -1, 0.5435494433529797, 0.5038551092147827, 0.507958173751831, -1.0
audiomae_large_ft_mean, yellowhammer, 8, 2048, -1, 0.5140798952193845, 0.5254983901977539, 0.5256351232528687, -1.0
audiomae_large_ft_mean, yellowhammer, 16, 2048, -1, 0.5354070152217075, 0.5789755582809448, 0.6012482643127441, -1.0
audiomae_large_ft_mean, yellowhammer, 16, 2048, -1, 0.5817339510258107, 0.6118727922439575, 0.6455804109573364, -1.0
audiomae_large_ft_mean, yellowhammer, 16, 2048, -1, 0.4745201853077432, 0.6003773808479309, 0.6281033754348755, -1.0
audiomae_large_ft_mean, yellowhammer, 16, 2048, -1, 0.5559232296492389, 0.5889776349067688, 0.5906522274017334, -1.0
audiomae_large_ft_mean, yellowhammer, 16, 2048, -1, 0.5373924553275976, 0.5448595881462097, 0.5612050294876099, -1.0
audiomae_large_ft_mean, yellowhammer, 32, 2048, -1, 0.6348884381338742, 0.6364532709121704, 0.6606616377830505, -1.0
audiomae_large_ft_mean, yellowhammer, 32, 2048, -1, 0.6686950642325896, 0.6353211402893066, 0.670354425907135, -1.0
audiomae_large_ft_mean, yellowhammer, 32, 2048, -1, 0.6484110885733604, 0.6358896493911743, 0.678963303565979, -1.0
audiomae_large_ft_mean, yellowhammer, 32, 2048, -1, 0.6247464503042597, 0.6176052093505859, 0.6428012251853943, -1.0
audiomae_large_ft_mean, yellowhammer, 32, 2048, -1, 0.640973630831643, 0.6377348899841309, 0.6750996112823486, -1.0
audiomae_large_ft_mean, yellowhammer, 64, 2048, -1, 0.6402826855123674, 0.6670640707015991, 0.6908365488052368, -1.0
audiomae_large_ft_mean, yellowhammer, 64, 2048, -1, 0.6628975265017668, 0.6963961124420166, 0.7199898362159729, -1.0
audiomae_large_ft_mean, yellowhammer, 64, 2048, -1, 0.7151943462897526, 0.7182579040527344, 0.7520467638969421, -1.0
audiomae_large_ft_mean, yellowhammer, 64, 2048, -1, 0.6431095406360424, 0.660510778427124, 0.6963857412338257, -1.0
audiomae_large_ft_mean, yellowhammer, 64, 2048, -1, 0.6812720848056537, 0.6945988535881042, 0.7171624898910522, -1.0
audiomae_large_ft_mean, yellowhammer, 128, 2048, -1, 0.7016317016317016, 0.7433475852012634, 0.7683599591255188, -1.0
audiomae_large_ft_mean, yellowhammer, 128, 2048, -1, 0.7226107226107226, 0.730631411075592, 0.7589884996414185, -1.0
audiomae_large_ft_mean, yellowhammer, 128, 2048, -1, 0.717948717948718, 0.7324979305267334, 0.7730611562728882, -1.0
audiomae_large_ft_mean, yellowhammer, 128, 2048, -1, 0.7086247086247086, 0.7399578094482422, 0.7651774883270264, -1.0
audiomae_large_ft_mean, yellowhammer, 128, 2048, -1, 0.7101787101787101, 0.7387439012527466, 0.7752659320831299, -1.0
audiomae_large_ft_mean, yellowhammer, 256, 2048, -1, 0.7119301648884578, 0.7269801497459412, 0.7883414030075073, -1.0
audiomae_large_ft_mean, yellowhammer, 256, 2048, -1, 0.7487875848690592, 0.7409127354621887, 0.7973265647888184, -1.0
audiomae_large_ft_mean, yellowhammer, 256, 2048, -1, 0.7284190106692532, 0.7579145431518555, 0.8137446045875549, -1.0
audiomae_large_ft_mean, yellowhammer, 256, 2048, -1, 0.7293889427740058, 0.7616000175476074, 0.8257174491882324, -1.0
audiomae_large_ft_mean, yellowhammer, 256, 2048, -1, 0.7080504364694471, 0.728588342666626, 0.7821546792984009, -1.0
audiomae_large_ft_mean, watkins, 4, 2048, -1, 0.4840989399293286, 0.509222149848938, 0.8546692132949829, -1.0
audiomae_large_ft_mean, watkins, 4, 2048, -1, 0.5137809187279152, 0.5562508702278137, 0.8784165978431702, -1.0
audiomae_large_ft_mean, watkins, 4, 2048, -1, 0.47208480565371025, 0.5105801820755005, 0.8659893870353699, -1.0
audiomae_large_ft_mean, watkins, 4, 2048, -1, 0.49045936395759715, 0.5129271745681763, 0.8492461442947388, -1.0
audiomae_large_ft_mean, watkins, 4, 2048, -1, 0.5130742049469965, 0.5347561240196228, 0.85910964012146, -1.0
audiomae_large_ft_mean, watkins, 8, 2048, -1, 0.6220532319391635, 0.6533369421958923, 0.9068832397460938, -1.0
audiomae_large_ft_mean, watkins, 8, 2048, -1, 0.6136882129277567, 0.6606777310371399, 0.916553795337677, -1.0
audiomae_large_ft_mean, watkins, 8, 2048, -1, 0.620532319391635, 0.6523785591125488, 0.9209336042404175, -1.0
audiomae_large_ft_mean, watkins, 8, 2048, -1, 0.623574144486692, 0.6453487277030945, 0.9062884449958801, -1.0
audiomae_large_ft_mean, watkins, 8, 2048, -1, 0.6091254752851711, 0.6597355008125305, 0.9167423248291016, -1.0
audiomae_large_ft_mean, watkins, 16, 2048, -1, 0.7497757847533633, 0.7722885608673096, 0.9395613670349121, -1.0
audiomae_large_ft_mean, watkins, 16, 2048, -1, 0.704932735426009, 0.7408270239830017, 0.9354491233825684, -1.0
audiomae_large_ft_mean, watkins, 16, 2048, -1, 0.6932735426008969, 0.7481551170349121, 0.9431694149971008, -1.0
audiomae_large_ft_mean, watkins, 16, 2048, -1, 0.7192825112107624, 0.7543865442276001, 0.9520187377929688, -1.0
audiomae_large_ft_mean, watkins, 16, 2048, -1, 0.7076233183856502, 0.7401269674301147, 0.9316768050193787, -1.0
audiomae_large_ft_mean, watkins, 32, 2048, -1, 0.7874125874125875, 0.7748460173606873, 0.9489340782165527, -1.0
audiomae_large_ft_mean, watkins, 32, 2048, -1, 0.8097902097902098, 0.8483617901802063, 0.9663437008857727, -1.0
audiomae_large_ft_mean, watkins, 32, 2048, -1, 0.8, 0.8438616991043091, 0.9727342128753662, -1.0
audiomae_large_ft_mean, watkins, 32, 2048, -1, 0.806993006993007, 0.8322519659996033, 0.9725677967071533, -1.0
audiomae_large_ft_mean, watkins, 32, 2048, -1, 0.8083916083916084, 0.8503357768058777, 0.9724082350730896, -1.0

